PECAN: A Deterministic Certified Defense Against Backdoor Attacks

Neural networks are vulnerable to backdoor poisoning attacks, where the attackers maliciously poison the training set and insert triggers into the test input to change the prediction of the victim model. Existing defenses for backdoor attacks either provide no formal guarantees or come with expensive-to-compute and ineffective probabilistic guarantees. We present PECAN, an efficient and certified approach for defending against backdoor attacks. The key insight powering PECAN is to apply off-the-shelf test-time evasion certification techniques on a set of neural networks trained on disjoint partitions of the data. We evaluate PECAN on image classification and malware detection datasets. Our results demonstrate that PECAN can (1) significantly outperform the state-of-the-art certified backdoor defense, both in defense strength and efficiency, and (2) on real back-door attacks, PECAN can reduce attack success rate by order of magnitude when compared to a range of baselines from the literature.

==> data/DBA_1_positive.csv <==
x,y1,y2,y3
0.0,58.986,4.871,36.143
0.006570175438596492,58.164684210526325,4.6621578947368425,37.17315789473684
0.013140350877192983,57.07994736842105,4.5753157894736844,38.344736842105256
0.019710526315789477,56.23636842105263,4.488736842105263,39.27489473684211
0.026280701754385967,55.214157894736836,4.419315789473684,40.36652631578948
0.03285087719298246,54.02231578947368,4.350789473684211,41.626894736842104
0.039421052631578954,53.07763157894737,4.265421052631579,42.65694736842105
0.045991228070175444,51.47399999999999,3.9193684210526314,44.60663157894737
0.052561403508771934,48.66210526315789,3.763947368421052,47.57394736842106
0.059131578947368424,47.22126315789474,3.4836315789473686,49.29510526315789
0.06570175438596491,46.18526315789474,3.3207368421052634,50.49399999999999
0.0722719298245614,42.599315789473685,3.11521052631579,54.28547368421052
0.07884210526315791,41.49884210526316,2.9067894736842104,55.59436842105264
0.0854122807017544,40.31436842105263,2.5325263157894735,57.1531052631579
0.09198245614035089,38.975631578947365,2.3605263157894734,58.663842105263164
0.09855263157894738,37.516368421052626,2.2260526315789475,60.25757894736842
0.10512280701754387,36.12726315789473,2.1273684210526316,61.74536842105263
0.11169298245614036,29.770210526315786,1.9938421052631576,68.23594736842105
0.11826315789473685,22.964842105263152,1.4803684210526316,75.55478947368421
0.12483333333333334,0.0,0.128,99.872


==> data/DBA_1_positive_2.csv <==
x,y1,y2,y3
0,58.986,4.871,36.143
0.013140351,58.16468421,4.662157895,37.17315789
0.026280702,57.07994737,4.575315789,38.34473684
0.039421053,56.23636842,4.488736842,39.27489474
0.052561404,55.21415789,4.419315789,40.36652632
0.065701754,54.02231579,4.350789474,41.62689474
0.078842105,53.07763158,4.265421053,42.65694737
0.091982456,51.474,3.919368421,44.60663158
0.105122807,48.66210526,3.763947368,47.57394737
0.118263158,47.22126316,3.483631579,49.29510526
0.131403509,46.18526316,3.320736842,50.494
0.14454386,42.59931579,3.115210526,54.28547368
0.157684211,41.49884211,2.906789474,55.59436842
0.170824561,40.31436842,2.532526316,57.15310526
0.183964912,38.97563158,2.360526316,58.66384211
0.197105263,37.51636842,2.226052632,60.25757895
0.210245614,36.12726316,2.127368421,61.74536842
0.223385965,29.77021053,1.993842105,68.23594737
0.236526316,22.96484211,1.480368421,75.55478947
0.249666667,0,0.128,99.872


==> data/DBA_2_positive.csv <==
x,y1,y2,y3
0.0,41.461,4.26,54.279
0.0065438596491228075,40.656473684210525,3.936736842105263,55.406789473684206
0.013087719298245615,40.359368421052636,3.850894736842105,55.789736842105256
0.019631578947368424,39.99152631578947,3.782631578947369,56.22584210526316
0.02617543859649123,39.517526315789475,3.7239473684210527,56.758526315789474
0.03271929824561404,39.1798947368421,3.6586842105263155,57.16142105263158
0.03926315789473685,38.837526315789475,3.5738421052631577,57.58863157894737
0.04580701754385965,35.763789473684206,3.502157894736842,60.73405263157894
0.05235087719298246,35.18184210526316,3.3978947368421055,61.42026315789474
0.05889473684210527,34.54268421052631,3.281263157894737,62.17605263157895
0.06543859649122807,33.95284210526316,2.993736842105263,63.05342105263159
0.07198245614035088,33.445368421052635,2.853,63.70163157894737
0.0785263157894737,32.61684210526316,2.6865263157894734,64.69663157894736
0.0850701754385965,31.316105263157894,2.388736842105263,66.29515789473685
0.0916140350877193,30.240631578947365,2.159210526315789,67.60015789473684
0.09815789473684211,29.246000000000002,1.943315789473684,68.8106842105263
0.10470175438596492,28.18894736842105,1.4823684210526316,70.32868421052632
0.11124561403508773,26.487052631578944,1.407052631578947,72.1058947368421
0.11778947368421054,21.23936842105262,1.2925789473684204,77.46805263157896
0.12433333333333334,0.0,0.04,99.96


==> data/DBA_2_positive_2.csv <==
x,y1,y2,y3
0,41.461,4.26,54.279
0.013087719,40.65647368,3.936736842,55.40678947
0.026175439,40.35936842,3.850894737,55.78973684
0.039263158,39.99152632,3.782631579,56.22584211
0.052350877,39.51752632,3.723947368,56.75852632
0.065438596,39.17989474,3.658684211,57.16142105
0.078526316,38.83752632,3.573842105,57.58863158
0.091614035,35.76378947,3.502157895,60.73405263
0.104701754,35.18184211,3.397894737,61.42026316
0.117789474,34.54268421,3.281263158,62.17605263
0.130877193,33.95284211,2.993736842,63.05342105
0.143964912,33.44536842,2.853,63.70163158
0.157052632,32.61684211,2.686526316,64.69663158
0.170140351,31.31610526,2.388736842,66.29515789
0.18322807,30.24063158,2.159210526,67.60015789
0.196315789,29.246,1.943315789,68.81068421
0.209403509,28.18894737,1.482368421,70.32868421
0.222491228,26.48705263,1.407052632,72.10589474
0.235578947,21.23936842,1.292578947,77.46805263
0.248666667,0,0.04,99.96


==> data/DBA_3_positive.csv <==
x,y1,y2,y3
0.0,32.843,3.156,64.00099999999999
0.006307017543859649,32.47826315789473,2.993,64.52873684210526
0.012614035087719298,31.899842105263158,2.694315789473684,65.40584210526316
0.018921052631578946,31.58710526315789,2.6103684210526317,65.80252631578948
0.025228070175438596,31.278210526315792,2.4177368421052634,66.30405263157894
0.03153508771929824,30.970157894736843,2.326157894736842,66.70368421052632
0.03784210526315789,30.399473684210527,2.293,67.30752631578946
0.04414912280701754,30.010052631578947,2.269,67.72094736842105
0.05045614035087719,29.546736842105265,2.202842105263158,68.25042105263158
0.05676315789473684,29.10836842105263,2.094,68.79763157894737
0.06307017543859648,28.55736842105263,1.7397368421052635,69.70289473684211
0.06937719298245613,27.960789473684212,1.5664210526315792,70.47278947368422
0.07568421052631578,27.124105263157894,1.4446842105263158,71.4312105263158
0.08199122807017543,25.574421052631582,1.36,73.06557894736842
0.08829824561403508,24.542,1.3156315789473685,74.14236842105264
0.09460526315789473,22.411526315789473,1.2431052631578947,76.34536842105263
0.10091228070175438,21.228052631578947,1.1641052631578945,77.60784210526316
0.10721929824561403,19.732842105263156,0.002,80.26515789473684
0.11352631578947368,17.21242105263158,0.002,82.78557894736844
0.11983333333333333,0.0,0.002,99.99800000000002


==> data/DBA_3_positive_2.csv <==
x,y1,y2,y3
0,32.843,3.156,64.001
0.012614035,32.47826316,2.993,64.52873684
0.02522807,31.89984211,2.694315789,65.40584211
0.037842105,31.58710526,2.610368421,65.80252632
0.05045614,31.27821053,2.417736842,66.30405263
0.063070175,30.97015789,2.326157895,66.70368421
0.075684211,30.39947368,2.293,67.30752632
0.088298246,30.01005263,2.269,67.72094737
0.100912281,29.54673684,2.202842105,68.25042105
0.113526316,29.10836842,2.094,68.79763158
0.126140351,28.55736842,1.739736842,69.70289474
0.138754386,27.96078947,1.566421053,70.47278947
0.151368421,27.12410526,1.444684211,71.43121053
0.163982456,25.57442105,1.36,73.06557895
0.176596491,24.542,1.315631579,74.14236842
0.189210526,22.41152632,1.243105263,76.34536842
0.201824561,21.22805263,1.164105263,77.60784211
0.214438596,19.73284211,0.002,80.26515789
0.227052632,17.21242105,0.002,82.78557895
0.239666667,0,0.002,99.998


==> data/DPA_1_positive.csv <==
x,y1,y2,y3
0.0,67.311,32.689,-7.105427357601002e-15
0.006280701754385965,66.77952631578948,32.13852631578948,1.0819473684210523
0.01256140350877193,65.4672105263158,31.38657894736842,3.1462105263157896
0.018842105263157896,63.81626315789473,30.918526315789475,5.265210526315789
0.02512280701754386,62.448842105263154,30.386368421052634,7.164789473684207
0.03140350877192982,61.44057894736842,29.37168421052632,9.187736842105263
0.03768421052631579,60.007894736842104,28.63868421052631,11.353421052631584
0.043964912280701755,58.97773684210526,28.155263157894737,12.867000000000003
0.05024561403508772,58.06084210526316,27.057842105263163,14.88131578947368
0.05652631578947368,57.22526315789474,26.60421052631579,16.170526315789473
0.06280701754385964,55.68563157894737,25.798894736842104,18.515473684210523
0.06908771929824561,54.76521052631579,24.562052631578947,20.672736842105262
0.07536842105263158,53.597947368421046,23.823999999999998,22.578052631578952
0.08164912280701754,50.91694736842105,22.88073684210526,26.202315789473683
0.08792982456140351,48.162473684210525,19.81594736842105,32.02157894736842
0.09421052631578947,42.70026315789475,4.953157894736842,52.34657894736841
0.10049122807017544,33.04578947368422,4.651368421052632,62.302842105263146
0.1067719298245614,30.277631578947368,4.316789473684211,65.40557894736843
0.11305263157894736,21.70631578947371,3.2962105263157913,74.9974736842105
0.11933333333333333,0.0,0.005999999999999999,99.994


==> data/DPA_1_positive_2.csv <==
x,y1,y2,y3
0,67.311,32.689,-7.11E-15
0.012561404,66.77952632,32.13852632,1.081947368
0.025122807,65.46721053,31.38657895,3.146210526
0.037684211,63.81626316,30.91852632,5.265210526
0.050245614,62.44884211,30.38636842,7.164789474
0.062807018,61.44057895,29.37168421,9.187736842
0.075368421,60.00789474,28.63868421,11.35342105
0.087929825,58.97773684,28.15526316,12.867
0.100491228,58.06084211,27.05784211,14.88131579
0.113052632,57.22526316,26.60421053,16.17052632
0.125614035,55.68563158,25.79889474,18.51547368
0.138175439,54.76521053,24.56205263,20.67273684
0.150736842,53.59794737,23.824,22.57805263
0.163298246,50.91694737,22.88073684,26.20231579
0.175859649,48.16247368,19.81594737,32.02157895
0.188421053,42.70026316,4.953157895,52.34657895
0.200982456,33.04578947,4.651368421,62.30284211
0.21354386,30.27763158,4.316789474,65.40557895
0.226105263,21.70631579,3.296210526,74.99747368
0.238666667,0,0.006,99.994


==> data/DPA_2_positive.csv <==
x,y1,y2,y3
0.0,58.302,41.698,0.0
0.006271929824561403,57.369,41.01500000000001,1.6159999999999966
0.012543859649122807,56.17557894736842,40.01952631578947,3.8048947368421064
0.01881578947368421,54.341631578947364,39.229,6.429368421052633
0.025087719298245614,52.48368421052631,37.52205263157895,9.994263157894736
0.03135964912280702,51.13273684210527,35.97494736842105,12.892315789473688
0.03763157894736842,46.6921052631579,34.23178947368421,19.076105263157892
0.043903508771929826,44.98584210526316,33.671263157894735,21.34289473684211
0.05017543859649123,42.946894736842104,32.75473684210527,24.29836842105263
0.05644736842105263,40.008736842105264,31.95642105263158,28.034842105263156
0.06271929824561404,38.71868421052631,31.37494736842105,29.90636842105263
0.06899122807017544,37.46236842105263,30.651684210526316,31.885947368421053
0.07526315789473684,36.22789473684211,29.736,34.03610526315789
0.08153508771929824,33.53452631578949,28.44521052631579,38.020263157894725
0.08780701754385965,28.238105263157898,27.457526315789472,44.30436842105264
0.09407894736842105,22.594894736842104,26.333736842105267,51.07136842105263
0.10035087719298245,19.983736842105262,24.587368421052634,55.4288947368421
0.10662280701754386,17.17163157894737,22.821578947368423,60.0067894736842
0.11289473684210526,9.812947368421055,4.498578947368421,85.68847368421054
0.11916666666666667,0.0,0.066,99.934


==> data/DPA_2_positive_2.csv <==
x,y1,y2,y3
0,58.302,41.698,0
0.01254386,57.369,41.015,1.616
0.025087719,56.17557895,40.01952632,3.804894737
0.037631579,54.34163158,39.229,6.429368421
0.050175439,52.48368421,37.52205263,9.994263158
0.062719298,51.13273684,35.97494737,12.89231579
0.075263158,46.69210526,34.23178947,19.07610526
0.087807018,44.98584211,33.67126316,21.34289474
0.100350877,42.94689474,32.75473684,24.29836842
0.112894737,40.00873684,31.95642105,28.03484211
0.125438596,38.71868421,31.37494737,29.90636842
0.137982456,37.46236842,30.65168421,31.88594737
0.150526316,36.22789474,29.736,34.03610526
0.163070175,33.53452632,28.44521053,38.02026316
0.175614035,28.23810526,27.45752632,44.30436842
0.188157895,22.59489474,26.33373684,51.07136842
0.200701754,19.98373684,24.58736842,55.42889474
0.213245614,17.17163158,22.82157895,60.00678947
0.225789474,9.812947368,4.498578947,85.68847368
0.238333333,0,0.066,99.934


==> data/DPA_3_positive.csv <==
x,y1,y2,y3
0.0,57.19,42.81,0.0
0.006280701754385965,56.17542105263158,42.05605263157895,1.7685263157894735
0.01256140350877193,53.462052631578956,41.24826315789474,5.289684210526314
0.018842105263157896,52.46389473684211,40.246,7.29010526315789
0.02512280701754386,50.902157894736845,39.47184210526316,9.626
0.03140350877192982,49.69078947368421,37.75915789473684,12.550052631578948
0.03768421052631579,45.1948947368421,36.16921052631579,18.635894736842108
0.043964912280701755,43.52026315789474,34.52542105263158,21.954315789473686
0.05024561403508772,41.8721052631579,33.784473684210525,24.34342105263158
0.05652631578947368,39.084210526315786,32.763473684210524,28.152315789473686
0.06280701754385964,37.788105263157895,32.24657894736842,29.96531578947368
0.06908771929824561,36.632263157894734,31.495631578947368,31.872105263157895
0.07536842105263158,35.22121052631579,30.582263157894737,34.19652631578948
0.08164912280701754,29.142894736842106,29.57163157894737,41.28547368421052
0.08792982456140351,24.565315789473686,28.266157894736843,47.168526315789464
0.09421052631578947,21.783842105263158,26.90757894736842,51.30857894736842
0.10049122807017544,19.455263157894738,24.794631578947367,55.75010526315789
0.1067719298245614,16.690105263157893,23.24410526315789,60.065789473684205
0.11305263157894736,9.784315789473684,4.484631578947369,85.73105263157896
0.11933333333333333,0.0,0.015,99.985


==> data/DPA_3_positive_2.csv <==
x,y1,y2,y3
0,57.19,42.81,0
0.012561404,56.17542105,42.05605263,1.768526316
0.025122807,53.46205263,41.24826316,5.289684211
0.037684211,52.46389474,40.246,7.290105263
0.050245614,50.90215789,39.47184211,9.626
0.062807018,49.69078947,37.75915789,12.55005263
0.075368421,45.19489474,36.16921053,18.63589474
0.087929825,43.52026316,34.52542105,21.95431579
0.100491228,41.87210526,33.78447368,24.34342105
0.113052632,39.08421053,32.76347368,28.15231579
0.125614035,37.78810526,32.24657895,29.96531579
0.138175439,36.63226316,31.49563158,31.87210526
0.150736842,35.22121053,30.58226316,34.19652632
0.163298246,29.14289474,29.57163158,41.28547368
0.175859649,24.56531579,28.26615789,47.16852632
0.188421053,21.78384211,26.90757895,51.30857895
0.200982456,19.45526316,24.79463158,55.75010526
0.21354386,16.69010526,23.24410526,60.06578947
0.226105263,9.784315789,4.484631579,85.73105263
0.238666667,0,0.015,99.985


==> data/cifar10-1000.csv <==
x,0,1,2,0-normal,1-normal,2-normal
0.0,30.31,27.3,0,44.89,43.09,34.27
0.0027368421052631577,26.58,25.02,0,44.89,43.09,34.27
0.0054736842105263155,22.85,22.84,0,44.89,43.09,34.27
0.008210526315789474,16.44,18.98,0,44.89,43.09,34.27
0.010947368421052631,13.74,16.99,0,44.89,43.09,34.27
0.013684210526315788,11.2,15.09,0,44.89,43.09,34.27
0.016421052631578947,6.49,12.11,0,44.89,43.09,34.27
0.019157894736842103,4.77,10.8,0,44.89,43.09,34.27
0.021894736842105262,2.87,9.75,0,44.89,43.09,34.27
0.02463157894736842,0.0,7.55,0,44.89,43.09,34.27
0.027368421052631577,0,6.61,0,44.89,43.09,34.27
0.030105263157894736,0,4.8,0,44.89,43.09,34.27
0.032842105263157895,0,3.95,0,44.89,43.09,34.27
0.03557894736842105,0,3.23,0,44.89,43.09,34.27
0.038315789473684206,0,2.09,0,44.89,43.09,34.27
0.04105263157894737,0,1.51,0,44.89,43.09,34.27
0.043789473684210524,0,1.01,0,44.89,43.09,34.27
0.04652631578947368,0,0.13,0,44.89,43.09,34.27
0.04926315789473684,0,0.02,0,44.89,43.09,34.27
0.052,0,0.0,0,44.89,43.09,34.27


==> data/cifar10-old.csv <==
x,0,1,2,0-normal,1-normal,2-normal
0.0,42.26,40.55,0,43.65,41.46,45.79
0.0027368421052631577,41.04,40.03,0,43.65,41.46,45.79
0.0054736842105263155,38.39,39.14,0,43.65,41.46,45.79
0.008210526315789474,30.99,36.68,0,43.65,41.46,45.79
0.010947368421052631,26.2,34.95,0,43.65,41.46,45.79
0.013684210526315788,21.5,33.02,0,43.65,41.46,45.79
0.016421052631578947,13.95,28.36,0,43.65,41.46,45.79
0.019157894736842103,10.2,25.91,0,43.65,41.46,45.79
0.021894736842105262,6.68,23.16,0,43.65,41.46,45.79
0.02463157894736842,0.0,18.03,0,43.65,41.46,45.79
0.027368421052631577,0,15.96,0,43.65,41.46,45.79
0.030105263157894736,0,12.41,0,43.65,41.46,45.79
0.032842105263157895,0,10.6,0,43.65,41.46,45.79
0.03557894736842105,0,8.83,0,43.65,41.46,45.79
0.038315789473684206,0,5.74,0,43.65,41.46,45.79
0.04105263157894737,0,4.44,0,43.65,41.46,45.79
0.043789473684210524,0,3.06,0,43.65,41.46,45.79
0.04652631578947368,0,0.83,0,43.65,41.46,45.79
0.04926315789473684,0,0.03,0,43.65,41.46,45.79
0.052,0,0.0,0,43.65,41.46,45.79


==> data/cifar10.csv <==
x,0,1,2,0-normal,1-normal,2-normal
0.0,30.31,27.3,0,44.89,43.09,37.72
0.0027368421052631577,26.58,25.02,0,44.89,43.09,37.72
0.0054736842105263155,22.85,22.84,0,44.89,43.09,37.72
0.008210526315789474,16.44,18.98,0,44.89,43.09,37.72
0.010947368421052631,13.74,16.99,0,44.89,43.09,37.72
0.013684210526315788,11.2,15.09,0,44.89,43.09,37.72
0.016421052631578947,6.49,12.11,0,44.89,43.09,37.72
0.019157894736842103,4.77,10.8,0,44.89,43.09,37.72
0.021894736842105262,2.87,9.75,0,44.89,43.09,37.72
0.02463157894736842,0.0,7.55,0,44.89,43.09,37.72
0.027368421052631577,0,6.61,0,44.89,43.09,37.72
0.030105263157894736,0,4.8,0,44.89,43.09,37.72
0.032842105263157895,0,3.95,0,44.89,43.09,37.72
0.03557894736842105,0,3.23,0,44.89,43.09,37.72
0.038315789473684206,0,2.09,0,44.89,43.09,37.72
0.04105263157894737,0,1.51,0,44.89,43.09,37.72
0.043789473684210524,0,1.01,0,44.89,43.09,37.72
0.04652631578947368,0,0.13,0,44.89,43.09,37.72
0.04926315789473684,0,0.02,0,44.89,43.09,37.72
0.052,0,0.0,0,44.89,43.09,37.72


==> data/cifar1002/rebuttal_np_0input.csv <==
x,y1,y2,y3
0,100,0,0
1,100,0,0
2,100,0,0
3,100,0,0
4,100,0,0
5,100,0,0
6,100,0,0
7,100,0,0
8,100,0,0
9,100,0,0
10,99,1,0
11,99,1,0
12,99,1,0
13,99,1,0
14,99,1,0
15,99,1,0
16,99,1,0
17,99,1,0
18,99,1,0
19,99,1,0
20,99,1,0
21,99,1,0
22,99,1,0
23,99,1,0
24,99,1,0
25,99,1,0
26,99,1,0
27,99,1,0
28,99,1,0
29,99,1,0
30,99,0,1
31,98,2,0
32,98,2,0
33,98,2,0
34,98,2,0
35,98,2,0
36,98,2,0
37,98,2,0
38,98,2,0
39,98,2,0
40,98,2,0
41,98,2,0
42,98,2,0
43,98,2,0
44,98,2,0
45,98,2,0
46,98,2,0
47,98,2,0
48,98,2,0
49,98,2,0
50,98,2,0
51,98,1,1
52,98,1,1
53,98,1,1
54,98,1,1
55,98,1,1
56,98,1,1
57,97,3,0
58,97,3,0
59,97,3,0
60,97,3,0
61,97,3,0
62,97,3,0
63,97,3,0
64,97,3,0
65,97,3,0
66,97,3,0
67,97,3,0
68,97,3,0
69,97,3,0
70,97,3,0
71,97,3,0
72,97,3,0
73,97,3,0
74,97,3,0
75,97,3,0
76,97,3,0
77,97,3,0
78,97,3,0
79,97,3,0
80,97,3,0
81,97,2,1
82,97,2,1
83,97,2,1
84,96,4,0
85,96,4,0
86,96,4,0
87,96,4,0
88,96,4,0
89,96,4,0
90,96,4,0
91,96,4,0
92,96,4,0
93,96,4,0
94,96,4,0
95,96,4,0
96,96,4,0
97,96,4,0
98,96,4,0
99,96,4,0
100,96,4,0
101,96,4,0
102,96,4,0
103,96,4,0
104,96,4,0
105,96,3,1
106,96,3,1
107,96,3,1
108,96,3,1
109,96,3,1
110,96,3,1
111,96,3,1
112,96,2,2
113,96,2,2
114,95,5,0
115,95,5,0
116,95,5,0
117,95,5,0
118,95,5,0
119,95,5,0
120,95,5,0
121,95,5,0
122,95,5,0
123,95,5,0
124,95,5,0
125,95,5,0
126,95,5,0
127,95,5,0
128,95,5,0
129,95,5,0
130,95,5,0
131,95,5,0
132,95,5,0
133,95,5,0
134,95,5,0
135,95,5,0
136,95,5,0
137,95,5,0
138,95,5,0
139,95,4,1
140,95,4,1
141,95,4,1
142,95,4,1
143,95,4,1
144,95,4,1
145,95,4,1
146,95,3,2
147,94,6,0
148,94,6,0
149,94,6,0
150,94,6,0
151,94,6,0
152,94,6,0
153,94,6,0
154,94,6,0
155,94,6,0
156,94,6,0
157,94,6,0
158,94,6,0
159,94,6,0
160,94,6,0
161,94,6,0
162,94,6,0
163,94,6,0
164,94,6,0
165,94,6,0
166,94,6,0
167,94,6,0
168,94,6,0
169,94,6,0
170,94,6,0
171,94,6,0
172,94,6,0
173,94,5,1
174,94,5,1
175,94,4,2
176,94,4,2
177,94,4,2
178,94,2,4
179,93,7,0
180,93,7,0
181,93,7,0
182,93,7,0
183,93,7,0
184,93,7,0
185,93,7,0
186,93,7,0
187,93,7,0
188,93,7,0
189,93,7,0
190,93,7,0
191,93,7,0
192,93,7,0
193,93,7,0
194,93,7,0
195,93,7,0
196,93,7,0
197,93,7,0
198,93,7,0
199,93,7,0
200,93,7,0
201,93,7,0
202,93,7,0
203,93,7,0
204,93,7,0
205,93,7,0
206,93,6,1
207,93,6,1
208,93,6,1
209,93,6,1
210,93,6,1
211,93,6,1
212,93,6,1
213,93,6,1
214,93,6,1
215,93,6,1
216,93,5,2
217,93,5,2
218,92,8,0
219,92,8,0
220,92,8,0
221,92,8,0
222,92,8,0
223,92,8,0
224,92,8,0
225,92,8,0
226,92,8,0
227,92,8,0
228,92,8,0
229,92,8,0
230,92,8,0
231,92,8,0
232,92,8,0
233,92,8,0
234,92,8,0
235,92,8,0
236,92,8,0
237,92,8,0
238,92,8,0
239,92,8,0
240,92,8,0
241,92,8,0
242,92,8,0
243,92,8,0
244,92,8,0
245,92,7,1
246,92,7,1
247,92,7,1
248,92,7,1
249,92,7,1
250,92,7,1
251,92,7,1
252,92,7,1
253,92,6,2
254,91,9,0
255,91,9,0
256,91,9,0
257,91,9,0
258,91,9,0
259,91,9,0
260,91,9,0
261,91,9,0
262,91,9,0
263,91,9,0
264,91,9,0
265,91,9,0
266,91,9,0
267,91,9,0
268,91,9,0
269,91,9,0
270,91,9,0
271,91,9,0
272,91,9,0
273,91,9,0
274,91,9,0
275,91,9,0
276,91,9,0
277,91,9,0
278,91,9,0
279,91,9,0
280,91,8,1
281,91,8,1
282,91,8,1
283,91,8,1
284,91,8,1
285,91,8,1
286,91,8,1
287,91,8,1
288,91,6,3
289,90,10,0
290,90,10,0
291,90,10,0
292,90,10,0
293,90,10,0
294,90,10,0
295,90,10,0
296,90,10,0
297,90,10,0
298,90,10,0
299,90,10,0
300,90,10,0
301,90,10,0
302,90,10,0
303,90,10,0
304,90,10,0
305,90,10,0
306,90,10,0
307,90,10,0
308,90,10,0
309,90,10,0
310,90,9,1
311,90,9,1
312,90,9,1
313,90,9,1
314,90,9,1
315,90,9,1
316,90,9,1
317,89,11,0
318,89,11,0
319,89,11,0
320,89,11,0
321,89,11,0
322,89,11,0
323,89,11,0
324,89,11,0
325,89,11,0
326,89,11,0
327,89,11,0
328,89,11,0
329,89,11,0
330,89,11,0
331,89,11,0
332,89,11,0
333,89,11,0
334,89,11,0
335,89,11,0
336,89,11,0
337,89,11,0
338,89,10,1
339,89,10,1
340,89,10,1
341,89,10,1
342,89,10,1
343,89,10,1
344,89,10,1
345,89,10,1
346,89,10,1
347,89,10,1
348,89,9,2
349,88,12,0
350,88,12,0
351,88,12,0
352,88,12,0
353,88,12,0
354,88,12,0
355,88,12,0
356,88,12,0
357,88,12,0
358,88,12,0
359,88,12,0
360,88,12,0
361,88,12,0
362,88,12,0
363,88,12,0
364,88,12,0
365,88,12,0
366,88,12,0
367,88,12,0
368,88,12,0
369,88,12,0
370,88,12,0
371,88,12,0
372,88,12,0
373,88,12,0
374,88,11,1
375,88,11,1
376,88,11,1
377,88,11,1
378,88,11,1
379,88,11,1
380,88,11,1
381,88,11,1
382,88,11,1
383,88,11,1
384,88,11,1
385,88,10,2
386,87,13,0
387,87,13,0
388,87,13,0
389,87,13,0
390,87,13,0
391,87,13,0
392,87,13,0
393,87,13,0
394,87,13,0
395,87,13,0
396,87,13,0
397,87,13,0
398,87,13,0
399,87,13,0
400,87,13,0
401,87,13,0
402,87,13,0
403,87,13,0
404,87,13,0
405,87,13,0
406,87,13,0
407,87,13,0
408,87,13,0
409,87,13,0
410,87,13,0
411,87,12,1
412,87,12,1
413,87,12,1
414,87,12,1
415,87,12,1
416,87,12,1
417,87,11,2
418,87,11,2
419,86,14,0
420,86,14,0
421,86,14,0
422,86,14,0
423,86,14,0
424,86,14,0
425,86,14,0
426,86,14,0
427,86,14,0
428,86,14,0
429,86,14,0
430,86,14,0
431,86,14,0
432,86,14,0
433,86,14,0
434,86,13,1
435,86,13,1
436,86,13,1
437,86,13,1
438,86,13,1
439,86,13,1
440,86,13,1
441,86,12,2
442,86,12,2
443,85,15,0
444,85,15,0
445,85,15,0
446,85,15,0
447,85,15,0
448,85,15,0
449,85,15,0
450,85,15,0
451,85,15,0
452,85,15,0
453,85,15,0
454,85,15,0
455,85,15,0
456,85,15,0
457,85,15,0
458,85,15,0
459,85,15,0
460,85,15,0
461,85,15,0
462,85,15,0
463,85,15,0
464,85,15,0
465,85,15,0
466,85,15,0
467,85,15,0
468,85,15,0
469,85,15,0
470,85,15,0
471,85,14,1
472,85,14,1
473,85,14,1
474,85,14,1
475,85,14,1
476,85,13,2
477,85,13,2
478,85,12,3
479,84,16,0
480,84,16,0
481,84,16,0
482,84,16,0
483,84,16,0
484,84,16,0
485,84,16,0
486,84,16,0
487,84,16,0
488,84,16,0
489,84,16,0
490,84,16,0
491,84,16,0
492,84,16,0
493,84,16,0
494,84,16,0
495,84,16,0
496,84,16,0
497,84,16,0
498,84,16,0
499,84,16,0
500,84,16,0
501,84,16,0
502,84,16,0
503,84,16,0
504,84,15,1
505,84,15,1
506,84,15,1
507,84,15,1
508,84,14,2
509,84,14,2
510,84,12,4
511,83,17,0
512,83,17,0
513,83,17,0
514,83,17,0
515,83,17,0
516,83,17,0
517,83,17,0
518,83,17,0
519,83,17,0
520,83,17,0
521,83,17,0
522,83,17,0
523,83,17,0
524,83,17,0
525,83,17,0
526,83,17,0
527,83,16,1
528,83,16,1
529,83,16,1
530,83,16,1
531,83,16,1
532,83,16,1
533,83,15,2
534,83,15,2
535,83,15,2
536,83,14,3
537,83,13,4
538,82,18,0
539,82,18,0
540,82,18,0
541,82,18,0
542,82,18,0
543,82,18,0
544,82,18,0
545,82,18,0
546,82,18,0
547,82,18,0
548,82,18,0
549,82,18,0
550,82,18,0
551,82,18,0
552,82,18,0
553,82,18,0
554,82,18,0
555,82,18,0
556,82,18,0
557,82,17,1
558,82,17,1
559,82,16,2
560,81,19,0
561,81,19,0
562,81,19,0
563,81,19,0
564,81,19,0
565,81,19,0
566,81,19,0
567,81,19,0
568,81,19,0
569,81,19,0
570,81,19,0
571,81,19,0
572,81,19,0
573,81,19,0
574,81,19,0
575,81,19,0
576,81,18,1
577,81,18,1
578,81,18,1
579,81,18,1
580,81,18,1
581,81,18,1
582,81,18,1
583,81,18,1
584,81,17,2
585,81,17,2
586,80,20,0
587,80,20,0
588,80,20,0
589,80,20,0
590,80,20,0
591,80,20,0
592,80,20,0
593,80,20,0
594,80,20,0
595,80,20,0
596,80,19,1
597,80,19,1
598,80,19,1
599,80,19,1
600,80,19,1
601,80,19,1
602,80,18,2
603,79,21,0
604,79,21,0
605,79,21,0
606,79,21,0
607,79,21,0
608,79,21,0
609,79,21,0
610,79,21,0
611,79,21,0
612,79,21,0
613,79,21,0
614,79,21,0
615,79,21,0
616,79,21,0
617,79,21,0
618,79,21,0
619,79,21,0
620,79,20,1
621,79,20,1
622,79,20,1
623,79,20,1
624,79,19,2
625,79,19,2
626,79,18,3
627,79,18,3
628,78,22,0
629,78,22,0
630,78,22,0
631,78,22,0
632,78,22,0
633,78,22,0
634,78,22,0
635,78,22,0
636,78,22,0
637,78,22,0
638,78,22,0
639,78,22,0
640,78,22,0
641,78,21,1
642,78,21,1
643,78,21,1
644,78,21,1
645,78,21,1
646,78,21,1
647,78,21,1
648,78,21,1
649,78,21,1
650,78,21,1
651,78,20,2
652,78,19,3
653,77,23,0
654,77,23,0
655,77,23,0
656,77,23,0
657,77,23,0
658,77,23,0
659,77,23,0
660,77,23,0
661,77,23,0
662,77,23,0
663,77,23,0
664,77,22,1
665,77,22,1
666,77,22,1
667,77,22,1
668,77,22,1
669,77,22,1
670,77,22,1
671,77,22,1
672,77,21,2
673,77,21,2
674,76,24,0
675,76,24,0
676,76,24,0
677,76,24,0
678,76,24,0
679,76,24,0
680,76,24,0
681,76,24,0
682,76,24,0
683,76,24,0
684,76,24,0
685,76,24,0
686,76,24,0
687,76,24,0
688,76,23,1
689,76,23,1
690,76,23,1
691,76,23,1
692,75,25,0
693,75,25,0
694,75,25,0
695,75,25,0
696,75,25,0
697,75,25,0
698,75,25,0
699,75,25,0
700,75,25,0
701,75,24,1
702,75,24,1
703,75,24,1
704,75,24,1
705,75,24,1
706,75,23,2
707,74,26,0
708,74,26,0
709,74,26,0
710,74,26,0
711,74,26,0
712,74,26,0
713,74,26,0
714,74,25,1
715,74,25,1
716,74,25,1
717,74,23,3
718,74,22,4
719,73,27,0
720,73,27,0
721,73,27,0
722,73,27,0
723,73,27,0
724,73,27,0
725,73,27,0
726,73,27,0
727,73,27,0
728,73,27,0
729,73,26,1
730,73,26,1
731,73,26,1
732,73,26,1
733,73,25,2
734,73,25,2
735,73,24,3
736,73,24,3
737,72,28,0
738,72,28,0
739,72,28,0
740,72,28,0
741,72,28,0
742,72,28,0
743,72,28,0
744,72,28,0
745,72,28,0
746,72,27,1
747,72,27,1
748,72,27,1
749,72,27,1
750,72,25,3
751,71,29,0
752,71,29,0
753,71,29,0
754,71,29,0
755,71,29,0
756,71,29,0
757,71,29,0
758,71,29,0
759,71,29,0
760,71,29,0
761,71,29,0
762,71,29,0
763,71,29,0
764,71,29,0
765,71,29,0
766,71,29,0
767,71,28,1
768,71,28,1
769,71,28,1
770,70,30,0
771,70,30,0
772,70,30,0
773,70,30,0
774,70,30,0
775,70,30,0
776,70,30,0
777,70,29,1
778,70,29,1
779,70,28,2
780,70,27,3
781,70,27,3
782,69,31,0
783,69,31,0
784,69,31,0
785,69,31,0
786,69,31,0
787,69,31,0
788,69,31,0
789,69,31,0
790,69,31,0
791,69,31,0
792,69,31,0
793,69,30,1
794,69,30,1
795,69,29,2
796,69,28,3
797,68,32,0
798,68,32,0
799,68,32,0
800,68,32,0
801,68,32,0
802,68,32,0
803,68,32,0
804,68,32,0
805,68,32,0
806,68,31,1
807,68,31,1
808,68,31,1
809,68,31,1
810,68,30,2
811,67,33,0
812,67,33,0
813,67,33,0
814,67,33,0
815,67,33,0
816,67,33,0
817,67,33,0
818,67,33,0
819,67,33,0
820,67,33,0
821,67,32,1
822,67,32,1
823,67,32,1
824,67,32,1
825,66,34,0
826,66,34,0
827,66,34,0
828,66,34,0
829,66,33,1
830,66,33,1
831,66,33,1
832,66,33,1
833,66,31,3
834,66,31,3
835,66,30,4
836,66,30,4
837,65,35,0
838,65,35,0
839,65,35,0
840,65,35,0
841,65,35,0
842,65,35,0
843,65,35,0
844,65,35,0
845,65,34,1
846,65,34,1
847,65,33,2
848,65,33,2
849,65,32,3
850,64,36,0
851,64,36,0
852,64,36,0
853,64,36,0
854,64,36,0
855,64,36,0
856,64,36,0
857,64,35,1
858,64,35,1
859,63,37,0
860,63,37,0
861,63,37,0
862,63,37,0
863,63,37,0
864,63,37,0
865,63,37,0
866,63,37,0
867,63,36,1
868,63,36,1
869,63,36,1
870,63,35,2
871,63,34,3
872,62,38,0
873,62,38,0
874,62,38,0
875,62,38,0
876,62,38,0
877,62,38,0
878,62,38,0
879,62,37,1
880,62,37,1
881,62,36,2
882,62,35,3
883,61,39,0
884,61,39,0
885,61,39,0
886,61,39,0
887,61,39,0
888,61,39,0
889,61,39,0
890,61,38,1
891,61,38,1
892,61,38,1
893,61,36,3
894,60,40,0
895,60,40,0
896,60,40,0
897,60,40,0
898,60,40,0
899,60,40,0
900,60,39,1
901,60,38,2
902,60,38,2
903,60,37,3
904,60,35,5
905,59,41,0
906,59,41,0
907,59,41,0
908,59,41,0
909,59,40,1
910,59,40,1
911,59,40,1
912,59,39,2
913,59,37,4
914,59,35,6
915,58,42,0
916,58,42,0
917,58,42,0
918,58,42,0
919,58,41,1
920,58,41,1
921,58,40,2
922,58,39,3
923,58,37,5
924,58,37,5
925,57,43,0
926,57,43,0
927,57,43,0
928,57,43,0
929,57,43,0
930,57,43,0
931,57,42,1
932,57,42,1
933,57,38,5
934,56,44,0
935,56,44,0
936,56,44,0
937,56,44,0
938,56,44,0
939,56,44,0
940,56,43,1
941,56,43,1
942,56,42,2
943,56,42,2
944,56,41,3
945,55,45,0
946,55,45,0
947,55,45,0
948,55,44,1
949,55,44,1
950,55,44,1
951,55,44,1
952,54,46,0
953,54,46,0
954,54,46,0
955,54,46,0
956,54,46,0
957,54,46,0
958,54,44,2
959,54,44,2
960,53,47,0
961,53,47,0
962,53,47,0
963,53,47,0
964,53,47,0
965,53,47,0
966,53,47,0
967,53,47,0
968,53,46,1
969,53,46,1
970,53,46,1
971,53,46,1
972,53,45,2
973,52,48,0
974,52,48,0
975,52,48,0
976,52,48,0
977,52,48,0
978,52,48,0
979,52,48,0
980,52,47,1
981,52,45,3
982,52,44,4
983,51,49,0
984,51,49,0
985,51,48,1
986,51,48,1
987,51,48,1
988,51,48,1
989,51,47,2
990,51,44,5
991,50,50,0
992,50,50,0
993,50,50,0
994,50,49,1
995,50,48,2
996,50,48,2
997,50,47,3
998,50,47,3
999,48,47,5


==> data/cifar1002/rebuttal_np_0model.csv <==
x,y1,y2,y3
0,932,68,0
1,927,70,3
2,926,74,0
3,926,69,5
4,923,77,0
5,922,77,1
6,917,83,0
7,916,81,3
8,915,85,0
9,913,85,2
10,909,90,1
11,906,93,1
12,903,92,5
13,903,90,7
14,902,97,1
15,902,97,1
16,901,98,1
17,899,100,1
18,895,100,5
19,891,107,2
20,890,107,3
21,889,103,8
22,887,113,0
23,885,113,2
24,883,116,1
25,882,113,5
26,881,112,7
27,880,118,2
28,880,115,5
29,879,121,0
30,877,123,0
31,876,124,0
32,875,125,0
33,875,122,3
34,873,126,1
35,873,125,2
36,869,123,8
37,867,130,3
38,863,133,4
39,862,137,1
40,856,136,8
41,855,141,4
42,855,139,6
43,855,139,6
44,853,140,7
45,852,146,2
46,852,143,5
47,848,141,11
48,847,147,6
49,838,153,9
50,837,149,14
51,836,161,3
52,834,163,3
53,825,175,0
54,821,179,0
55,816,183,1
56,808,190,2
57,807,190,3
58,805,189,6
59,797,193,10
60,781,216,3
61,780,217,3
62,778,220,2
63,776,213,11
64,776,212,12
65,775,214,11
66,772,221,7
67,769,218,13
68,768,232,0
69,766,230,4
70,764,227,9
71,762,228,10
72,759,237,4
73,757,240,3
74,755,245,0
75,754,235,11
76,754,226,20
77,738,254,8
78,730,263,7
79,727,259,14
80,725,263,12
81,724,272,4
82,718,279,3
83,706,292,2
84,701,297,2
85,697,296,7
86,691,306,3
87,688,297,15
88,678,311,11
89,675,322,3
90,661,332,7
91,655,345,0
92,653,347,0
93,653,319,28
94,636,362,2
95,626,374,0
96,593,404,3
97,556,437,7
98,548,443,9
99,500,500,0


==> data/cifar1002/rebuttal_np_1input.csv <==
x,y1,y2,y3
0,99,1,0
1,99,1,0
2,99,1,0
3,99,1,0
4,99,1,0
5,99,1,0
6,99,1,0
7,99,1,0
8,99,1,0
9,99,1,0
10,99,1,0
11,99,1,0
12,99,1,0
13,99,1,0
14,99,1,0
15,99,1,0
16,99,1,0
17,99,1,0
18,99,1,0
19,99,1,0
20,99,1,0
21,99,1,0
22,99,1,0
23,99,1,0
24,99,1,0
25,99,1,0
26,99,1,0
27,99,1,0
28,99,1,0
29,99,1,0
30,99,1,0
31,99,1,0
32,99,1,0
33,99,1,0
34,98,2,0
35,98,2,0
36,98,2,0
37,98,2,0
38,98,2,0
39,98,2,0
40,98,2,0
41,98,2,0
42,98,2,0
43,98,2,0
44,98,2,0
45,98,2,0
46,98,2,0
47,98,2,0
48,98,2,0
49,98,2,0
50,98,2,0
51,98,2,0
52,98,2,0
53,98,2,0
54,98,2,0
55,98,2,0
56,98,2,0
57,98,2,0
58,98,2,0
59,98,2,0
60,98,2,0
61,98,2,0
62,98,2,0
63,98,2,0
64,98,2,0
65,98,2,0
66,98,2,0
67,98,2,0
68,98,2,0
69,98,2,0
70,98,2,0
71,98,2,0
72,98,2,0
73,98,2,0
74,98,2,0
75,98,2,0
76,98,2,0
77,98,2,0
78,98,2,0
79,98,2,0
80,98,2,0
81,98,2,0
82,98,2,0
83,98,2,0
84,98,2,0
85,98,2,0
86,98,2,0
87,98,2,0
88,98,1,1
89,97,3,0
90,97,3,0
91,97,3,0
92,97,3,0
93,97,3,0
94,97,3,0
95,97,3,0
96,97,3,0
97,97,3,0
98,97,3,0
99,97,3,0
100,97,3,0
101,97,3,0
102,97,3,0
103,97,3,0
104,97,3,0
105,97,3,0
106,97,3,0
107,97,3,0
108,97,3,0
109,97,3,0
110,97,3,0
111,97,3,0
112,97,3,0
113,97,3,0
114,97,3,0
115,97,3,0
116,97,3,0
117,97,3,0
118,97,3,0
119,97,3,0
120,97,3,0
121,97,3,0
122,97,3,0
123,97,3,0
124,97,3,0
125,97,3,0
126,97,3,0
127,97,3,0
128,97,3,0
129,97,3,0
130,97,3,0
131,97,3,0
132,97,2,1
133,96,4,0
134,96,4,0
135,96,4,0
136,96,4,0
137,96,4,0
138,96,4,0
139,96,4,0
140,96,4,0
141,96,4,0
142,96,4,0
143,96,4,0
144,96,4,0
145,96,4,0
146,96,4,0
147,96,4,0
148,96,4,0
149,96,4,0
150,96,4,0
151,96,4,0
152,96,4,0
153,96,4,0
154,96,4,0
155,96,4,0
156,96,4,0
157,96,4,0
158,96,4,0
159,96,4,0
160,96,4,0
161,96,4,0
162,96,4,0
163,96,4,0
164,96,4,0
165,96,4,0
166,96,3,1
167,96,3,1
168,96,3,1
169,96,3,1
170,96,3,1
171,96,3,1
172,96,3,1
173,96,3,1
174,96,3,1
175,96,3,1
176,96,2,2
177,96,2,2
178,95,5,0
179,95,5,0
180,95,5,0
181,95,5,0
182,95,5,0
183,95,5,0
184,95,5,0
185,95,5,0
186,95,5,0
187,95,5,0
188,95,5,0
189,95,5,0
190,95,5,0
191,95,5,0
192,95,5,0
193,95,5,0
194,95,5,0
195,95,5,0
196,95,5,0
197,95,5,0
198,95,5,0
199,95,5,0
200,95,5,0
201,95,5,0
202,95,5,0
203,95,5,0
204,95,5,0
205,95,4,1
206,95,4,1
207,95,4,1
208,95,4,1
209,95,4,1
210,95,4,1
211,95,4,1
212,95,4,1
213,95,4,1
214,94,6,0
215,94,6,0
216,94,6,0
217,94,6,0
218,94,6,0
219,94,6,0
220,94,6,0
221,94,6,0
222,94,6,0
223,94,6,0
224,94,6,0
225,94,6,0
226,94,6,0
227,94,6,0
228,94,6,0
229,94,6,0
230,94,6,0
231,94,6,0
232,94,6,0
233,94,6,0
234,94,6,0
235,94,6,0
236,94,6,0
237,94,6,0
238,94,6,0
239,94,5,1
240,94,5,1
241,93,7,0
242,93,7,0
243,93,7,0
244,93,7,0
245,93,7,0
246,93,7,0
247,93,7,0
248,93,7,0
249,93,7,0
250,93,7,0
251,93,7,0
252,93,7,0
253,93,7,0
254,93,7,0
255,93,7,0
256,93,7,0
257,93,7,0
258,93,7,0
259,93,7,0
260,93,7,0
261,93,7,0
262,93,7,0
263,93,7,0
264,93,7,0
265,93,7,0
266,93,7,0
267,93,6,1
268,93,6,1
269,93,6,1
270,93,6,1
271,93,6,1
272,93,6,1
273,93,5,2
274,93,5,2
275,92,8,0
276,92,8,0
277,92,8,0
278,92,8,0
279,92,8,0
280,92,8,0
281,92,8,0
282,92,8,0
283,92,8,0
284,92,8,0
285,92,8,0
286,92,8,0
287,92,8,0
288,92,8,0
289,92,8,0
290,92,8,0
291,92,8,0
292,92,8,0
293,92,8,0
294,92,8,0
295,92,8,0
296,92,8,0
297,92,8,0
298,92,8,0
299,92,8,0
300,92,8,0
301,92,8,0
302,92,7,1
303,92,7,1
304,92,7,1
305,92,7,1
306,92,7,1
307,92,7,1
308,92,7,1
309,92,7,1
310,92,7,1
311,92,6,2
312,92,6,2
313,91,9,0
314,91,9,0
315,91,9,0
316,91,9,0
317,91,9,0
318,91,9,0
319,91,9,0
320,91,9,0
321,91,9,0
322,91,9,0
323,91,9,0
324,91,9,0
325,91,9,0
326,91,9,0
327,91,9,0
328,91,8,1
329,91,8,1
330,91,8,1
331,91,8,1
332,91,7,2
333,91,7,2
334,90,10,0
335,90,10,0
336,90,10,0
337,90,10,0
338,90,10,0
339,90,10,0
340,90,10,0
341,90,10,0
342,90,10,0
343,90,10,0
344,90,10,0
345,90,10,0
346,90,10,0
347,90,10,0
348,90,10,0
349,90,10,0
350,90,10,0
351,90,10,0
352,90,10,0
353,90,10,0
354,90,10,0
355,90,10,0
356,90,10,0
357,90,10,0
358,90,9,1
359,90,9,1
360,90,9,1
361,90,9,1
362,89,11,0
363,89,11,0
364,89,11,0
365,89,11,0
366,89,11,0
367,89,11,0
368,89,11,0
369,89,11,0
370,89,11,0
371,89,11,0
372,89,11,0
373,89,11,0
374,89,11,0
375,89,11,0
376,89,11,0
377,89,10,1
378,89,9,2
379,89,8,3
380,88,12,0
381,88,12,0
382,88,12,0
383,88,12,0
384,88,12,0
385,88,12,0
386,88,12,0
387,88,12,0
388,88,12,0
389,88,12,0
390,88,12,0
391,88,12,0
392,88,12,0
393,88,12,0
394,88,12,0
395,88,12,0
396,88,12,0
397,88,11,1
398,88,11,1
399,88,11,1
400,88,11,1
401,88,11,1
402,88,11,1
403,88,10,2
404,88,10,2
405,88,9,3
406,88,8,4
407,87,13,0
408,87,13,0
409,87,13,0
410,87,13,0
411,87,13,0
412,87,13,0
413,87,13,0
414,87,13,0
415,87,13,0
416,87,13,0
417,87,13,0
418,87,13,0
419,87,13,0
420,87,13,0
421,87,13,0
422,87,13,0
423,87,12,1
424,87,12,1
425,87,12,1
426,87,12,1
427,87,12,1
428,87,12,1
429,87,12,1
430,87,11,2
431,87,11,2
432,86,14,0
433,86,14,0
434,86,14,0
435,86,14,0
436,86,14,0
437,86,14,0
438,86,14,0
439,86,14,0
440,86,14,0
441,86,14,0
442,86,13,1
443,86,13,1
444,86,13,1
445,86,13,1
446,86,13,1
447,86,13,1
448,86,13,1
449,86,12,2
450,86,12,2
451,85,15,0
452,85,15,0
453,85,15,0
454,85,15,0
455,85,15,0
456,85,15,0
457,85,15,0
458,85,15,0
459,85,15,0
460,85,15,0
461,85,15,0
462,85,15,0
463,85,15,0
464,85,15,0
465,85,15,0
466,85,15,0
467,85,14,1
468,85,14,1
469,85,13,2
470,85,13,2
471,85,12,3
472,84,16,0
473,84,16,0
474,84,16,0
475,84,16,0
476,84,16,0
477,84,16,0
478,84,16,0
479,84,16,0
480,84,16,0
481,84,16,0
482,84,16,0
483,84,16,0
484,84,16,0
485,84,16,0
486,84,15,1
487,84,15,1
488,84,15,1
489,84,15,1
490,84,15,1
491,84,14,2
492,84,13,3
493,83,17,0
494,83,17,0
495,83,17,0
496,83,17,0
497,83,17,0
498,83,17,0
499,83,17,0
500,83,17,0
501,83,17,0
502,83,16,1
503,83,16,1
504,83,16,1
505,83,16,1
506,83,16,1
507,83,16,1
508,83,15,2
509,83,15,2
510,83,14,3
511,82,18,0
512,82,18,0
513,82,18,0
514,82,18,0
515,82,18,0
516,82,18,0
517,82,18,0
518,82,18,0
519,82,18,0
520,82,18,0
521,82,18,0
522,82,18,0
523,82,18,0
524,82,18,0
525,82,18,0
526,82,18,0
527,82,17,1
528,82,17,1
529,82,17,1
530,82,17,1
531,82,16,2
532,82,16,2
533,82,15,3
534,82,14,4
535,81,19,0
536,81,19,0
537,81,19,0
538,81,19,0
539,81,19,0
540,81,19,0
541,81,19,0
542,81,19,0
543,81,19,0
544,81,19,0
545,81,19,0
546,81,19,0
547,81,19,0
548,81,19,0
549,81,18,1
550,81,18,1
551,81,18,1
552,81,18,1
553,81,18,1
554,81,18,1
555,81,18,1
556,81,18,1
557,81,17,2
558,81,17,2
559,81,17,2
560,81,15,4
561,81,14,5
562,80,20,0
563,80,20,0
564,80,20,0
565,80,20,0
566,80,20,0
567,80,20,0
568,80,19,1
569,80,19,1
570,80,19,1
571,80,19,1
572,80,19,1
573,80,19,1
574,80,19,1
575,80,18,2
576,80,18,2
577,80,18,2
578,80,17,3
579,79,21,0
580,79,21,0
581,79,21,0
582,79,21,0
583,79,21,0
584,79,21,0
585,79,21,0
586,79,21,0
587,79,21,0
588,79,21,0
589,79,21,0
590,79,21,0
591,79,21,0
592,79,20,1
593,79,20,1
594,79,20,1
595,79,20,1
596,79,19,2
597,79,19,2
598,79,18,3
599,78,22,0
600,78,22,0
601,78,22,0
602,78,22,0
603,78,22,0
604,78,22,0
605,78,22,0
606,78,22,0
607,78,22,0
608,78,21,1
609,78,21,1
610,78,21,1
611,78,21,1
612,78,21,1
613,78,21,1
614,78,20,2
615,78,20,2
616,77,23,0
617,77,23,0
618,77,23,0
619,77,23,0
620,77,23,0
621,77,23,0
622,77,23,0
623,77,23,0
624,77,23,0
625,77,23,0
626,77,23,0
627,77,23,0
628,77,23,0
629,77,22,1
630,77,22,1
631,77,22,1
632,77,22,1
633,77,22,1
634,77,22,1
635,77,22,1
636,77,21,2
637,77,20,3
638,77,20,3
639,77,19,4
640,76,24,0
641,76,24,0
642,76,24,0
643,76,24,0
644,76,24,0
645,76,24,0
646,76,24,0
647,76,24,0
648,76,23,1
649,76,23,1
650,76,23,1
651,76,23,1
652,76,21,3
653,75,25,0
654,75,25,0
655,75,25,0
656,75,25,0
657,75,25,0
658,75,25,0
659,75,25,0
660,75,24,1
661,75,24,1
662,75,24,1
663,75,24,1
664,75,23,2
665,75,22,3
666,74,26,0
667,74,26,0
668,74,26,0
669,74,26,0
670,74,26,0
671,74,26,0
672,74,26,0
673,74,26,0
674,74,26,0
675,74,26,0
676,74,25,1
677,74,25,1
678,74,25,1
679,74,25,1
680,74,24,2
681,74,24,2
682,74,23,3
683,73,27,0
684,73,27,0
685,73,27,0
686,73,27,0
687,73,27,0
688,73,27,0
689,73,27,0
690,73,27,0
691,73,26,1
692,73,26,1
693,73,26,1
694,73,25,2
695,73,25,2
696,73,24,3
697,72,28,0
698,72,28,0
699,72,28,0
700,72,28,0
701,72,28,0
702,72,28,0
703,72,28,0
704,72,28,0
705,72,28,0
706,72,28,0
707,72,28,0
708,72,27,1
709,72,27,1
710,72,27,1
711,72,27,1
712,72,26,2
713,72,26,2
714,72,26,2
715,71,29,0
716,71,29,0
717,71,29,0
718,71,29,0
719,71,29,0
720,71,29,0
721,71,29,0
722,71,29,0
723,71,29,0
724,71,29,0
725,71,29,0
726,71,28,1
727,71,28,1
728,71,28,1
729,71,28,1
730,71,27,2
731,71,27,2
732,71,27,2
733,71,26,3
734,71,25,4
735,70,30,0
736,70,30,0
737,70,30,0
738,70,30,0
739,70,30,0
740,70,30,0
741,70,30,0
742,70,30,0
743,70,29,1
744,70,29,1
745,70,28,2
746,70,28,2
747,70,27,3
748,70,26,4
749,70,26,4
750,70,25,5
751,69,31,0
752,69,31,0
753,69,31,0
754,69,30,1
755,69,30,1
756,69,30,1
757,69,30,1
758,69,30,1
759,69,30,1
760,68,32,0
761,68,32,0
762,68,32,0
763,68,32,0
764,68,32,0
765,68,32,0
766,68,31,1
767,68,31,1
768,68,31,1
769,68,31,1
770,67,33,0
771,67,33,0
772,67,33,0
773,67,33,0
774,67,33,0
775,67,33,0
776,67,33,0
777,67,32,1
778,67,32,1
779,67,32,1
780,67,32,1
781,67,32,1
782,67,32,1
783,67,31,2
784,67,31,2
785,67,31,2
786,67,31,2
787,67,30,3
788,67,30,3
789,66,34,0
790,66,34,0
791,66,34,0
792,66,34,0
793,66,34,0
794,66,33,1
795,66,33,1
796,66,32,2
797,66,32,2
798,66,32,2
799,66,32,2
800,66,31,3
801,66,27,7
802,65,35,0
803,65,35,0
804,65,35,0
805,65,35,0
806,65,34,1
807,65,34,1
808,65,33,2
809,65,33,2
810,65,32,3
811,65,32,3
812,65,25,10
813,64,36,0
814,64,36,0
815,64,36,0
816,64,36,0
817,64,36,0
818,64,36,0
819,64,36,0
820,64,36,0
821,64,35,1
822,64,35,1
823,64,35,1
824,64,35,1
825,64,35,1
826,64,33,3
827,64,32,4
828,64,32,4
829,64,32,4
830,64,31,5
831,64,31,5
832,63,37,0
833,63,37,0
834,63,37,0
835,63,37,0
836,63,37,0
837,63,37,0
838,63,36,1
839,63,36,1
840,63,36,1
841,63,35,2
842,63,35,2
843,63,35,2
844,63,34,3
845,63,34,3
846,63,34,3
847,62,38,0
848,62,38,0
849,62,38,0
850,62,38,0
851,62,38,0
852,62,38,0
853,62,38,0
854,62,38,0
855,62,38,0
856,62,38,0
857,62,38,0
858,62,38,0
859,62,37,1
860,62,37,1
861,62,36,2
862,62,36,2
863,62,35,3
864,62,35,3
865,62,33,5
866,61,39,0
867,61,39,0
868,61,39,0
869,61,39,0
870,61,39,0
871,61,39,0
872,61,39,0
873,61,39,0
874,61,39,0
875,61,38,1
876,61,37,2
877,61,37,2
878,61,35,4
879,60,40,0
880,60,40,0
881,60,40,0
882,60,40,0
883,60,40,0
884,60,40,0
885,60,39,1
886,60,39,1
887,60,39,1
888,60,39,1
889,60,39,1
890,60,38,2
891,60,38,2
892,60,38,2
893,60,38,2
894,60,37,3
895,59,41,0
896,59,41,0
897,59,41,0
898,59,41,0
899,59,40,1
900,59,40,1
901,59,39,2
902,58,42,0
903,58,42,0
904,58,42,0
905,58,42,0
906,58,41,1
907,58,41,1
908,58,41,1
909,58,41,1
910,58,41,1
911,58,40,2
912,58,40,2
913,58,38,4
914,57,43,0
915,57,43,0
916,57,43,0
917,57,43,0
918,57,43,0
919,57,42,1
920,57,42,1
921,57,42,1
922,57,42,1
923,57,42,1
924,57,41,2
925,57,41,2
926,57,41,2
927,57,41,2
928,57,40,3
929,57,40,3
930,56,44,0
931,56,44,0
932,56,44,0
933,56,44,0
934,56,44,0
935,56,42,2
936,56,42,2
937,56,42,2
938,55,45,0
939,55,45,0
940,55,45,0
941,55,45,0
942,55,45,0
943,55,45,0
944,55,45,0
945,55,44,1
946,55,44,1
947,55,44,1
948,55,43,2
949,55,43,2
950,55,43,2
951,54,46,0
952,54,46,0
953,54,46,0
954,54,45,1
955,54,45,1
956,54,45,1
957,54,45,1
958,54,45,1
959,54,44,2
960,54,43,3
961,54,43,3
962,54,42,4
963,53,47,0
964,53,46,1
965,52,48,0
966,52,48,0
967,52,47,1
968,52,47,1
969,52,47,1
970,52,46,2
971,52,45,3
972,52,45,3
973,52,43,5
974,51,49,0
975,51,49,0
976,51,49,0
977,51,48,1
978,51,48,1
979,51,48,1
980,51,48,1
981,51,47,2
982,51,46,3
983,51,45,4
984,50,50,0
985,50,50,0
986,50,50,0
987,50,49,1
988,50,49,1
989,50,49,1
990,50,49,1
991,50,48,2
992,50,46,4
993,50,45,5
994,49,49,2
995,49,49,2
996,49,48,3
997,49,48,3
998,49,47,4
999,49,45,6


==> data/cifar1002/rebuttal_np_1model.csv <==
x,y1,y2,y3
0,900,96,4
1,896,99,5
2,895,91,14
3,894,97,9
4,893,104,3
5,891,100,9
6,889,103,8
7,888,107,5
8,887,104,9
9,885,107,8
10,880,107,13
11,879,119,2
12,878,115,7
13,873,127,0
14,873,126,1
15,870,129,1
16,867,132,1
17,867,114,19
18,866,134,0
19,866,133,1
20,863,130,7
21,863,130,7
22,862,136,2
23,861,127,12
24,860,138,2
25,860,137,3
26,860,129,11
27,859,137,4
28,859,136,5
29,859,133,8
30,857,134,9
31,856,142,2
32,855,142,3
33,855,139,6
34,854,145,1
35,853,139,8
36,851,145,4
37,851,144,5
38,848,151,1
39,848,149,3
40,847,153,0
41,847,151,2
42,845,141,14
43,843,152,5
44,842,154,4
45,840,144,16
46,838,155,7
47,836,162,2
48,835,165,0
49,834,156,10
50,831,166,3
51,830,167,3
52,830,164,6
53,825,175,0
54,823,171,6
55,821,179,0
56,821,177,2
57,817,178,5
58,816,184,0
59,815,173,12
60,814,177,9
61,811,180,9
62,808,188,4
63,808,187,5
64,807,193,0
65,805,187,8
66,804,187,9
67,803,187,10
68,803,183,14
69,801,199,0
70,801,188,11
71,798,183,19
72,795,201,4
73,794,204,2
74,787,213,0
75,779,209,12
76,775,212,13
77,771,218,11
78,770,227,3
79,768,224,8
80,763,235,2
81,746,248,6
82,737,252,11
83,732,261,7
84,730,264,6
85,729,258,13
86,723,268,9
87,720,280,0
88,719,274,7
89,705,293,2
90,693,303,4
91,692,300,8
92,688,291,21
93,633,347,20
94,632,368,0
95,607,389,4
96,600,396,4
97,597,385,18
98,567,431,2
99,196,804,0


==> data/cifar1002/rebuttal_p_1input.csv <==
x,y1,y2,y3
0,90,4,6
1,90,3,7
2,89,8,3
3,89,5,6
4,88,6,6
5,88,5,7
6,88,3,9
7,87,6,7
8,87,5,8
9,87,4,9
10,87,3,10
11,87,3,10
12,87,2,11
13,86,9,5
14,86,5,9
15,86,5,9
16,86,3,11
17,85,9,6
18,85,5,10
19,84,7,9
20,84,7,9
21,84,6,10
22,84,6,10
23,84,5,11
24,84,5,11
25,84,5,11
26,84,5,11
27,84,3,13
28,84,3,13
29,83,8,9
30,83,6,11
31,83,5,12
32,83,4,13
33,82,6,12
34,82,4,14
35,82,4,14
36,82,3,15
37,82,3,15
38,81,14,5
39,81,13,6
40,81,13,6
41,81,9,10
42,81,9,10
43,81,6,13
44,81,6,13
45,81,5,14
46,81,5,14
47,81,4,15
48,80,7,13
49,80,6,14
50,80,6,14
51,80,6,14
52,80,5,15
53,80,5,15
54,80,4,16
55,80,4,16
56,79,14,7
57,79,11,10
58,79,8,13
59,79,8,13
60,79,8,13
61,79,7,14
62,79,7,14
63,79,6,15
64,79,6,15
65,79,6,15
66,79,5,16
67,79,4,17
68,78,20,2
69,78,18,4
70,78,16,6
71,78,15,7
72,78,11,11
73,78,10,12
74,78,10,12
75,78,7,15
76,78,7,15
77,78,6,16
78,78,5,17
79,78,5,17
80,78,5,17
81,78,4,18
82,77,18,5
83,77,14,9
84,77,12,11
85,77,10,13
86,77,10,13
87,77,9,14
88,77,7,16
89,77,6,17
90,77,6,17
91,77,6,17
92,77,6,17
93,77,5,18
94,77,4,19
95,76,19,5
96,76,19,5
97,76,15,9
98,76,12,12
99,76,12,12
100,76,12,12
101,76,11,13
102,76,11,13
103,76,11,13
104,76,10,14
105,76,10,14
106,76,10,14
107,76,8,16
108,76,6,18
109,75,19,6
110,75,13,12
111,75,13,12
112,75,12,13
113,75,11,14
114,75,10,15
115,75,10,15
116,75,9,16
117,75,9,16
118,75,9,16
119,75,8,17
120,75,7,18
121,75,6,19
122,74,16,10
123,74,16,10
124,74,14,12
125,74,13,13
126,74,12,14
127,74,11,15
128,74,11,15
129,74,10,16
130,74,10,16
131,74,10,16
132,74,10,16
133,74,9,17
134,74,8,18
135,74,5,21
136,74,5,21
137,73,19,8
138,73,16,11
139,73,15,12
140,73,15,12
141,73,15,12
142,73,14,13
143,73,13,14
144,73,13,14
145,73,12,15
146,73,12,15
147,73,11,16
148,73,11,16
149,73,11,16
150,73,9,18
151,73,8,19
152,73,7,20
153,73,6,21
154,72,18,10
155,72,17,11
156,72,17,11
157,72,16,12
158,72,14,14
159,72,13,15
160,72,12,16
161,72,12,16
162,72,11,17
163,72,11,17
164,72,10,18
165,72,9,19
166,72,8,20
167,72,7,21
168,71,23,6
169,71,21,8
170,71,20,9
171,71,19,10
172,71,17,12
173,71,15,14
174,71,15,14
175,71,14,15
176,71,13,16
177,71,13,16
178,71,12,17
179,71,12,17
180,71,12,17
181,71,12,17
182,71,11,18
183,71,11,18
184,71,10,19
185,71,10,19
186,71,9,20
187,71,8,21
188,71,7,22
189,70,27,3
190,70,24,6
191,70,22,8
192,70,20,10
193,70,18,12
194,70,17,13
195,70,17,13
196,70,17,13
197,70,16,14
198,70,15,15
199,70,14,16
200,70,14,16
201,70,14,16
202,70,13,17
203,70,13,17
204,70,13,17
205,70,12,18
206,70,12,18
207,70,12,18
208,70,12,18
209,70,12,18
210,70,11,19
211,70,11,19
212,70,10,20
213,70,10,20
214,70,9,21
215,70,8,22
216,69,24,7
217,69,23,8
218,69,22,9
219,69,22,9
220,69,21,10
221,69,20,11
222,69,19,12
223,69,18,13
224,69,18,13
225,69,17,14
226,69,17,14
227,69,17,14
228,69,16,15
229,69,15,16
230,69,14,17
231,69,14,17
232,69,13,18
233,69,11,20
234,69,11,20
235,69,7,24
236,68,27,5
237,68,25,7
238,68,24,8
239,68,20,12
240,68,19,13
241,68,18,14
242,68,18,14
243,68,18,14
244,68,17,15
245,68,17,15
246,68,16,16
247,68,16,16
248,68,16,16
249,68,15,17
250,68,15,17
251,68,15,17
252,68,15,17
253,68,12,20
254,68,12,20
255,68,11,21
256,67,27,6
257,67,25,8
258,67,23,10
259,67,23,10
260,67,22,11
261,67,21,12
262,67,18,15
263,67,18,15
264,67,17,16
265,67,16,17
266,67,13,20
267,67,11,22
268,66,28,6
269,66,27,7
270,66,27,7
271,66,26,8
272,66,26,8
273,66,26,8
274,66,26,8
275,66,25,9
276,66,25,9
277,66,25,9
278,66,24,10
279,66,24,10
280,66,23,11
281,66,21,13
282,66,20,14
283,66,18,16
284,66,18,16
285,66,18,16
286,66,16,18
287,66,16,18
288,66,16,18
289,66,16,18
290,66,16,18
291,66,16,18
292,66,15,19
293,66,15,19
294,66,14,20
295,66,14,20
296,66,13,21
297,66,12,22
298,65,31,4
299,65,30,5
300,65,30,5
301,65,29,6
302,65,29,6
303,65,28,7
304,65,27,8
305,65,27,8
306,65,25,10
307,65,24,11
308,65,23,12
309,65,23,12
310,65,21,14
311,65,21,14
312,65,21,14
313,65,21,14
314,65,20,15
315,65,19,16
316,65,19,16
317,65,19,16
318,65,19,16
319,65,17,18
320,65,16,19
321,65,16,19
322,65,14,21
323,65,11,24
324,64,32,4
325,64,30,6
326,64,30,6
327,64,28,8
328,64,28,8
329,64,28,8
330,64,27,9
331,64,26,10
332,64,23,13
333,64,22,14
334,64,21,15
335,64,19,17
336,64,19,17
337,64,18,18
338,64,17,19
339,64,17,19
340,64,15,21
341,64,15,21
342,64,15,21
343,64,12,24
344,64,12,24
345,64,11,25
346,63,32,5
347,63,31,6
348,63,29,8
349,63,28,9
350,63,27,10
351,63,24,13
352,63,24,13
353,63,22,15
354,63,21,16
355,63,21,16
356,63,20,17
357,63,20,17
358,63,18,19
359,63,17,20
360,63,17,20
361,63,16,21
362,63,16,21
363,62,33,5
364,62,32,6
365,62,32,6
366,62,29,9
367,62,29,9
368,62,29,9
369,62,28,10
370,62,27,11
371,62,26,12
372,62,25,13
373,62,24,14
374,62,23,15
375,62,22,16
376,62,22,16
377,62,22,16
378,62,22,16
379,62,22,16
380,62,22,16
381,62,22,16
382,62,20,18
383,62,18,20
384,62,17,21
385,62,16,22
386,62,13,25
387,61,36,3
388,61,33,6
389,61,28,11
390,61,27,12
391,61,27,12
392,61,26,13
393,61,25,14
394,61,25,14
395,61,24,15
396,61,24,15
397,61,23,16
398,61,22,17
399,61,22,17
400,61,22,17
401,61,21,18
402,61,21,18
403,61,21,18
404,61,20,19
405,61,20,19
406,61,19,20
407,61,19,20
408,61,19,20
409,61,18,21
410,61,13,26
411,60,34,6
412,60,31,9
413,60,30,10
414,60,30,10
415,60,29,11
416,60,28,12
417,60,28,12
418,60,26,14
419,60,26,14
420,60,25,15
421,60,24,16
422,60,24,16
423,60,22,18
424,60,22,18
425,60,21,19
426,60,15,25
427,60,14,26
428,59,36,5
429,59,35,6
430,59,33,8
431,59,33,8
432,59,33,8
433,59,32,9
434,59,32,9
435,59,32,9
436,59,30,11
437,59,28,13
438,59,28,13
439,59,26,15
440,59,25,16
441,59,24,17
442,59,23,18
443,59,23,18
444,59,22,19
445,59,22,19
446,59,21,20
447,59,16,25
448,58,38,4
449,58,33,9
450,58,32,10
451,58,31,11
452,58,29,13
453,58,29,13
454,58,29,13
455,58,28,14
456,58,27,15
457,58,26,16
458,58,26,16
459,58,25,17
460,58,24,18
461,58,23,19
462,58,21,21
463,58,21,21
464,58,19,23
465,57,35,8
466,57,35,8
467,57,35,8
468,57,34,9
469,57,34,9
470,57,33,10
471,57,32,11
472,57,32,11
473,57,30,13
474,57,30,13
475,57,29,14
476,57,28,15
477,57,27,16
478,57,26,17
479,57,26,17
480,57,25,18
481,57,25,18
482,57,25,18
483,57,24,19
484,57,22,21
485,57,21,22
486,56,37,7
487,56,37,7
488,56,37,7
489,56,36,8
490,56,36,8
491,56,35,9
492,56,35,9
493,56,34,10
494,56,33,11
495,56,33,11
496,56,33,11
497,56,33,11
498,56,32,12
499,56,31,13
500,56,31,13
501,56,30,14
502,56,30,14
503,56,29,15
504,56,29,15
505,56,29,15
506,56,28,16
507,56,28,16
508,56,27,17
509,56,27,17
510,56,22,22
511,56,22,22
512,56,22,22
513,56,22,22
514,56,21,23
515,56,20,24
516,56,19,25
517,55,38,7
518,55,38,7
519,55,38,7
520,55,37,8
521,55,36,9
522,55,36,9
523,55,36,9
524,55,36,9
525,55,36,9
526,55,35,10
527,55,35,10
528,55,34,11
529,55,34,11
530,55,33,12
531,55,33,12
532,55,32,13
533,55,32,13
534,55,32,13
535,55,32,13
536,55,32,13
537,55,31,14
538,55,31,14
539,55,30,15
540,55,30,15
541,55,30,15
542,55,30,15
543,55,30,15
544,55,30,15
545,55,29,16
546,55,29,16
547,55,29,16
548,55,28,17
549,55,26,19
550,55,26,19
551,55,24,21
552,55,24,21
553,54,41,5
554,54,40,6
555,54,38,8
556,54,38,8
557,54,38,8
558,54,37,9
559,54,36,10
560,54,35,11
561,54,35,11
562,54,34,12
563,54,34,12
564,54,34,12
565,54,34,12
566,54,34,12
567,54,33,13
568,54,33,13
569,54,33,13
570,54,32,14
571,54,31,15
572,54,31,15
573,54,31,15
574,54,31,15
575,54,30,16
576,54,30,16
577,54,30,16
578,54,29,17
579,54,28,18
580,54,28,18
581,54,27,19
582,54,25,21
583,54,13,33
584,53,43,4
585,53,41,6
586,53,40,7
587,53,40,7
588,53,39,8
589,53,39,8
590,53,39,8
591,53,39,8
592,53,38,9
593,53,37,10
594,53,37,10
595,53,37,10
596,53,37,10
597,53,37,10
598,53,36,11
599,53,36,11
600,53,36,11
601,53,36,11
602,53,35,12
603,53,35,12
604,53,34,13
605,53,32,15
606,53,32,15
607,53,31,16
608,53,31,16
609,53,31,16
610,53,29,18
611,52,43,5
612,52,42,6
613,52,39,9
614,52,39,9
615,52,38,10
616,52,37,11
617,52,37,11
618,52,36,12
619,52,35,13
620,52,35,13
621,52,35,13
622,52,34,14
623,52,34,14
624,52,33,15
625,52,31,17
626,52,30,18
627,52,29,19
628,52,29,19
629,52,28,20
630,52,26,22
631,52,26,22
632,51,43,6
633,51,43,6
634,51,43,6
635,51,41,8
636,51,40,9
637,51,40,9
638,51,40,9
639,51,40,9
640,51,37,12
641,51,37,12
642,51,37,12
643,51,36,13
644,51,36,13
645,51,36,13
646,51,35,14
647,51,33,16
648,50,43,7
649,50,41,9
650,50,40,10
651,50,40,10
652,50,39,11
653,50,38,12
654,50,38,12
655,50,38,12
656,50,38,12
657,50,38,12
658,50,37,13
659,50,37,13
660,50,37,13
661,50,36,14
662,50,36,14
663,50,35,15
664,50,35,15
665,50,35,15
666,50,35,15
667,50,33,17
668,50,33,17
669,50,29,21
670,50,29,21
671,49,43,8
672,49,43,8
673,49,43,8
674,49,42,9
675,49,41,10
676,49,41,10
677,49,40,11
678,49,40,11
679,49,39,12
680,49,39,12
681,49,39,12
682,49,38,13
683,49,37,14
684,49,36,15
685,49,36,15
686,49,34,17
687,49,34,17
688,49,34,17
689,49,33,18
690,49,33,18
691,49,33,18
692,49,30,21
693,49,30,21
694,48,45,7
695,48,43,9
696,48,43,9
697,48,43,9
698,48,42,10
699,48,42,10
700,48,41,11
701,48,41,11
702,48,41,11
703,48,41,11
704,48,41,11
705,48,39,13
706,48,39,13
707,48,38,14
708,48,36,16
709,48,36,16
710,48,35,17
711,48,34,18
712,48,34,18
713,48,33,19
714,48,33,19
715,48,31,21
716,48,31,21
717,48,31,21
718,48,31,21
719,47,44,9
720,47,44,9
721,47,44,9
722,47,44,9
723,47,42,11
724,47,42,11
725,47,42,11
726,47,41,12
727,47,41,12
728,47,41,12
729,47,40,13
730,47,40,13
731,47,40,13
732,47,39,14
733,47,38,15
734,47,38,15
735,47,38,15
736,47,37,16
737,47,36,17
738,47,35,18
739,47,33,20
740,47,31,22
741,47,30,23
742,46,46,8
743,46,45,9
744,46,45,9
745,46,45,9
746,46,44,10
747,46,44,10
748,46,43,11
749,46,42,12
750,46,41,13
751,46,41,13
752,46,41,13
753,46,40,14
754,46,40,14
755,46,40,14
756,46,40,14
757,46,38,16
758,46,38,16
759,46,38,16
760,46,36,18
761,46,31,23
762,45,45,10
763,45,44,11
764,45,44,11
765,45,43,12
766,45,43,12
767,45,42,13
768,45,41,14
769,45,41,14
770,45,41,14
771,45,40,15
772,45,40,15
773,45,40,15
774,45,40,15
775,45,38,17
776,45,38,17
777,45,37,18
778,45,33,22
779,45,28,27
780,44,43,13
781,44,42,14
782,44,41,15
783,44,41,15
784,44,40,16
785,44,39,17
786,44,39,17
787,44,38,18
788,44,38,18
789,44,36,20
790,44,36,20
791,43,42,15
792,43,42,15
793,43,42,15
794,43,42,15
795,43,42,15
796,43,39,18
797,43,39,18
798,42,39,19
799,42,38,20
800,42,36,22
801,41,41,18
802,41,41,18
803,41,33,26
804,40,40,20


==> data/cifar1002/rebuttal_p_1model.csv <==
x,y1,y2,y3
0,686,111,8
1,679,126,0
2,678,126,1
3,676,128,1
4,671,112,22
5,666,139,0
6,663,139,3
7,661,144,0
8,647,155,3
9,646,158,1
10,644,161,0
11,644,152,9
12,636,164,5
13,636,154,15
14,633,171,1
15,632,171,2
16,630,175,0
17,629,175,1
18,628,174,3
19,627,171,7
20,626,179,0
21,625,171,9
22,624,163,18
23,623,182,0
24,622,181,2
25,622,132,51
26,620,184,1
27,619,183,3
28,617,176,12
29,615,188,2
30,614,189,2
31,614,187,4
32,613,186,6
33,611,191,3
34,611,189,5
35,611,133,61
36,609,196,0
37,605,197,3
38,605,171,29
39,604,190,11
40,603,181,21
41,602,137,66
42,585,220,0
43,582,208,15
44,574,163,68
45,571,234,0
46,569,151,85
47,568,233,4
48,566,178,61
49,562,242,1
50,558,225,22
51,557,183,65
52,557,165,83
53,552,253,0
54,544,100,161
55,542,171,92
56,539,165,101
57,536,257,12
58,517,226,62
59,511,210,84
60,499,213,93
61,495,230,80
62,484,165,156
63,481,229,95
64,479,285,41
65,478,195,132
66,466,149,190
67,465,219,121
68,457,245,103
69,454,177,174
70,447,71,287
71,400,173,232
72,399,253,153
73,393,412,0
74,387,63,355
75,380,167,258
76,378,128,299
77,371,264,170
78,365,270,170
79,345,409,51
80,330,352,123
81,325,388,92
82,325,238,242
83,311,287,207
84,302,84,419
85,288,241,276
86,276,259,270
87,242,210,353
88,235,364,206
89,227,203,375
90,218,50,537
91,195,610,0
92,195,610,0
93,191,155,459
94,166,309,330
95,149,168,488
96,149,84,572
97,123,29,653
98,121,216,468
99,121,113,571


==> data/cifar10_linf.csv <==
x,0,1,2,3,0-normal,1-normal,2-normal,3-normal
0.0,27.74,25.33,20.2,31.4,40.37,39.61,53.46,46.72
0.002631578947368421,25.46,23.79,17.7,29.25,40.37,39.61,53.46,46.72
0.005263157894736842,23.13,22.28,14.99,26.75,40.37,39.61,53.46,46.72
0.007894736842105263,20.67,20.91,12.84,24.54,40.37,39.61,53.46,46.72
0.010526315789473684,16.08,18.18,8.74,20.45,40.37,39.61,53.46,46.72
0.013157894736842105,13.83,16.54,6.91,18.24,40.37,39.61,53.46,46.72
0.015789473684210527,11.55,15.24,5.27,16.28,40.37,39.61,53.46,46.72
0.018421052631578946,6.3,12.83,2.25,13.09,40.37,39.61,53.46,46.72
0.021052631578947368,3.71,11.81,1.31,11.93,40.37,39.61,53.46,46.72
0.02368421052631579,1.37,10.56,0.42,10.58,40.37,39.61,53.46,46.72
0.02631578947368421,0,8.29,0,8.29,40.37,39.61,53.46,46.72
0.02894736842105263,0,7.22,0,7.22,40.37,39.61,53.46,46.72
0.031578947368421054,0,6.1,0,6.1,40.37,39.61,53.46,46.72
0.034210526315789476,0,4.06,0,4.06,40.37,39.61,53.46,46.72
0.03684210526315789,0,3.3,0,3.3,40.37,39.61,53.46,46.72
0.039473684210526314,0,2.57,0,2.57,40.37,39.61,53.46,46.72
0.042105263157894736,0,1.17,0,1.17,40.37,39.61,53.46,46.72
0.04473684210526316,0,0.54,0,0.54,40.37,39.61,53.46,46.72
0.04736842105263158,0,0.12,0,0.12,40.37,39.61,53.46,46.72
0.05,0,0.0,0,0.0,40.37,39.61,53.46,46.72


==> data/ember.csv <==
x,0,1,2,0-normal,1-normal,2-normal
0.0,77.16,77.007,4.101,82.2175,81.426,79.6115
0.0008859649122807017,76.8,76.739,2.7675,82.2175,81.426,79.6115
0.0017719298245614033,76.4295,76.508,2.7675,82.2175,81.426,79.6115
0.0026578947368421047,76.071,76.3055,2.7675,82.2175,81.426,79.6115
0.0035438596491228066,75.6465,76.0575,1.4215,82.2175,81.426,79.6115
0.0044298245614035085,75.3105,75.8435,1.4215,82.2175,81.426,79.6115
0.0053157894736842095,74.918,75.588,1.4215,82.2175,81.426,79.6115
0.006201754385964911,73.485,75.268,0,82.2175,81.426,79.6115
0.007087719298245613,72.492,74.646,0,82.2175,81.426,79.6115
0.007973684210526315,69.94,74.269,0,82.2175,81.426,79.6115
0.008859649122807017,0,73.866,0,82.2175,81.426,79.6115
0.009745614035087719,0,73.4595,0,82.2175,81.426,79.6115
0.010631578947368419,0,72.7015,0,82.2175,81.426,79.6115
0.01151754385964912,0,72.1325,0,82.2175,81.426,79.6115
0.012403508771929823,0,71.5945,0,82.2175,81.426,79.6115
0.013289473684210525,0,70.905,0,82.2175,81.426,79.6115
0.014175438596491226,0,69.348,0,82.2175,81.426,79.6115
0.015061403508771928,0,67.6205,0,82.2175,81.426,79.6115
0.01594736842105263,0,64.696,0,82.2175,81.426,79.6115
0.016833333333333332,0,0.0,0,82.2175,81.426,79.6115


==> data/mnist-100.csv <==
x,0,1,2,3,0-normal,1-normal,2-normal,3-normal
0.0,66.98,54.36,32.27,8.07,90.28,88.75,86.61,73.62
0.07280701754385965,54.11,45.08,27.71,6.71,90.28,88.75,86.61,73.62
0.1456140350877193,38.76,36.45,23.28,5.68,90.28,88.75,86.61,73.62
0.21842105263157896,18.27,28.01,19.29,4.75,90.28,88.75,86.61,73.62
0.2912280701754386,0,19.68,15.61,4.16,90.28,88.75,86.61,73.62
0.36403508771929827,0,10.65,12.29,3.65,90.28,88.75,86.61,73.62
0.4368421052631579,0,1.07,9.07,3.12,90.28,88.75,86.61,73.62
0.5096491228070176,0,0,6.34,2.79,90.28,88.75,86.61,73.62
0.5824561403508772,0,0,3.58,2.44,90.28,88.75,86.61,73.62
0.6552631578947369,0,0,1.11,2.12,90.28,88.75,86.61,73.62
0.7280701754385965,0,0,0.25,1.86,90.28,88.75,86.61,73.62
0.8008771929824562,0,0,0.04,1.66,90.28,88.75,86.61,73.62
0.8736842105263158,0,0,0,1.32,90.28,88.75,86.61,73.62
0.9464912280701755,0,0,0,1.05,90.28,88.75,86.61,73.62
1.0192982456140351,0,0,0,0.78,90.28,88.75,86.61,73.62
1.0921052631578947,0,0,0,0.62,90.28,88.75,86.61,73.62
1.1649122807017545,0,0,0,0.4,90.28,88.75,86.61,73.62
1.2377192982456142,0,0,0,0.16,90.28,88.75,86.61,73.62
1.3105263157894738,0,0,0,0.04,90.28,88.75,86.61,73.62
1.3833333333333333,0,0,0,0.0,90.28,88.75,86.61,73.62


==> data/mnist-old.csv <==
x,0,1,2,3,0-normal,1-normal,2-normal,3-normal
0.0,90.06,85.85,78.0,33.24,93.05,90.05,85.08,88.0
0.08596491228070176,79.63,77.88,73.01,31.11,93.05,90.05,85.08,88.0
0.17192982456140352,60.65,66.19,66.14,29.14,93.05,90.05,85.08,88.0
0.2578947368421053,0,51.7,57.99,27.35,93.05,90.05,85.08,88.0
0.34385964912280703,0,33.52,48.66,25.52,93.05,90.05,85.08,88.0
0.4298245614035088,0,14.47,38.94,23.41,93.05,90.05,85.08,88.0
0.5157894736842106,0,0,29.52,21.96,93.05,90.05,85.08,88.0
0.6017543859649123,0,0,21.86,20.02,93.05,90.05,85.08,88.0
0.6877192982456141,0,0,15.24,18.36,93.05,90.05,85.08,88.0
0.7736842105263159,0,0,9.27,16.41,93.05,90.05,85.08,88.0
0.8596491228070176,0,0,3.55,14.13,93.05,90.05,85.08,88.0
0.9456140350877194,0,0,0.16,11.44,93.05,90.05,85.08,88.0
1.0315789473684212,0,0,0,9.42,93.05,90.05,85.08,88.0
1.117543859649123,0,0,0,6.65,93.05,90.05,85.08,88.0
1.2035087719298245,0,0,0,4.25,93.05,90.05,85.08,88.0
1.2894736842105263,0,0,0,2.36,93.05,90.05,85.08,88.0
1.3754385964912281,0,0,0,1.23,93.05,90.05,85.08,88.0
1.46140350877193,0,0,0,0.32,93.05,90.05,85.08,88.0
1.5473684210526317,0,0,0,0.07,93.05,90.05,85.08,88.0
1.6333333333333333,0,0,0,0.0,93.05,90.05,85.08,88.0


==> data/mnist.csv <==
x,0,1,2,3,0-normal,1-normal,2-normal,3-normal
0.0,66.98,54.36,32.27,20.33,90.28,88.75,86.61,83.33
0.04394736842105263,59.55,48.69,29.42,18.35,90.28,88.75,86.61,83.33
0.08789473684210526,51.11,43.11,26.69,16.19,90.28,88.75,86.61,83.33
0.1318421052631579,41.64,37.98,23.99,14.22,90.28,88.75,86.61,83.33
0.17578947368421052,31.95,33.0,21.57,12.17,90.28,88.75,86.61,83.33
0.21973684210526315,18.27,28.01,19.29,10.22,90.28,88.75,86.61,83.33
0.2636842105263158,0,22.84,16.98,8.26,90.28,88.75,86.61,83.33
0.3076315789473684,0,17.82,14.93,6.29,90.28,88.75,86.61,83.33
0.35157894736842105,0,12.3,12.97,4.52,90.28,88.75,86.61,83.33
0.39552631578947367,0,6.48,10.86,3.22,90.28,88.75,86.61,83.33
0.4394736842105263,0,0.99,8.99,2.14,90.28,88.75,86.61,83.33
0.4834210526315789,0,0,7.38,1.38,90.28,88.75,86.61,83.33
0.5273684210526316,0,0,5.61,0.88,90.28,88.75,86.61,83.33
0.5713157894736842,0,0,4.0,0.53,90.28,88.75,86.61,83.33
0.6152631578947368,0,0,2.47,0.3,90.28,88.75,86.61,83.33
0.6592105263157895,0,0,1.02,0.05,90.28,88.75,86.61,83.33
0.7031578947368421,0,0,0.41,0.01,90.28,88.75,86.61,83.33
0.7471052631578947,0,0,0.19,0,90.28,88.75,86.61,83.33
0.7910526315789473,0,0,0.05,0,90.28,88.75,86.61,83.33
0.835,0,0,0.0,0,90.28,88.75,86.61,83.33


==> data/mnist/rebuttal_np_0input.csv <==
x,y1,y2,y3
0,561,23,0
1,561,17,0
2,558,15,0
3,557,25,0
4,555,26,0
5,554,28,0
6,553,32,0
7,550,24,0
8,549,40,0
9,548,36,0
10,548,25,0
11,548,17,0
12,547,33,0
13,547,31,0
14,547,29,0
15,544,35,0
16,543,39,0
17,543,24,0
18,542,43,0
19,542,35,0
20,541,21,0
21,539,32,0
22,538,30,0
23,538,25,0
24,537,37,0
25,536,50,0
26,535,36,0
27,535,34,0
28,534,43,0
29,534,34,0
30,534,26,0
31,533,45,0
32,533,37,0
33,533,26,0
34,530,55,0
35,529,28,0
36,528,36,0
37,528,22,0
38,527,42,0
39,526,53,0
40,525,48,0
41,524,55,0
42,524,26,0
43,523,26,0
44,523,23,0
45,522,39,0
46,522,38,0
47,521,41,0
48,521,25,0
49,521,24,0
50,520,38,0
51,519,63,0
52,519,30,0
53,517,31,0
54,516,49,0
55,516,48,0
56,515,61,0
57,514,60,0
58,514,55,0
59,514,31,0
60,514,30,0
61,513,65,0
62,513,46,0
63,512,69,0
64,512,24,0
65,511,58,0
66,510,57,0
67,510,54,0
68,509,48,0
69,507,56,0
70,507,50,0
71,506,61,0
72,505,77,0
73,505,62,0
74,505,56,0
75,504,74,0
76,504,56,0
77,503,63,0
78,503,39,0
79,501,46,0
80,501,38,0
81,500,75,0
82,500,64,0
83,500,37,0
84,499,54,0
85,499,54,0
86,499,34,0
87,498,80,0
88,498,75,0
89,498,65,0
90,498,38,0
91,497,43,0
92,496,63,0
93,496,49,0
94,496,45,0
95,495,63,0
96,495,58,0
97,494,48,0
98,494,35,0
99,492,73,0
100,491,76,0
101,491,66,0
102,491,62,0
103,490,67,0
104,490,37,0
105,490,36,0
106,490,34,0
107,489,28,0
108,488,87,0
109,487,63,0
110,487,46,0
111,487,44,0
112,487,30,0
113,486,76,0
114,486,65,0
115,486,57,0
116,486,55,0
117,486,35,0
118,484,83,0
119,484,77,0
120,484,75,0
121,484,70,0
122,484,41,0
123,484,39,0
124,484,31,0
125,483,83,0
126,483,53,0
127,482,44,0
128,482,41,0
129,480,98,0
130,480,96,0
131,480,87,0
132,480,44,0
133,480,38,0
134,479,67,0
135,479,50,0
136,478,97,0
137,478,57,0
138,478,47,0
139,477,71,0
140,477,67,0
141,477,66,0
142,476,90,0
143,476,64,0
144,475,61,0
145,474,85,0
146,474,64,0
147,474,34,0
148,473,101,0
149,473,71,0
150,473,68,0
151,472,65,0
152,472,34,0
153,471,77,0
154,471,69,0
155,471,50,0
156,470,59,0
157,470,36,0
158,469,73,0
159,468,76,0
160,468,63,0
161,468,62,0
162,467,68,0
163,467,49,0
164,466,79,0
165,466,74,0
166,466,60,0
167,466,40,0
168,465,93,0
169,465,58,0
170,465,57,0
171,465,50,0
172,465,44,0
173,464,75,0
174,464,67,0
175,464,58,0
176,464,38,0
177,463,92,0
178,463,80,0
179,463,57,0
180,463,49,0
181,463,46,0
182,463,45,0
183,463,35,0
184,462,101,0
185,462,101,0
186,462,97,0
187,462,75,0
188,462,50,0
189,461,98,0
190,461,54,0
191,461,43,0
192,460,112,0
193,460,64,0
194,460,44,0
195,459,95,0
196,459,90,0
197,459,62,0
198,459,58,0
199,458,69,0
200,458,67,0
201,458,55,0
202,458,52,0
203,457,110,0
204,457,84,0
205,457,73,0
206,457,62,0
207,456,81,0
208,456,80,0
209,456,79,0
210,456,65,0
211,456,56,0
212,455,99,0
213,454,84,0
214,454,78,0
215,454,59,0
216,454,57,0
217,453,108,0
218,453,99,0
219,453,66,0
220,452,109,0
221,452,59,0
222,450,97,0
223,450,67,0
224,449,115,0
225,449,86,0
226,447,122,0
227,447,88,0
228,447,83,0
229,446,126,0
230,446,64,0
231,445,72,0
232,445,63,0
233,444,119,0
234,444,102,0
235,444,101,0
236,444,65,0
237,443,74,0
238,443,68,0
239,443,66,0
240,443,59,0
241,442,61,0
242,442,60,0
243,442,43,0
244,441,124,0
245,441,93,0
246,441,70,0
247,441,61,0
248,441,56,0
249,440,137,0
250,440,92,0
251,440,68,0
252,439,77,0
253,439,76,0
254,439,70,0
255,438,109,0
256,438,86,0
257,438,74,0
258,438,43,0
259,437,98,0
260,437,90,0
261,437,89,0
262,437,79,0
263,437,64,0
264,436,115,0
265,436,98,0
266,436,89,0
267,436,84,0
268,436,79,0
269,435,86,0
270,435,68,0
271,435,63,0
272,435,61,0
273,435,50,0
274,434,48,0
275,432,108,0
276,432,104,0
277,432,64,0
278,432,55,0
279,432,53,0
280,431,139,0
281,431,110,0
282,431,80,0
283,430,123,0
284,430,108,0
285,430,59,0
286,429,143,0
287,429,100,0
288,429,69,0
289,429,59,0
290,429,45,0
291,428,124,0
292,428,67,0
293,427,137,0
294,427,127,0
295,427,95,0
296,426,143,0
297,426,141,0
298,426,137,0
299,426,63,0
300,425,131,0
301,425,101,0
302,425,68,0
303,425,50,0
304,424,124,0
305,424,60,0
306,424,59,0
307,423,89,0
308,423,51,0
309,422,102,0
310,422,88,0
311,422,80,0
312,422,67,0
313,421,129,0
314,421,129,0
315,421,68,0
316,421,53,0
317,420,63,0
318,419,145,0
319,419,105,0
320,419,73,0
321,419,63,0
322,418,159,0
323,418,75,0
324,417,150,0
325,417,95,0
326,417,87,0
327,417,85,0
328,415,51,0
329,414,138,0
330,414,132,0
331,414,120,0
332,414,90,0
333,414,81,0
334,413,129,0
335,413,104,0
336,413,102,0
337,413,82,0
338,413,79,0
339,413,75,0
340,412,139,0
341,412,138,0
342,411,154,0
343,411,63,0
344,411,59,0
345,410,142,0
346,410,72,0
347,409,124,0
348,409,109,0
349,409,94,0
350,408,152,0
351,408,107,0
352,408,97,0
353,408,68,0
354,407,120,0
355,407,108,0
356,407,79,0
357,406,92,0
358,406,91,0
359,406,81,0
360,405,156,0
361,405,134,0
362,405,91,0
363,405,76,0
364,405,67,0
365,404,131,0
366,404,105,0
367,404,85,0
368,403,93,0
369,403,81,0
370,401,159,0
371,401,83,0
372,401,83,0
373,400,125,0
374,400,121,0
375,400,118,0
376,400,84,0
377,400,79,0
378,400,66,0
379,399,107,0
380,398,124,0
381,398,90,0
382,398,70,0
383,397,177,0
384,397,123,0
385,397,67,0
386,396,149,0
387,396,149,0
388,396,114,0
389,395,93,0
390,394,106,0
391,394,105,0
392,394,101,0
393,393,156,0
394,393,134,0
395,393,123,0
396,393,116,0
397,393,84,0
398,393,64,0
399,392,137,0
400,392,99,0
401,390,139,0
402,389,162,0
403,389,101,0
404,389,75,0
405,388,156,0
406,388,134,0
407,388,106,0
408,388,103,0
409,387,73,0
410,387,66,0
411,386,187,0
412,386,108,0
413,386,86,0
414,386,59,0
415,386,57,0
416,384,156,0
417,384,102,0
418,384,61,0
419,382,126,0
420,382,107,0
421,382,92,0
422,381,180,0
423,381,88,0
424,381,66,0
425,378,123,0
426,378,81,0
427,378,62,0
428,378,62,0
429,377,160,0
430,377,158,0
431,377,133,0
432,377,104,0
433,377,98,0
434,376,78,0
435,376,73,0
436,375,205,0
437,375,128,0
438,375,122,0
439,375,75,0
440,374,174,0
441,374,143,0
442,374,113,0
443,374,105,0
444,374,84,0
445,373,129,0
446,373,99,0
447,373,91,0
448,372,138,0
449,372,94,0
450,371,170,0
451,370,162,0
452,370,100,0
453,370,93,0
454,369,141,0
455,369,72,0
456,369,53,0
457,368,155,0
458,368,121,0
459,368,89,0
460,368,77,0
461,367,174,0
462,367,101,0
463,366,187,0
464,366,165,0
465,366,112,0
466,366,99,0
467,366,97,0
468,365,218,0
469,365,77,0
470,365,66,0
471,364,173,0
472,364,151,0
473,364,143,0
474,364,94,0
475,364,86,0
476,363,116,0
477,363,86,0
478,362,127,0
479,362,98,0
480,362,77,0
481,361,114,0
482,360,98,0
483,359,96,0
484,359,91,0
485,358,166,0
486,358,159,0
487,358,115,0
488,357,141,0
489,357,100,0
490,357,97,0
491,357,96,0
492,357,91,0
493,357,69,0
494,356,119,0
495,356,108,0
496,356,90,0
497,356,74,0
498,355,110,0
499,354,174,0
500,354,138,0
501,353,145,0
502,353,125,0
503,352,129,0
504,351,85,0
505,351,73,0
506,350,173,0
507,350,155,0
508,349,182,0
509,349,138,0
510,349,89,0
511,349,67,0
512,347,164,0
513,347,121,0
514,347,101,0
515,347,91,0
516,347,86,0
517,346,117,0
518,345,191,0
519,345,168,0
520,345,117,0
521,345,79,0
522,345,60,0
523,343,82,0
524,342,109,0
525,342,107,0
526,341,146,0
527,341,143,0
528,340,155,0
529,340,141,0
530,340,137,0
531,340,124,0
532,340,121,0
533,339,143,0
534,339,130,0
535,338,165,0
536,338,154,0
537,338,148,0
538,338,93,0
539,338,83,0
540,338,80,0
541,337,173,0
542,337,103,0
543,336,151,0
544,336,148,0
545,336,145,0
546,335,189,0
547,335,184,0
548,335,119,0
549,335,99,0
550,334,113,0
551,333,172,0
552,333,91,0
553,332,134,0
554,330,180,0
555,330,95,0
556,329,133,0
557,328,152,0
558,328,89,0
559,327,202,0
560,327,82,0
561,326,202,0
562,326,113,0
563,326,102,0
564,326,100,0
565,326,94,0
566,325,189,0
567,325,136,0
568,325,124,0
569,324,144,0
570,323,199,0
571,323,168,0
572,322,128,0
573,322,117,0
574,322,98,0
575,321,209,0
576,321,164,0
577,321,157,0
578,321,126,0
579,321,99,0
580,321,97,0
581,321,79,0
582,319,221,0
583,319,160,0
584,319,148,0
585,318,153,0
586,318,143,0
587,318,121,0
588,317,119,0
589,317,107,0
590,317,84,0
591,316,122,0
592,316,111,0
593,316,90,0
594,315,131,0
595,315,99,0
596,314,168,0
597,314,154,0
598,314,140,0
599,314,91,0
600,313,191,0
601,313,166,0
602,313,69,0
603,312,199,0
604,312,129,0
605,312,118,0
606,312,116,0
607,312,114,0
608,312,102,0
609,312,99,0
610,311,130,0
611,310,166,0
612,310,90,0
613,309,186,0
614,309,163,0
615,309,143,0
616,309,128,0
617,309,104,0
618,308,148,0
619,307,126,0
620,307,122,0
621,307,113,0
622,307,93,0
623,306,180,0
624,306,166,0
625,305,131,0
626,304,165,0
627,303,110,0
628,302,122,0
629,302,87,0
630,301,197,0
631,301,188,0
632,301,162,0
633,301,110,0
634,300,254,0
635,300,227,0
636,300,181,0
637,300,169,0
638,300,158,0
639,300,122,0
640,300,120,0
641,299,238,0
642,299,188,0
643,299,134,0
644,299,133,0
645,299,128,0
646,299,108,0
647,299,95,0
648,298,192,0
649,298,137,0
650,298,117,0
651,298,103,0
652,297,165,0
653,297,154,0
654,297,109,0
655,296,215,0
656,295,133,0
657,294,204,0
658,294,147,0
659,293,100,0
660,292,253,0
661,292,135,0
662,292,125,0
663,291,180,0
664,291,111,0
665,290,174,0
666,290,155,0
667,289,231,0
668,289,187,0
669,289,161,0
670,289,85,0
671,288,229,0
672,288,173,0
673,288,138,0
674,287,163,0
675,287,152,0
676,287,140,0
677,287,120,0
678,287,116,0
679,287,101,0
680,286,252,0
681,286,201,0
682,286,124,0
683,285,133,0
684,285,127,0
685,285,77,0
686,283,158,0
687,282,143,0
688,282,139,0
689,281,108,0
690,280,234,0
691,280,132,0
692,280,123,0
693,280,107,0
694,280,91,0
695,279,196,0
696,279,160,0
697,279,132,0
698,277,215,0
699,277,165,0
700,277,77,0
701,276,177,0
702,276,149,0
703,276,131,0
704,276,125,0
705,274,181,0
706,274,96,0
707,274,86,0
708,273,154,0
709,273,128,0
710,273,89,0
711,272,262,0
712,272,194,0
713,272,138,0
714,272,114,0
715,271,212,0
716,271,155,0
717,271,132,0
718,271,128,0
719,270,154,0
720,270,97,0
721,269,224,0
722,269,204,0
723,269,199,0
724,269,143,0
725,269,143,0
726,268,255,0
727,268,166,0
728,268,133,0
729,268,95,0
730,267,248,0
731,263,206,0
732,263,194,0
733,263,177,0
734,262,236,0
735,262,225,0
736,262,217,0
737,262,161,0
738,262,128,0
739,261,222,0
740,261,219,0
741,261,181,0
742,260,236,0
743,260,204,0
744,260,171,0
745,260,138,0
746,260,137,0
747,259,233,0
748,259,219,0
749,259,209,0
750,259,190,0
751,259,155,0
752,259,111,0
753,259,106,0
754,258,151,0
755,257,175,0
756,257,174,0
757,257,163,0
758,257,128,0
759,257,99,0
760,256,233,0
761,256,193,0
762,256,141,0
763,256,121,0
764,255,177,0
765,255,117,0
766,254,235,0
767,254,209,0
768,254,146,0
769,254,133,0
770,253,207,0
771,253,127,0
772,252,223,0
773,252,202,0
774,252,201,0
775,252,134,0
776,252,133,0
777,251,133,0
778,251,126,0
779,251,112,0
780,250,203,0
781,250,158,0
782,250,157,0
783,249,209,0
784,249,195,0
785,249,156,0
786,248,105,0
787,247,99,0
788,247,70,0
789,245,235,0
790,245,175,0
791,245,109,0
792,245,107,0
793,245,97,0
794,244,187,0
795,244,186,0
796,244,81,0
797,243,141,0
798,243,138,0
799,243,127,0
800,242,196,0
801,241,238,0
802,241,215,0
803,241,196,0
804,241,119,0
805,240,168,0
806,240,139,0
807,240,134,0
808,239,161,0
809,239,159,0
810,239,129,0
811,238,233,0
812,238,199,0
813,238,181,0
814,238,159,0
815,237,236,0
816,237,163,0
817,236,203,0
818,236,187,0
819,236,99,0
820,235,116,0
821,234,137,0
822,234,106,0
823,232,208,0
824,232,198,0
825,232,171,0
826,232,154,0
827,232,152,0
828,232,100,0
829,231,214,0
830,231,157,0
831,231,149,0
832,231,106,0
833,230,210,0
834,230,170,0
835,230,156,0
836,229,212,0
837,229,172,0
838,229,159,0
839,229,139,0
840,229,133,0
841,229,117,0
842,228,209,0
843,228,198,0
844,228,191,0
845,227,178,0
846,227,146,0
847,227,135,0
848,227,131,0
849,226,181,0
850,226,177,0
851,226,174,0
852,226,153,0
853,226,131,0
854,226,125,0
855,225,123,0
856,224,197,0
857,223,211,0
858,223,198,0
859,223,175,0
860,223,151,0
861,223,110,0
862,222,160,0
863,222,128,0
864,222,107,0
865,221,210,0
866,221,166,0
867,220,125,0
868,219,194,0
869,218,208,0
870,218,176,0
871,218,173,0
872,218,154,0
873,218,115,0
874,217,152,0
875,217,134,0
876,217,123,0
877,216,157,0
878,216,151,0
879,215,131,0
880,214,183,0
881,214,175,0
882,214,154,0
883,214,147,0
884,213,200,0
885,213,182,0
886,213,149,0
887,213,125,0
888,212,173,0
889,211,168,0
890,211,131,0
891,210,188,0
892,210,141,0
893,210,128,0
894,207,175,0
895,206,197,0
896,206,154,0
897,206,144,0
898,206,115,0
899,205,186,0
900,205,135,0
901,204,183,0
902,203,126,0
903,202,182,0
904,202,178,0
905,202,130,0
906,202,125,0
907,201,199,0
908,201,162,0
909,201,159,0
910,200,190,0
911,200,132,0
912,199,179,0
913,199,159,0
914,199,124,0
915,198,187,0
916,198,159,0
917,198,156,0
918,197,115,0
919,196,184,0
920,195,172,0
921,194,161,0
922,194,141,0
923,194,122,0
924,193,158,0
925,192,183,0
926,192,173,0
927,192,165,0
928,192,147,0
929,192,115,0
930,191,176,0
931,191,172,0
932,191,170,0
933,191,164,0
934,191,133,0
935,189,179,0
936,188,176,0
937,187,180,0
938,186,172,0
939,186,147,0
940,186,109,0
941,185,183,0
942,185,164,0
943,185,135,0
944,185,115,0
945,184,166,0
946,181,149,0
947,181,101,0
948,179,178,0
949,179,138,0
950,179,114,0
951,178,162,0
952,176,167,0
953,176,167,0
954,176,143,0
955,176,112,0
956,174,161,0
957,172,151,0
958,171,142,0
959,171,131,0
960,170,149,0
961,170,138,0
962,169,155,0
963,168,150,0
964,167,161,0
965,167,156,0
966,163,122,0
967,160,137,0
968,160,136,0
969,158,140,0
970,157,136,0
971,155,133,0
972,150,110,0
973,147,142,0
974,145,111,0
975,144,136,0
976,144,124,0
977,141,128,0
978,135,129,0
979,118,90,0


==> data/mnist/rebuttal_np_0model.csv <==
x,y1,y2,y3
0,843,137,0
1,843,137,0
2,842,138,0
3,834,146,0
4,832,148,0
5,829,151,0
6,829,151,0
7,828,152,0
8,825,155,0
9,823,157,0
10,823,157,0
11,822,158,0
12,822,158,0
13,821,159,0
14,821,159,0
15,820,160,0
16,819,161,0
17,819,161,0
18,818,162,0
19,817,163,0
20,817,163,0
21,815,165,0
22,815,165,0
23,815,165,0
24,813,167,0
25,812,168,0
26,811,169,0
27,810,170,0
28,810,170,0
29,810,170,0
30,810,170,0
31,809,171,0
32,809,171,0
33,808,172,0
34,807,173,0
35,806,174,0
36,805,175,0
37,805,175,0
38,805,175,0
39,804,176,0
40,804,176,0
41,804,176,0
42,804,176,0
43,803,177,0
44,802,178,0
45,801,179,0
46,801,179,0
47,798,182,0
48,796,184,0
49,794,186,0
50,793,187,0
51,792,188,0
52,792,188,0
53,792,188,0
54,791,189,0
55,791,189,0
56,790,190,0
57,789,191,0
58,788,192,0
59,787,193,0
60,786,194,0
61,784,196,0
62,783,197,0
63,783,197,0
64,782,198,0
65,782,198,0
66,781,199,0
67,780,200,0
68,778,202,0
69,776,204,0
70,776,204,0
71,775,205,0
72,774,206,0
73,774,206,0
74,773,207,0
75,773,207,0
76,771,209,0
77,771,209,0
78,771,209,0
79,771,209,0
80,770,210,0
81,770,210,0
82,768,212,0
83,767,213,0
84,765,215,0
85,765,215,0
86,765,215,0
87,764,216,0
88,763,217,0
89,763,217,0
90,761,219,0
91,761,219,0
92,761,219,0
93,761,219,0
94,760,220,0
95,759,221,0
96,759,221,0
97,758,222,0
98,758,222,0
99,757,223,0
100,757,223,0
101,756,224,0
102,756,224,0
103,756,224,0
104,755,225,0
105,752,228,0
106,751,229,0
107,751,229,0
108,751,229,0
109,751,229,0
110,750,230,0
111,749,231,0
112,749,231,0
113,748,232,0
114,747,233,0
115,747,233,0
116,746,234,0
117,745,235,0
118,745,235,0
119,745,235,0
120,744,236,0
121,743,237,0
122,742,238,0
123,740,240,0
124,740,240,0
125,739,241,0
126,739,241,0
127,739,241,0
128,738,242,0
129,737,243,0
130,736,244,0
131,736,244,0
132,736,244,0
133,735,245,0
134,735,245,0
135,735,245,0
136,735,245,0
137,734,246,0
138,734,246,0
139,734,246,0
140,733,247,0
141,732,248,0
142,730,250,0
143,730,250,0
144,729,251,0
145,729,251,0
146,728,252,0
147,728,252,0
148,728,252,0
149,727,253,0
150,725,255,0
151,725,255,0
152,723,257,0
153,722,258,0
154,722,258,0
155,722,258,0
156,722,258,0
157,722,258,0
158,720,260,0
159,717,263,0
160,716,264,0
161,715,265,0
162,714,266,0
163,714,266,0
164,712,268,0
165,710,270,0
166,709,271,0
167,709,271,0
168,709,271,0
169,707,273,0
170,707,273,0
171,705,275,0
172,703,277,0
173,703,277,0
174,703,277,0
175,702,278,0
176,702,278,0
177,702,278,0
178,702,278,0
179,701,279,0
180,699,281,0
181,699,281,0
182,698,282,0
183,698,282,0
184,697,283,0
185,697,283,0
186,695,285,0
187,695,285,0
188,695,285,0
189,694,286,0
190,693,287,0
191,693,287,0
192,692,288,0
193,692,288,0
194,691,289,0
195,691,289,0
196,691,289,0
197,688,292,0
198,688,292,0
199,686,294,0
200,685,295,0
201,685,295,0
202,685,295,0
203,685,295,0
204,684,296,0
205,684,296,0
206,683,297,0
207,682,298,0
208,681,299,0
209,680,300,0
210,680,300,0
211,680,300,0
212,679,301,0
213,678,302,0
214,677,303,0
215,677,303,0
216,677,303,0
217,677,303,0
218,676,304,0
219,674,306,0
220,674,306,0
221,672,308,0
222,672,308,0
223,672,308,0
224,671,309,0
225,671,309,0
226,670,310,0
227,670,310,0
228,670,310,0
229,666,314,0
230,665,315,0
231,665,315,0
232,665,315,0
233,665,315,0
234,663,317,0
235,663,317,0
236,660,320,0
237,660,320,0
238,659,321,0
239,659,321,0
240,658,322,0
241,658,322,0
242,657,323,0
243,657,323,0
244,656,324,0
245,655,325,0
246,655,325,0
247,655,325,0
248,654,326,0
249,653,327,0
250,652,328,0
251,652,328,0
252,652,328,0
253,652,328,0
254,652,328,0
255,650,330,0
256,650,330,0
257,650,330,0
258,649,331,0
259,649,331,0
260,648,332,0
261,645,335,0
262,644,336,0
263,644,336,0
264,643,337,0
265,643,337,0
266,642,338,0
267,640,340,0
268,639,341,0
269,639,341,0
270,638,342,0
271,636,344,0
272,635,345,0
273,635,345,0
274,634,346,0
275,634,346,0
276,633,347,0
277,632,348,0
278,631,349,0
279,631,349,0
280,631,349,0
281,631,349,0
282,631,349,0
283,631,349,0
284,630,350,0
285,629,351,0
286,629,351,0
287,628,352,0
288,626,354,0
289,625,355,0
290,624,356,0
291,623,357,0
292,622,358,0
293,620,360,0
294,619,361,0
295,617,363,0
296,617,363,0
297,616,364,0
298,616,364,0
299,615,365,0
300,614,366,0
301,613,367,0
302,612,368,0
303,612,368,0
304,610,370,0
305,610,370,0
306,609,371,0
307,609,371,0
308,609,371,0
309,607,373,0
310,605,375,0
311,604,376,0
312,603,377,0
313,602,378,0
314,601,379,0
315,601,379,0
316,600,380,0
317,599,381,0
318,599,381,0
319,596,384,0
320,595,385,0
321,594,386,0
322,594,386,0
323,594,386,0
324,593,387,0
325,593,387,0
326,593,387,0
327,593,387,0
328,593,387,0
329,592,388,0
330,591,389,0
331,590,390,0
332,590,390,0
333,589,391,0
334,589,391,0
335,587,393,0
336,586,394,0
337,586,394,0
338,583,397,0
339,583,397,0
340,582,398,0
341,582,398,0
342,581,399,0
343,581,399,0
344,579,401,0
345,577,403,0
346,576,404,0
347,573,407,0
348,570,410,0
349,569,411,0
350,567,413,0
351,566,414,0
352,563,417,0
353,563,417,0
354,562,418,0
355,561,419,0
356,560,420,0
357,560,420,0
358,560,420,0
359,558,422,0
360,556,424,0
361,555,425,0
362,555,425,0
363,553,427,0
364,553,427,0
365,553,427,0
366,550,430,0
367,549,431,0
368,546,434,0
369,543,437,0
370,541,439,0
371,539,441,0
372,535,445,0
373,534,446,0
374,534,446,0
375,533,447,0
376,531,449,0
377,530,450,0
378,530,450,0
379,529,451,0
380,529,451,0
381,527,453,0
382,524,456,0
383,524,456,0
384,524,456,0
385,523,457,0
386,523,457,0
387,522,458,0
388,522,458,0
389,521,459,0
390,521,459,0
391,521,459,0
392,518,462,0
393,516,464,0
394,516,464,0
395,515,465,0
396,515,465,0
397,513,467,0
398,512,468,0
399,511,469,0
400,510,470,0
401,510,470,0
402,508,472,0
403,507,473,0
404,506,474,0
405,506,474,0
406,506,474,0
407,504,476,0
408,504,476,0
409,504,476,0
410,503,477,0
411,502,478,0
412,500,480,0
413,497,483,0
414,497,483,0
415,496,484,0
416,495,485,0
417,495,485,0
418,494,486,0
419,494,486,0
420,494,486,0
421,493,487,0
422,493,487,0
423,492,488,0
424,491,489,0
425,490,490,0
426,490,490,0
427,489,491,0
428,489,491,0
429,488,492,0
430,488,492,0
431,487,493,0
432,487,493,0
433,486,494,0
434,484,496,0
435,482,498,0
436,482,498,0
437,481,499,0
438,480,500,0
439,479,501,0
440,477,503,0
441,477,503,0
442,476,504,0
443,476,504,0
444,475,505,0
445,474,506,0
446,473,507,0
447,472,508,0
448,471,509,0
449,470,510,0
450,469,511,0
451,469,511,0
452,469,511,0
453,467,513,0
454,465,515,0
455,464,516,0
456,463,517,0
457,459,521,0
458,458,522,0
459,456,524,0
460,456,524,0
461,453,527,0
462,453,527,0
463,451,529,0
464,450,530,0
465,449,531,0
466,448,532,0
467,446,534,0
468,445,535,0
469,443,537,0
470,443,537,0
471,441,539,0
472,441,539,0
473,439,541,0
474,435,545,0
475,435,545,0
476,435,545,0
477,433,547,0
478,432,548,0
479,429,551,0
480,426,554,0
481,424,556,0
482,423,557,0
483,421,559,0
484,420,560,0
485,420,560,0
486,417,563,0
487,414,566,0
488,414,566,0
489,412,568,0
490,411,569,0
491,409,571,0
492,405,575,0
493,402,578,0
494,402,578,0
495,400,580,0
496,399,581,0
497,397,583,0
498,394,586,0
499,394,586,0
500,391,589,0
501,390,590,0
502,389,591,0
503,389,591,0
504,386,594,0
505,383,597,0
506,381,599,0
507,380,600,0
508,377,603,0
509,377,603,0
510,370,610,0
511,370,610,0
512,367,613,0
513,367,613,0
514,367,613,0
515,366,614,0
516,364,616,0
517,359,621,0
518,359,621,0
519,359,621,0
520,358,622,0
521,355,625,0
522,354,626,0
523,350,630,0
524,346,634,0
525,342,638,0
526,340,640,0
527,339,641,0
528,339,641,0
529,333,647,0
530,333,647,0
531,333,647,0
532,332,648,0
533,329,651,0
534,328,652,0
535,321,659,0
536,320,660,0
537,317,663,0
538,312,668,0
539,311,669,0
540,310,670,0
541,306,674,0
542,305,675,0
543,304,676,0
544,304,676,0
545,298,682,0
546,293,687,0
547,288,692,0
548,288,692,0
549,288,692,0
550,287,693,0
551,287,693,0
552,285,695,0
553,282,698,0
554,281,699,0
555,279,701,0
556,275,705,0
557,275,705,0
558,274,706,0
559,270,710,0
560,269,711,0
561,268,712,0
562,263,717,0
563,261,719,0
564,258,722,0
565,255,725,0
566,246,734,0
567,245,735,0
568,245,735,0
569,243,737,0
570,242,738,0
571,242,738,0
572,240,740,0
573,232,748,0
574,224,756,0
575,222,758,0
576,221,759,0
577,214,766,0
578,214,766,0
579,207,773,0
580,195,785,0
581,186,794,0
582,182,798,0
583,181,799,0
584,174,806,0
585,172,808,0
586,169,811,0
587,165,815,0
588,161,819,0
589,160,820,0
590,156,824,0
591,154,826,0
592,151,829,0
593,151,829,0
594,146,834,0
595,116,864,0
596,111,869,0
597,110,870,0
598,74,906,0
599,62,918,0


==> data/mnist/rebuttal_np_1input.csv <==
x,y1,y2,y3
0,586,8,0
1,586,7,0
2,585,11,0
3,585,10,0
4,585,9,0
5,585,7,0
6,584,10,0
7,584,10,0
8,584,9,0
9,584,8,0
10,584,8,0
11,583,11,0
12,583,10,0
13,583,10,0
14,583,9,0
15,583,8,0
16,583,8,0
17,582,13,0
18,582,13,0
19,582,12,0
20,582,12,0
21,582,12,0
22,582,11,0
23,582,10,0
24,582,10,0
25,582,9,0
26,582,9,0
27,582,8,0
28,582,8,0
29,581,14,0
30,581,14,0
31,581,14,0
32,581,13,0
33,581,13,0
34,581,13,0
35,581,13,0
36,581,13,0
37,581,12,0
38,581,12,0
39,581,12,0
40,581,11,0
41,581,11,0
42,581,11,0
43,581,10,0
44,581,10,0
45,581,10,0
46,581,10,0
47,581,9,0
48,581,8,0
49,580,15,0
50,580,14,0
51,580,14,0
52,580,14,0
53,580,14,0
54,580,13,0
55,580,13,0
56,580,13,0
57,580,13,0
58,580,13,0
59,580,13,0
60,580,12,0
61,580,12,0
62,580,12,0
63,580,12,0
64,580,12,0
65,580,12,0
66,580,11,0
67,580,11,0
68,580,11,0
69,580,11,0
70,580,9,0
71,579,16,0
72,579,15,0
73,579,15,0
74,579,15,0
75,579,14,0
76,579,14,0
77,579,14,0
78,579,13,0
79,579,13,0
80,579,13,0
81,579,13,0
82,579,13,0
83,579,12,0
84,579,12,0
85,579,12,0
86,579,12,0
87,579,12,0
88,579,12,0
89,579,11,0
90,579,11,0
91,579,11,0
92,579,11,0
93,579,10,0
94,579,9,0
95,579,9,0
96,578,18,0
97,578,16,0
98,578,16,0
99,578,16,0
100,578,16,0
101,578,16,0
102,578,16,0
103,578,15,0
104,578,15,0
105,578,15,0
106,578,15,0
107,578,15,0
108,578,15,0
109,578,14,0
110,578,14,0
111,578,14,0
112,578,14,0
113,578,14,0
114,578,13,0
115,578,13,0
116,578,13,0
117,578,13,0
118,578,12,0
119,578,12,0
120,578,12,0
121,578,11,0
122,578,11,0
123,578,11,0
124,578,10,0
125,578,10,0
126,578,10,0
127,578,9,0
128,578,9,0
129,577,18,0
130,577,17,0
131,577,17,0
132,577,17,0
133,577,17,0
134,577,17,0
135,577,17,0
136,577,16,0
137,577,16,0
138,577,16,0
139,577,16,0
140,577,15,0
141,577,15,0
142,577,15,0
143,577,15,0
144,577,15,0
145,577,14,0
146,577,14,0
147,577,14,0
148,577,14,0
149,577,14,0
150,577,13,0
151,577,13,0
152,577,13,0
153,577,13,0
154,577,12,0
155,577,11,0
156,577,11,0
157,577,11,0
158,576,20,0
159,576,19,0
160,576,19,0
161,576,19,0
162,576,19,0
163,576,18,0
164,576,17,0
165,576,17,0
166,576,17,0
167,576,17,0
168,576,17,0
169,576,17,0
170,576,17,0
171,576,16,0
172,576,16,0
173,576,16,0
174,576,16,0
175,576,16,0
176,576,16,0
177,576,15,0
178,576,15,0
179,576,15,0
180,576,14,0
181,576,14,0
182,576,14,0
183,576,13,0
184,576,12,0
185,576,11,0
186,576,8,0
187,575,21,0
188,575,20,0
189,575,20,0
190,575,20,0
191,575,20,0
192,575,20,0
193,575,20,0
194,575,19,0
195,575,19,0
196,575,19,0
197,575,19,0
198,575,19,0
199,575,19,0
200,575,18,0
201,575,18,0
202,575,18,0
203,575,18,0
204,575,18,0
205,575,18,0
206,575,18,0
207,575,18,0
208,575,17,0
209,575,17,0
210,575,17,0
211,575,16,0
212,575,16,0
213,575,16,0
214,575,15,0
215,575,15,0
216,575,15,0
217,575,15,0
218,575,13,0
219,575,13,0
220,575,13,0
221,575,12,0
222,575,11,0
223,574,22,0
224,574,21,0
225,574,20,0
226,574,20,0
227,574,20,0
228,574,20,0
229,574,20,0
230,574,20,0
231,574,19,0
232,574,19,0
233,574,19,0
234,574,19,0
235,574,19,0
236,574,19,0
237,574,19,0
238,574,19,0
239,574,18,0
240,574,18,0
241,574,18,0
242,574,18,0
243,574,18,0
244,574,17,0
245,574,17,0
246,574,17,0
247,574,17,0
248,574,16,0
249,574,16,0
250,574,16,0
251,574,16,0
252,574,15,0
253,574,15,0
254,574,14,0
255,574,13,0
256,574,13,0
257,574,11,0
258,574,8,0
259,573,23,0
260,573,22,0
261,573,22,0
262,573,21,0
263,573,21,0
264,573,21,0
265,573,20,0
266,573,20,0
267,573,20,0
268,573,20,0
269,573,20,0
270,573,20,0
271,573,19,0
272,573,19,0
273,573,19,0
274,573,19,0
275,573,19,0
276,573,18,0
277,573,18,0
278,573,18,0
279,573,18,0
280,573,18,0
281,573,18,0
282,573,17,0
283,573,17,0
284,573,17,0
285,573,17,0
286,573,16,0
287,573,16,0
288,573,16,0
289,573,15,0
290,573,13,0
291,573,12,0
292,573,11,0
293,573,10,0
294,573,10,0
295,572,24,0
296,572,24,0
297,572,24,0
298,572,23,0
299,572,22,0
300,572,22,0
301,572,22,0
302,572,22,0
303,572,22,0
304,572,21,0
305,572,21,0
306,572,21,0
307,572,21,0
308,572,21,0
309,572,21,0
310,572,21,0
311,572,20,0
312,572,20,0
313,572,20,0
314,572,19,0
315,572,19,0
316,572,19,0
317,572,19,0
318,572,19,0
319,572,18,0
320,572,18,0
321,572,18,0
322,572,16,0
323,572,16,0
324,572,16,0
325,572,15,0
326,572,14,0
327,572,12,0
328,572,11,0
329,571,25,0
330,571,24,0
331,571,23,0
332,571,23,0
333,571,23,0
334,571,23,0
335,571,22,0
336,571,22,0
337,571,22,0
338,571,22,0
339,571,22,0
340,571,22,0
341,571,22,0
342,571,22,0
343,571,21,0
344,571,21,0
345,571,20,0
346,571,20,0
347,571,20,0
348,571,19,0
349,571,19,0
350,571,19,0
351,571,18,0
352,571,18,0
353,571,18,0
354,571,18,0
355,571,18,0
356,571,17,0
357,571,17,0
358,571,17,0
359,571,17,0
360,571,16,0
361,571,16,0
362,571,14,0
363,571,13,0
364,571,13,0
365,571,12,0
366,570,25,0
367,570,25,0
368,570,24,0
369,570,24,0
370,570,23,0
371,570,23,0
372,570,23,0
373,570,23,0
374,570,22,0
375,570,22,0
376,570,22,0
377,570,22,0
378,570,22,0
379,570,21,0
380,570,21,0
381,570,20,0
382,570,20,0
383,570,20,0
384,570,20,0
385,570,20,0
386,570,20,0
387,570,20,0
388,570,19,0
389,570,19,0
390,570,18,0
391,570,18,0
392,570,17,0
393,570,17,0
394,570,17,0
395,570,17,0
396,570,16,0
397,570,14,0
398,570,13,0
399,570,11,0
400,570,11,0
401,570,10,0
402,569,28,0
403,569,27,0
404,569,27,0
405,569,27,0
406,569,26,0
407,569,26,0
408,569,25,0
409,569,25,0
410,569,24,0
411,569,24,0
412,569,24,0
413,569,24,0
414,569,24,0
415,569,23,0
416,569,23,0
417,569,23,0
418,569,23,0
419,569,22,0
420,569,21,0
421,569,21,0
422,569,20,0
423,569,20,0
424,569,19,0
425,569,19,0
426,569,19,0
427,569,19,0
428,569,18,0
429,569,17,0
430,569,17,0
431,569,16,0
432,569,16,0
433,569,14,0
434,569,14,0
435,569,8,0
436,568,29,0
437,568,28,0
438,568,28,0
439,568,27,0
440,568,27,0
441,568,27,0
442,568,27,0
443,568,26,0
444,568,26,0
445,568,26,0
446,568,25,0
447,568,25,0
448,568,25,0
449,568,24,0
450,568,24,0
451,568,24,0
452,568,24,0
453,568,23,0
454,568,23,0
455,568,23,0
456,568,22,0
457,568,22,0
458,568,22,0
459,568,22,0
460,568,22,0
461,568,21,0
462,568,21,0
463,568,21,0
464,568,19,0
465,568,18,0
466,568,18,0
467,568,17,0
468,568,16,0
469,568,15,0
470,568,13,0
471,568,13,0
472,568,13,0
473,567,29,0
474,567,28,0
475,567,27,0
476,567,27,0
477,567,27,0
478,567,27,0
479,567,27,0
480,567,26,0
481,567,26,0
482,567,26,0
483,567,26,0
484,567,26,0
485,567,26,0
486,567,26,0
487,567,25,0
488,567,25,0
489,567,25,0
490,567,25,0
491,567,25,0
492,567,24,0
493,567,23,0
494,567,23,0
495,567,23,0
496,567,23,0
497,567,22,0
498,567,22,0
499,567,21,0
500,567,20,0
501,567,19,0
502,567,14,0
503,567,14,0
504,567,14,0
505,567,14,0
506,567,13,0
507,567,13,0
508,567,12,0
509,567,12,0
510,567,11,0
511,566,30,0
512,566,30,0
513,566,28,0
514,566,28,0
515,566,28,0
516,566,27,0
517,566,27,0
518,566,27,0
519,566,27,0
520,566,26,0
521,566,26,0
522,566,26,0
523,566,25,0
524,566,24,0
525,566,24,0
526,566,23,0
527,566,23,0
528,566,23,0
529,566,22,0
530,566,22,0
531,566,22,0
532,566,22,0
533,566,21,0
534,566,21,0
535,566,20,0
536,566,20,0
537,566,20,0
538,566,20,0
539,566,17,0
540,566,16,0
541,566,13,0
542,566,12,0
543,565,32,0
544,565,32,0
545,565,31,0
546,565,30,0
547,565,30,0
548,565,29,0
549,565,28,0
550,565,27,0
551,565,27,0
552,565,27,0
553,565,27,0
554,565,26,0
555,565,26,0
556,565,24,0
557,565,24,0
558,565,23,0
559,565,23,0
560,565,20,0
561,565,16,0
562,565,16,0
563,565,14,0
564,565,14,0
565,565,13,0
566,564,32,0
567,564,30,0
568,564,30,0
569,564,30,0
570,564,30,0
571,564,29,0
572,564,28,0
573,564,28,0
574,564,28,0
575,564,28,0
576,564,28,0
577,564,27,0
578,564,27,0
579,564,27,0
580,564,25,0
581,564,25,0
582,564,24,0
583,564,24,0
584,564,23,0
585,564,23,0
586,564,23,0
587,564,19,0
588,564,18,0
589,564,16,0
590,564,15,0
591,563,33,0
592,563,33,0
593,563,32,0
594,563,32,0
595,563,31,0
596,563,31,0
597,563,31,0
598,563,30,0
599,563,29,0
600,563,29,0
601,563,29,0
602,563,27,0
603,563,27,0
604,563,27,0
605,563,27,0
606,563,26,0
607,563,26,0
608,563,25,0
609,563,25,0
610,563,23,0
611,563,23,0
612,563,22,0
613,563,22,0
614,563,21,0
615,563,20,0
616,563,20,0
617,563,20,0
618,563,19,0
619,563,19,0
620,563,15,0
621,563,14,0
622,563,14,0
623,563,11,0
624,562,33,0
625,562,32,0
626,562,32,0
627,562,32,0
628,562,31,0
629,562,31,0
630,562,31,0
631,562,30,0
632,562,30,0
633,562,29,0
634,562,29,0
635,562,29,0
636,562,29,0
637,562,28,0
638,562,28,0
639,562,27,0
640,562,26,0
641,562,26,0
642,562,26,0
643,562,25,0
644,562,25,0
645,562,21,0
646,562,20,0
647,562,19,0
648,562,19,0
649,562,19,0
650,562,19,0
651,562,17,0
652,562,16,0
653,562,16,0
654,562,13,0
655,562,13,0
656,561,32,0
657,561,32,0
658,561,30,0
659,561,29,0
660,561,29,0
661,561,29,0
662,561,27,0
663,561,27,0
664,561,27,0
665,561,27,0
666,561,27,0
667,561,26,0
668,561,26,0
669,561,25,0
670,561,25,0
671,561,24,0
672,561,16,0
673,561,16,0
674,561,13,0
675,560,34,0
676,560,33,0
677,560,32,0
678,560,31,0
679,560,30,0
680,560,29,0
681,560,28,0
682,560,27,0
683,560,26,0
684,560,26,0
685,560,26,0
686,560,26,0
687,560,25,0
688,560,24,0
689,560,24,0
690,560,22,0
691,560,21,0
692,560,21,0
693,560,21,0
694,560,20,0
695,560,19,0
696,560,18,0
697,560,17,0
698,560,14,0
699,559,36,0
700,559,36,0
701,559,35,0
702,559,34,0
703,559,34,0
704,559,33,0
705,559,32,0
706,559,30,0
707,559,30,0
708,559,30,0
709,559,30,0
710,559,29,0
711,559,28,0
712,559,27,0
713,559,27,0
714,559,27,0
715,559,23,0
716,559,23,0
717,559,21,0
718,559,20,0
719,559,19,0
720,559,19,0
721,559,17,0
722,559,15,0
723,559,13,0
724,558,33,0
725,558,33,0
726,558,33,0
727,558,31,0
728,558,30,0
729,558,28,0
730,558,28,0
731,558,27,0
732,558,26,0
733,558,25,0
734,558,21,0
735,558,20,0
736,558,20,0
737,558,19,0
738,558,17,0
739,557,33,0
740,557,32,0
741,557,31,0
742,557,31,0
743,557,31,0
744,557,31,0
745,557,30,0
746,557,29,0
747,557,29,0
748,557,29,0
749,557,27,0
750,557,24,0
751,557,23,0
752,557,19,0
753,557,16,0
754,557,16,0
755,557,15,0
756,556,43,0
757,556,38,0
758,556,37,0
759,556,36,0
760,556,36,0
761,556,35,0
762,556,34,0
763,556,31,0
764,556,31,0
765,556,30,0
766,556,29,0
767,556,27,0
768,556,27,0
769,556,24,0
770,556,17,0
771,556,16,0
772,556,15,0
773,556,14,0
774,555,30,0
775,555,29,0
776,555,28,0
777,555,24,0
778,555,23,0
779,555,22,0
780,555,20,0
781,555,18,0
782,555,18,0
783,555,17,0
784,555,14,0
785,555,14,0
786,555,13,0
787,554,35,0
788,554,30,0
789,554,29,0
790,554,25,0
791,554,22,0
792,554,20,0
793,554,17,0
794,554,17,0
795,554,15,0
796,554,14,0
797,554,12,0
798,553,40,0
799,553,32,0
800,553,28,0
801,553,26,0
802,553,24,0
803,553,22,0
804,553,20,0
805,553,19,0
806,552,36,0
807,552,35,0
808,552,33,0
809,552,33,0
810,552,27,0
811,552,26,0
812,552,23,0
813,552,22,0
814,552,22,0
815,552,22,0
816,552,18,0
817,551,41,0
818,551,37,0
819,551,36,0
820,551,36,0
821,551,35,0
822,551,34,0
823,551,34,0
824,551,34,0
825,551,32,0
826,551,29,0
827,551,29,0
828,551,28,0
829,551,28,0
830,551,27,0
831,551,24,0
832,551,23,0
833,551,21,0
834,551,20,0
835,551,18,0
836,550,45,0
837,550,40,0
838,550,39,0
839,550,36,0
840,550,34,0
841,550,31,0
842,550,31,0
843,550,31,0
844,550,29,0
845,550,27,0
846,550,24,0
847,550,23,0
848,550,22,0
849,550,21,0
850,550,20,0
851,550,18,0
852,550,18,0
853,549,34,0
854,549,34,0
855,549,32,0
856,549,28,0
857,549,28,0
858,549,27,0
859,549,25,0
860,549,20,0
861,549,19,0
862,549,16,0
863,549,15,0
864,548,36,0
865,548,35,0
866,548,33,0
867,548,29,0
868,548,29,0
869,548,27,0
870,548,25,0
871,548,25,0
872,548,25,0
873,548,25,0
874,548,23,0
875,548,22,0
876,548,19,0
877,548,19,0
878,548,16,0
879,548,16,0
880,547,39,0
881,547,39,0
882,547,34,0
883,547,32,0
884,547,28,0
885,547,25,0
886,547,24,0
887,547,24,0
888,547,21,0
889,547,19,0
890,546,42,0
891,546,35,0
892,546,30,0
893,546,22,0
894,546,21,0
895,546,20,0
896,545,45,0
897,545,42,0
898,545,36,0
899,545,35,0
900,545,29,0
901,545,25,0
902,545,24,0
903,545,21,0
904,545,13,0
905,544,48,0
906,544,42,0
907,544,37,0
908,544,35,0
909,544,33,0
910,544,28,0
911,544,27,0
912,544,26,0
913,544,23,0
914,544,14,0
915,544,14,0
916,543,43,0
917,543,35,0
918,543,31,0
919,543,19,0
920,543,15,0
921,542,36,0
922,542,29,0
923,542,24,0
924,542,21,0
925,542,20,0
926,542,15,0
927,541,30,0
928,541,26,0
929,540,50,0
930,540,37,0
931,540,21,0
932,540,20,0
933,540,17,0
934,540,15,0
935,539,52,0
936,539,43,0
937,539,43,0
938,539,36,0
939,539,35,0
940,539,33,0
941,539,31,0
942,539,31,0
943,539,26,0
944,539,25,0
945,539,24,0
946,539,23,0
947,539,21,0
948,539,18,0
949,538,52,0
950,538,38,0
951,538,36,0
952,538,24,0
953,538,22,0
954,537,42,0
955,537,34,0
956,537,18,0
957,536,35,0
958,536,34,0
959,536,28,0
960,536,25,0
961,536,23,0
962,536,21,0
963,536,20,0
964,536,17,0
965,535,44,0
966,535,37,0
967,535,29,0
968,535,28,0
969,534,38,0
970,534,22,0
971,533,41,0
972,533,30,0
973,533,28,0
974,533,28,0
975,533,27,0
976,533,25,0
977,532,38,0
978,532,36,0
979,532,36,0
980,532,25,0
981,531,52,0
982,531,39,0
983,531,39,0
984,531,34,0
985,531,30,0
986,531,27,0
987,530,23,0
988,529,19,0
989,528,38,0
990,528,26,0
991,528,26,0
992,528,20,0
993,527,45,0
994,526,37,0
995,526,32,0
996,526,21,0
997,525,40,0
998,525,31,0
999,525,25,0
1000,524,41,0
1001,524,28,0
1002,524,23,0
1003,523,40,0
1004,523,22,0
1005,522,63,0
1006,522,44,0
1007,522,34,0
1008,522,21,0
1009,521,49,0
1010,520,25,0
1011,519,43,0
1012,519,39,0
1013,519,30,0
1014,519,23,0
1015,518,49,0
1016,518,43,0
1017,517,50,0
1018,517,47,0
1019,517,21,0
1020,516,31,0
1021,515,49,0
1022,515,41,0
1023,514,67,0
1024,514,39,0
1025,512,45,0
1026,510,51,0
1027,510,26,0
1028,509,36,0
1029,509,34,0
1030,508,37,0
1031,508,26,0
1032,508,24,0
1033,507,55,0
1034,507,30,0
1035,506,51,0
1036,503,44,0
1037,501,36,0
1038,501,32,0
1039,498,73,0
1040,498,56,0
1041,498,48,0
1042,498,25,0
1043,498,24,0
1044,497,51,0
1045,497,36,0
1046,496,54,0
1047,495,88,0
1048,495,41,0
1049,493,31,0
1050,492,61,0
1051,491,79,0
1052,491,29,0
1053,490,80,0
1054,489,73,0
1055,489,56,0
1056,485,38,0
1057,483,69,0
1058,482,44,0
1059,477,105,0
1060,477,41,0
1061,476,70,0
1062,476,69,0
1063,475,67,0
1064,473,41,0
1065,470,37,0
1066,468,35,0
1067,467,38,0
1068,466,44,0
1069,464,33,0
1070,461,59,0
1071,460,53,0
1072,455,36,0
1073,453,58,0
1074,445,138,0
1075,445,45,0
1076,444,89,0
1077,440,131,0
1078,438,87,0
1079,437,66,0
1080,433,37,0
1081,427,69,0
1082,427,66,0
1083,426,131,0
1084,423,81,0
1085,422,61,0
1086,417,100,0
1087,415,87,0
1088,409,64,0
1089,406,58,0
1090,405,87,0
1091,405,47,0
1092,403,59,0
1093,391,152,0
1094,389,64,0
1095,388,71,0
1096,386,91,0
1097,382,65,0
1098,376,70,0
1099,374,144,0
1100,370,85,0
1101,362,74,0
1102,360,114,0
1103,358,95,0
1104,357,74,0
1105,352,116,0
1106,331,121,0
1107,319,90,0
1108,318,117,0
1109,316,114,0
1110,304,81,0
1111,297,145,0
1112,293,139,0
1113,291,115,0
1114,284,139,0
1115,280,138,0
1116,279,271,0
1117,278,132,0
1118,274,115,0
1119,272,150,0
1120,272,111,0
1121,269,137,0
1122,250,159,0
1123,224,101,0
1124,214,140,0
1125,210,116,0
1126,207,105,0
1127,195,187,0
1128,193,151,0
1129,192,187,0
1130,183,146,0
1131,179,131,0
1132,149,141,0
1133,137,133,0
1134,133,111,0


==> data/mnist/rebuttal_np_1model.csv <==
x,y1,y2,y3
0,1130,5,0
1,1129,6,0
2,1129,6,0
3,1129,6,0
4,1129,6,0
5,1128,7,0
6,1128,7,0
7,1128,7,0
8,1128,7,0
9,1128,7,0
10,1128,7,0
11,1128,7,0
12,1128,7,0
13,1128,7,0
14,1128,7,0
15,1128,7,0
16,1128,7,0
17,1128,7,0
18,1127,8,0
19,1127,8,0
20,1127,8,0
21,1127,8,0
22,1127,8,0
23,1127,8,0
24,1127,8,0
25,1127,8,0
26,1127,8,0
27,1127,8,0
28,1127,8,0
29,1126,9,0
30,1126,9,0
31,1126,9,0
32,1126,9,0
33,1126,9,0
34,1126,9,0
35,1126,9,0
36,1126,9,0
37,1126,9,0
38,1126,9,0
39,1126,9,0
40,1126,9,0
41,1126,9,0
42,1126,9,0
43,1126,9,0
44,1126,9,0
45,1125,10,0
46,1125,10,0
47,1125,10,0
48,1125,10,0
49,1125,10,0
50,1125,10,0
51,1125,10,0
52,1125,10,0
53,1125,10,0
54,1125,10,0
55,1125,10,0
56,1125,10,0
57,1125,10,0
58,1125,10,0
59,1125,10,0
60,1124,11,0
61,1124,11,0
62,1124,11,0
63,1124,11,0
64,1124,11,0
65,1124,11,0
66,1124,11,0
67,1124,11,0
68,1124,11,0
69,1124,11,0
70,1124,11,0
71,1124,11,0
72,1124,11,0
73,1124,11,0
74,1123,12,0
75,1123,12,0
76,1123,12,0
77,1123,12,0
78,1123,12,0
79,1123,12,0
80,1123,12,0
81,1123,12,0
82,1123,12,0
83,1123,12,0
84,1123,12,0
85,1123,12,0
86,1123,12,0
87,1123,12,0
88,1123,12,0
89,1123,12,0
90,1123,12,0
91,1123,12,0
92,1123,12,0
93,1123,12,0
94,1123,12,0
95,1123,12,0
96,1122,13,0
97,1122,13,0
98,1122,13,0
99,1122,13,0
100,1122,13,0
101,1122,13,0
102,1122,13,0
103,1122,13,0
104,1121,14,0
105,1121,14,0
106,1121,14,0
107,1121,14,0
108,1121,14,0
109,1121,14,0
110,1121,14,0
111,1121,14,0
112,1121,14,0
113,1121,14,0
114,1121,14,0
115,1121,14,0
116,1120,15,0
117,1120,15,0
118,1120,15,0
119,1120,15,0
120,1120,15,0
121,1120,15,0
122,1120,15,0
123,1120,15,0
124,1120,15,0
125,1120,15,0
126,1120,15,0
127,1119,16,0
128,1119,16,0
129,1119,16,0
130,1119,16,0
131,1119,16,0
132,1119,16,0
133,1119,16,0
134,1119,16,0
135,1119,16,0
136,1119,16,0
137,1119,16,0
138,1119,16,0
139,1119,16,0
140,1119,16,0
141,1119,16,0
142,1118,17,0
143,1118,17,0
144,1118,17,0
145,1118,17,0
146,1118,17,0
147,1118,17,0
148,1118,17,0
149,1118,17,0
150,1118,17,0
151,1118,17,0
152,1118,17,0
153,1118,17,0
154,1118,17,0
155,1118,17,0
156,1117,18,0
157,1117,18,0
158,1117,18,0
159,1117,18,0
160,1117,18,0
161,1117,18,0
162,1117,18,0
163,1117,18,0
164,1116,19,0
165,1116,19,0
166,1116,19,0
167,1116,19,0
168,1116,19,0
169,1116,19,0
170,1116,19,0
171,1116,19,0
172,1116,19,0
173,1116,19,0
174,1116,19,0
175,1115,20,0
176,1115,20,0
177,1115,20,0
178,1115,20,0
179,1115,20,0
180,1115,20,0
181,1115,20,0
182,1115,20,0
183,1115,20,0
184,1115,20,0
185,1115,20,0
186,1115,20,0
187,1114,21,0
188,1114,21,0
189,1114,21,0
190,1114,21,0
191,1114,21,0
192,1114,21,0
193,1114,21,0
194,1114,21,0
195,1114,21,0
196,1114,21,0
197,1114,21,0
198,1114,21,0
199,1114,21,0
200,1113,22,0
201,1113,22,0
202,1113,22,0
203,1113,22,0
204,1113,22,0
205,1113,22,0
206,1113,22,0
207,1113,22,0
208,1112,23,0
209,1112,23,0
210,1112,23,0
211,1112,23,0
212,1112,23,0
213,1112,23,0
214,1112,23,0
215,1112,23,0
216,1112,23,0
217,1112,23,0
218,1111,24,0
219,1111,24,0
220,1111,24,0
221,1111,24,0
222,1111,24,0
223,1111,24,0
224,1111,24,0
225,1111,24,0
226,1111,24,0
227,1111,24,0
228,1111,24,0
229,1111,24,0
230,1110,25,0
231,1110,25,0
232,1110,25,0
233,1110,25,0
234,1110,25,0
235,1110,25,0
236,1110,25,0
237,1110,25,0
238,1110,25,0
239,1110,25,0
240,1109,26,0
241,1109,26,0
242,1109,26,0
243,1109,26,0
244,1109,26,0
245,1109,26,0
246,1109,26,0
247,1108,27,0
248,1108,27,0
249,1108,27,0
250,1108,27,0
251,1108,27,0
252,1108,27,0
253,1107,28,0
254,1107,28,0
255,1107,28,0
256,1107,28,0
257,1107,28,0
258,1107,28,0
259,1107,28,0
260,1106,29,0
261,1106,29,0
262,1106,29,0
263,1106,29,0
264,1106,29,0
265,1105,30,0
266,1105,30,0
267,1105,30,0
268,1105,30,0
269,1105,30,0
270,1105,30,0
271,1105,30,0
272,1105,30,0
273,1105,30,0
274,1105,30,0
275,1105,30,0
276,1105,30,0
277,1105,30,0
278,1105,30,0
279,1104,31,0
280,1104,31,0
281,1104,31,0
282,1104,31,0
283,1104,31,0
284,1104,31,0
285,1104,31,0
286,1103,32,0
287,1103,32,0
288,1103,32,0
289,1103,32,0
290,1103,32,0
291,1103,32,0
292,1102,33,0
293,1102,33,0
294,1102,33,0
295,1102,33,0
296,1102,33,0
297,1102,33,0
298,1102,33,0
299,1102,33,0
300,1101,34,0
301,1101,34,0
302,1101,34,0
303,1101,34,0
304,1101,34,0
305,1101,34,0
306,1100,35,0
307,1100,35,0
308,1100,35,0
309,1100,35,0
310,1100,35,0
311,1100,35,0
312,1100,35,0
313,1099,36,0
314,1099,36,0
315,1099,36,0
316,1099,36,0
317,1099,36,0
318,1099,36,0
319,1099,36,0
320,1098,37,0
321,1098,37,0
322,1097,38,0
323,1097,38,0
324,1097,38,0
325,1097,38,0
326,1097,38,0
327,1096,39,0
328,1096,39,0
329,1096,39,0
330,1096,39,0
331,1096,39,0
332,1096,39,0
333,1096,39,0
334,1096,39,0
335,1095,40,0
336,1095,40,0
337,1095,40,0
338,1095,40,0
339,1095,40,0
340,1095,40,0
341,1095,40,0
342,1095,40,0
343,1094,41,0
344,1094,41,0
345,1094,41,0
346,1094,41,0
347,1094,41,0
348,1093,42,0
349,1093,42,0
350,1093,42,0
351,1092,43,0
352,1092,43,0
353,1092,43,0
354,1092,43,0
355,1092,43,0
356,1092,43,0
357,1092,43,0
358,1091,44,0
359,1091,44,0
360,1091,44,0
361,1090,45,0
362,1090,45,0
363,1090,45,0
364,1090,45,0
365,1090,45,0
366,1090,45,0
367,1089,46,0
368,1089,46,0
369,1089,46,0
370,1089,46,0
371,1088,47,0
372,1088,47,0
373,1088,47,0
374,1088,47,0
375,1088,47,0
376,1088,47,0
377,1088,47,0
378,1088,47,0
379,1088,47,0
380,1088,47,0
381,1087,48,0
382,1087,48,0
383,1087,48,0
384,1087,48,0
385,1087,48,0
386,1087,48,0
387,1087,48,0
388,1087,48,0
389,1086,49,0
390,1086,49,0
391,1086,49,0
392,1086,49,0
393,1086,49,0
394,1086,49,0
395,1085,50,0
396,1085,50,0
397,1085,50,0
398,1085,50,0
399,1084,51,0
400,1084,51,0
401,1084,51,0
402,1083,52,0
403,1083,52,0
404,1083,52,0
405,1082,53,0
406,1081,54,0
407,1081,54,0
408,1081,54,0
409,1081,54,0
410,1081,54,0
411,1081,54,0
412,1081,54,0
413,1081,54,0
414,1080,55,0
415,1080,55,0
416,1080,55,0
417,1080,55,0
418,1080,55,0
419,1080,55,0
420,1080,55,0
421,1079,56,0
422,1079,56,0
423,1079,56,0
424,1078,57,0
425,1078,57,0
426,1078,57,0
427,1077,58,0
428,1077,58,0
429,1077,58,0
430,1077,58,0
431,1077,58,0
432,1076,59,0
433,1075,60,0
434,1075,60,0
435,1075,60,0
436,1074,61,0
437,1074,61,0
438,1073,62,0
439,1073,62,0
440,1071,64,0
441,1070,65,0
442,1070,65,0
443,1070,65,0
444,1069,66,0
445,1068,67,0
446,1067,68,0
447,1067,68,0
448,1067,68,0
449,1066,69,0
450,1065,70,0
451,1065,70,0
452,1065,70,0
453,1064,71,0
454,1064,71,0
455,1064,71,0
456,1064,71,0
457,1063,72,0
458,1062,73,0
459,1061,74,0
460,1061,74,0
461,1061,74,0
462,1060,75,0
463,1060,75,0
464,1060,75,0
465,1059,76,0
466,1057,78,0
467,1057,78,0
468,1057,78,0
469,1056,79,0
470,1056,79,0
471,1055,80,0
472,1055,80,0
473,1055,80,0
474,1054,81,0
475,1052,83,0
476,1051,84,0
477,1051,84,0
478,1051,84,0
479,1050,85,0
480,1050,85,0
481,1049,86,0
482,1049,86,0
483,1048,87,0
484,1048,87,0
485,1047,88,0
486,1047,88,0
487,1045,90,0
488,1044,91,0
489,1044,91,0
490,1043,92,0
491,1043,92,0
492,1043,92,0
493,1041,94,0
494,1041,94,0
495,1039,96,0
496,1037,98,0
497,1033,102,0
498,1033,102,0
499,1030,105,0
500,1030,105,0
501,1029,106,0
502,1029,106,0
503,1028,107,0
504,1027,108,0
505,1024,111,0
506,1022,113,0
507,1021,114,0
508,1019,116,0
509,1019,116,0
510,1018,117,0
511,1018,117,0
512,1014,121,0
513,1014,121,0
514,1010,125,0
515,1010,125,0
516,1008,127,0
517,1001,134,0
518,999,136,0
519,998,137,0
520,996,139,0
521,995,140,0
522,995,140,0
523,991,144,0
524,990,145,0
525,989,146,0
526,986,149,0
527,985,150,0
528,985,150,0
529,984,151,0
530,981,154,0
531,981,154,0
532,981,154,0
533,979,156,0
534,975,160,0
535,973,162,0
536,970,165,0
537,958,177,0
538,954,181,0
539,952,183,0
540,937,198,0
541,936,199,0
542,930,205,0
543,907,228,0
544,905,230,0
545,897,238,0
546,890,245,0
547,886,249,0
548,885,250,0
549,880,255,0
550,880,255,0
551,862,273,0
552,856,279,0
553,854,281,0
554,852,283,0
555,848,287,0
556,847,288,0
557,803,332,0
558,789,346,0
559,780,355,0
560,767,368,0
561,767,368,0
562,762,373,0
563,719,416,0
564,695,440,0
565,690,445,0
566,662,473,0
567,659,476,0
568,658,477,0
569,626,509,0
570,594,541,0
571,556,579,0
572,546,589,0
573,525,610,0
574,440,695,0
575,433,702,0
576,384,751,0
577,355,780,0
578,355,780,0
579,292,843,0
580,289,846,0
581,221,914,0
582,168,967,0
583,159,976,0
584,113,1022,0
585,110,1025,0
586,94,1041,0
587,49,1086,0
588,30,1105,0
589,30,1105,0
590,28,1107,0
591,26,1109,0
592,26,1109,0
593,9,1126,0
594,9,1126,0
595,8,1127,0
596,5,1130,0
597,1,1134,0
598,1,1134,0
599,0,1135,0


==> data/mnist/rebuttal_np_2input.csv <==
x,y1,y2,y3
0,494,33,0
1,480,77,0
2,478,64,0
3,467,56,0
4,464,72,0
5,463,36,0
6,460,42,0
7,458,70,0
8,456,44,0
9,455,47,0
10,454,67,0
11,451,45,0
12,451,44,0
13,449,65,0
14,449,32,0
15,448,83,0
16,448,55,0
17,447,65,0
18,445,84,0
19,444,35,0
20,442,53,0
21,441,83,0
22,441,47,0
23,440,69,0
24,440,54,0
25,440,46,0
26,439,50,0
27,438,71,0
28,438,52,0
29,437,58,0
30,437,54,0
31,436,71,0
32,436,47,0
33,435,55,0
34,435,45,0
35,435,35,0
36,433,32,0
37,432,41,0
38,430,98,0
39,429,104,0
40,429,59,0
41,428,59,0
42,426,63,0
43,426,52,0
44,425,37,0
45,424,63,0
46,421,100,0
47,420,72,0
48,420,54,0
49,420,46,0
50,419,66,0
51,419,53,0
52,417,90,0
53,417,75,0
54,417,74,0
55,417,52,0
56,416,74,0
57,414,94,0
58,413,71,0
59,413,61,0
60,412,46,0
61,411,64,0
62,411,58,0
63,411,50,0
64,410,56,0
65,410,52,0
66,409,88,0
67,408,79,0
68,407,90,0
69,407,56,0
70,407,36,0
71,406,119,0
72,406,70,0
73,406,64,0
74,406,43,0
75,406,41,0
76,405,109,0
77,405,94,0
78,405,73,0
79,404,63,0
80,403,69,0
81,403,50,0
82,403,42,0
83,402,91,0
84,402,71,0
85,402,62,0
86,402,61,0
87,402,58,0
88,401,97,0
89,401,88,0
90,401,83,0
91,401,66,0
92,400,76,0
93,400,64,0
94,399,76,0
95,398,106,0
96,397,81,0
97,397,77,0
98,397,70,0
99,397,68,0
100,396,100,0
101,396,97,0
102,396,81,0
103,396,47,0
104,395,64,0
105,394,43,0
106,393,117,0
107,393,89,0
108,393,89,0
109,392,138,0
110,392,79,0
111,392,75,0
112,391,70,0
113,391,57,0
114,390,156,0
115,390,105,0
116,390,95,0
117,390,73,0
118,390,47,0
119,388,108,0
120,388,73,0
121,388,70,0
122,388,68,0
123,387,96,0
124,387,74,0
125,387,60,0
126,387,59,0
127,387,51,0
128,385,65,0
129,384,109,0
130,384,97,0
131,384,52,0
132,383,62,0
133,382,131,0
134,382,114,0
135,382,90,0
136,382,62,0
137,380,102,0
138,380,58,0
139,379,91,0
140,379,76,0
141,378,87,0
142,378,74,0
143,378,70,0
144,378,67,0
145,377,127,0
146,377,126,0
147,377,80,0
148,376,140,0
149,375,82,0
150,375,79,0
151,375,77,0
152,375,59,0
153,373,121,0
154,373,100,0
155,373,78,0
156,373,64,0
157,372,148,0
158,372,138,0
159,372,97,0
160,372,87,0
161,372,87,0
162,372,84,0
163,372,78,0
164,372,66,0
165,371,116,0
166,371,84,0
167,370,145,0
168,370,81,0
169,370,78,0
170,370,50,0
171,370,50,0
172,369,138,0
173,368,105,0
174,367,98,0
175,367,83,0
176,367,81,0
177,366,120,0
178,366,66,0
179,366,46,0
180,365,152,0
181,365,130,0
182,365,84,0
183,364,136,0
184,364,53,0
185,363,123,0
186,363,86,0
187,362,180,0
188,362,126,0
189,362,92,0
190,361,140,0
191,361,110,0
192,361,107,0
193,361,95,0
194,361,84,0
195,361,83,0
196,361,79,0
197,361,66,0
198,360,135,0
199,360,135,0
200,360,123,0
201,360,105,0
202,360,73,0
203,360,70,0
204,360,56,0
205,359,72,0
206,359,70,0
207,358,157,0
208,358,78,0
209,358,77,0
210,357,142,0
211,357,118,0
212,357,115,0
213,357,102,0
214,357,101,0
215,355,118,0
216,355,116,0
217,355,108,0
218,355,77,0
219,354,128,0
220,354,93,0
221,354,62,0
222,353,110,0
223,353,69,0
224,352,131,0
225,352,126,0
226,352,113,0
227,352,106,0
228,352,88,0
229,351,72,0
230,350,126,0
231,350,95,0
232,350,75,0
233,350,68,0
234,349,186,0
235,349,141,0
236,349,107,0
237,349,104,0
238,349,96,0
239,349,79,0
240,347,127,0
241,347,120,0
242,347,92,0
243,347,87,0
244,347,60,0
245,346,157,0
246,346,118,0
247,346,112,0
248,346,85,0
249,346,77,0
250,346,76,0
251,345,161,0
252,345,104,0
253,345,98,0
254,345,85,0
255,344,86,0
256,344,83,0
257,344,71,0
258,344,53,0
259,343,164,0
260,343,162,0
261,343,132,0
262,343,119,0
263,343,117,0
264,343,117,0
265,343,106,0
266,342,119,0
267,342,102,0
268,342,101,0
269,342,83,0
270,342,65,0
271,342,64,0
272,341,107,0
273,340,122,0
274,340,90,0
275,340,83,0
276,340,59,0
277,339,154,0
278,339,127,0
279,339,88,0
280,338,150,0
281,338,102,0
282,338,83,0
283,338,81,0
284,338,80,0
285,338,76,0
286,338,74,0
287,337,177,0
288,337,132,0
289,337,125,0
290,336,150,0
291,336,118,0
292,335,113,0
293,335,110,0
294,335,108,0
295,334,164,0
296,334,129,0
297,334,108,0
298,334,103,0
299,334,92,0
300,334,82,0
301,334,78,0
302,333,168,0
303,333,88,0
304,333,87,0
305,332,110,0
306,332,105,0
307,332,79,0
308,331,150,0
309,331,136,0
310,330,177,0
311,330,120,0
312,330,104,0
313,330,103,0
314,330,85,0
315,330,83,0
316,329,137,0
317,329,118,0
318,329,114,0
319,329,111,0
320,329,107,0
321,329,87,0
322,328,142,0
323,328,123,0
324,328,114,0
325,328,98,0
326,328,92,0
327,328,79,0
328,327,117,0
329,326,162,0
330,326,129,0
331,326,122,0
332,326,83,0
333,326,68,0
334,325,181,0
335,325,150,0
336,325,75,0
337,323,145,0
338,323,129,0
339,323,88,0
340,323,81,0
341,322,130,0
342,322,106,0
343,322,100,0
344,322,68,0
345,322,63,0
346,321,100,0
347,321,90,0
348,320,153,0
349,320,125,0
350,320,121,0
351,320,121,0
352,319,155,0
353,319,152,0
354,319,105,0
355,319,68,0
356,319,66,0
357,318,157,0
358,318,144,0
359,318,104,0
360,318,78,0
361,317,188,0
362,317,131,0
363,317,111,0
364,316,143,0
365,316,132,0
366,316,118,0
367,316,109,0
368,315,218,0
369,315,162,0
370,315,155,0
371,315,133,0
372,315,129,0
373,315,123,0
374,315,112,0
375,315,98,0
376,315,95,0
377,315,89,0
378,315,88,0
379,314,172,0
380,314,167,0
381,314,162,0
382,314,123,0
383,313,167,0
384,313,145,0
385,313,137,0
386,313,99,0
387,313,73,0
388,312,109,0
389,312,92,0
390,312,89,0
391,311,130,0
392,311,125,0
393,311,120,0
394,310,139,0
395,310,121,0
396,310,109,0
397,310,70,0
398,309,214,0
399,309,106,0
400,309,99,0
401,309,91,0
402,309,90,0
403,309,88,0
404,308,174,0
405,308,122,0
406,308,100,0
407,308,76,0
408,307,134,0
409,307,88,0
410,307,85,0
411,307,81,0
412,307,81,0
413,307,69,0
414,306,200,0
415,306,169,0
416,306,166,0
417,306,140,0
418,306,131,0
419,306,119,0
420,306,105,0
421,306,86,0
422,306,70,0
423,305,151,0
424,305,81,0
425,304,142,0
426,304,134,0
427,304,102,0
428,303,225,0
429,303,206,0
430,303,94,0
431,302,224,0
432,302,135,0
433,301,142,0
434,301,124,0
435,301,92,0
436,301,84,0
437,301,82,0
438,300,174,0
439,300,128,0
440,300,121,0
441,300,119,0
442,300,96,0
443,300,83,0
444,299,115,0
445,299,110,0
446,299,96,0
447,298,214,0
448,298,96,0
449,298,93,0
450,298,89,0
451,298,79,0
452,298,78,0
453,297,179,0
454,297,165,0
455,297,143,0
456,297,132,0
457,296,193,0
458,296,175,0
459,296,131,0
460,296,125,0
461,296,103,0
462,296,93,0
463,296,88,0
464,295,180,0
465,295,168,0
466,295,118,0
467,295,105,0
468,295,91,0
469,295,67,0
470,294,121,0
471,294,94,0
472,294,90,0
473,293,78,0
474,292,189,0
475,292,182,0
476,292,162,0
477,292,134,0
478,292,127,0
479,291,168,0
480,291,154,0
481,290,181,0
482,290,131,0
483,290,104,0
484,290,78,0
485,289,135,0
486,289,132,0
487,289,127,0
488,288,211,0
489,288,168,0
490,288,130,0
491,288,123,0
492,288,118,0
493,288,109,0
494,288,101,0
495,288,99,0
496,288,87,0
497,287,225,0
498,287,202,0
499,287,177,0
500,286,214,0
501,286,131,0
502,286,123,0
503,286,103,0
504,285,204,0
505,285,181,0
506,285,137,0
507,285,129,0
508,285,123,0
509,284,230,0
510,284,161,0
511,284,138,0
512,284,90,0
513,283,168,0
514,283,168,0
515,283,149,0
516,283,148,0
517,283,143,0
518,283,123,0
519,283,111,0
520,283,106,0
521,283,97,0
522,282,196,0
523,282,173,0
524,282,167,0
525,282,138,0
526,282,137,0
527,282,131,0
528,282,92,0
529,281,196,0
530,281,195,0
531,281,173,0
532,281,151,0
533,281,107,0
534,281,97,0
535,281,95,0
536,280,271,0
537,280,162,0
538,280,132,0
539,280,121,0
540,280,117,0
541,280,105,0
542,279,166,0
543,279,135,0
544,279,97,0
545,278,211,0
546,278,176,0
547,278,157,0
548,278,103,0
549,277,237,0
550,277,212,0
551,277,159,0
552,277,152,0
553,277,136,0
554,277,134,0
555,277,82,0
556,276,231,0
557,276,152,0
558,276,139,0
559,276,139,0
560,276,106,0
561,276,84,0
562,275,245,0
563,275,174,0
564,275,166,0
565,275,140,0
566,275,114,0
567,275,74,0
568,274,179,0
569,274,143,0
570,274,130,0
571,274,125,0
572,274,97,0
573,273,181,0
574,273,147,0
575,273,99,0
576,272,224,0
577,272,173,0
578,272,151,0
579,272,136,0
580,272,120,0
581,272,103,0
582,272,90,0
583,271,112,0
584,271,97,0
585,270,128,0
586,269,107,0
587,269,93,0
588,268,220,0
589,268,166,0
590,268,161,0
591,268,143,0
592,268,143,0
593,268,82,0
594,267,250,0
595,267,208,0
596,267,183,0
597,267,171,0
598,267,157,0
599,267,125,0
600,267,101,0
601,267,89,0
602,265,152,0
603,265,101,0
604,264,261,0
605,264,174,0
606,264,148,0
607,264,128,0
608,264,113,0
609,264,109,0
610,263,199,0
611,263,156,0
612,263,138,0
613,262,196,0
614,262,193,0
615,262,186,0
616,262,118,0
617,261,186,0
618,261,169,0
619,261,80,0
620,260,183,0
621,260,175,0
622,260,155,0
623,260,150,0
624,260,150,0
625,260,137,0
626,260,134,0
627,260,111,0
628,259,207,0
629,259,196,0
630,259,106,0
631,258,122,0
632,258,115,0
633,258,103,0
634,257,96,0
635,256,205,0
636,256,192,0
637,256,170,0
638,256,97,0
639,255,168,0
640,255,161,0
641,255,140,0
642,255,132,0
643,254,239,0
644,254,186,0
645,254,169,0
646,254,152,0
647,254,144,0
648,254,133,0
649,253,236,0
650,253,190,0
651,253,188,0
652,253,183,0
653,253,99,0
654,253,91,0
655,252,131,0
656,251,214,0
657,251,191,0
658,251,183,0
659,251,152,0
660,251,147,0
661,251,146,0
662,251,102,0
663,250,235,0
664,250,150,0
665,250,117,0
666,250,86,0
667,249,172,0
668,249,156,0
669,249,147,0
670,249,127,0
671,249,105,0
672,248,184,0
673,248,183,0
674,248,148,0
675,248,118,0
676,247,182,0
677,247,111,0
678,247,96,0
679,246,209,0
680,246,192,0
681,246,192,0
682,246,179,0
683,246,162,0
684,246,153,0
685,246,150,0
686,246,136,0
687,245,174,0
688,245,166,0
689,245,155,0
690,245,152,0
691,245,151,0
692,245,151,0
693,245,149,0
694,244,187,0
695,244,173,0
696,244,127,0
697,244,98,0
698,244,93,0
699,244,88,0
700,243,219,0
701,243,205,0
702,243,182,0
703,243,164,0
704,243,156,0
705,243,144,0
706,243,135,0
707,243,118,0
708,242,206,0
709,242,190,0
710,242,174,0
711,242,138,0
712,242,133,0
713,242,107,0
714,241,190,0
715,241,116,0
716,241,103,0
717,240,190,0
718,240,179,0
719,240,175,0
720,240,142,0
721,240,136,0
722,240,133,0
723,240,72,0
724,239,175,0
725,239,174,0
726,239,172,0
727,239,169,0
728,239,134,0
729,239,122,0
730,239,112,0
731,239,81,0
732,238,213,0
733,238,176,0
734,238,143,0
735,238,99,0
736,237,171,0
737,237,162,0
738,237,101,0
739,236,217,0
740,236,192,0
741,236,152,0
742,236,144,0
743,236,118,0
744,236,113,0
745,236,106,0
746,235,161,0
747,235,159,0
748,235,128,0
749,234,147,0
750,234,121,0
751,234,109,0
752,234,106,0
753,234,81,0
754,233,164,0
755,233,159,0
756,232,205,0
757,232,178,0
758,232,175,0
759,232,145,0
760,231,195,0
761,231,156,0
762,231,112,0
763,230,205,0
764,230,199,0
765,230,142,0
766,230,141,0
767,230,141,0
768,230,140,0
769,230,139,0
770,230,116,0
771,229,224,0
772,229,195,0
773,229,152,0
774,229,98,0
775,228,180,0
776,228,163,0
777,228,156,0
778,228,137,0
779,227,200,0
780,227,165,0
781,227,123,0
782,226,217,0
783,226,185,0
784,226,157,0
785,226,149,0
786,225,172,0
787,225,147,0
788,224,205,0
789,224,198,0
790,224,188,0
791,224,187,0
792,224,186,0
793,224,152,0
794,224,146,0
795,224,120,0
796,223,193,0
797,223,169,0
798,223,125,0
799,222,190,0
800,222,169,0
801,222,159,0
802,221,180,0
803,221,145,0
804,221,129,0
805,221,100,0
806,221,96,0
807,220,188,0
808,220,174,0
809,220,146,0
810,219,214,0
811,219,203,0
812,219,163,0
813,219,152,0
814,219,144,0
815,218,216,0
816,218,211,0
817,218,181,0
818,218,107,0
819,217,201,0
820,217,175,0
821,217,173,0
822,216,163,0
823,216,132,0
824,216,125,0
825,216,106,0
826,215,180,0
827,215,122,0
828,215,112,0
829,215,101,0
830,214,154,0
831,213,210,0
832,213,183,0
833,213,173,0
834,213,171,0
835,213,159,0
836,213,156,0
837,213,153,0
838,213,140,0
839,213,121,0
840,213,96,0
841,212,200,0
842,212,171,0
843,212,166,0
844,212,110,0
845,211,200,0
846,211,198,0
847,211,176,0
848,211,135,0
849,211,134,0
850,211,118,0
851,210,198,0
852,210,144,0
853,210,143,0
854,209,206,0
855,209,181,0
856,209,163,0
857,209,124,0
858,208,204,0
859,208,172,0
860,208,135,0
861,207,201,0
862,207,200,0
863,207,186,0
864,207,183,0
865,207,144,0
866,207,142,0
867,206,197,0
868,206,189,0
869,206,180,0
870,206,179,0
871,206,175,0
872,206,170,0
873,206,156,0
874,205,139,0
875,203,163,0
876,203,152,0
877,203,126,0
878,203,114,0
879,203,106,0
880,202,165,0
881,202,157,0
882,202,118,0
883,201,200,0
884,201,159,0
885,201,145,0
886,200,193,0
887,200,174,0
888,200,164,0
889,200,144,0
890,200,116,0
891,200,102,0
892,199,193,0
893,199,180,0
894,199,145,0
895,199,126,0
896,197,106,0
897,196,183,0
898,196,152,0
899,196,151,0
900,196,109,0
901,195,186,0
902,195,183,0
903,195,165,0
904,195,136,0
905,195,131,0
906,195,96,0
907,194,181,0
908,194,144,0
909,193,100,0
910,191,151,0
911,191,139,0
912,191,107,0
913,190,139,0
914,189,182,0
915,189,144,0
916,189,142,0
917,188,182,0
918,188,175,0
919,188,167,0
920,188,142,0
921,188,120,0
922,188,113,0
923,187,183,0
924,187,143,0
925,187,128,0
926,186,183,0
927,186,171,0
928,186,119,0
929,186,96,0
930,185,182,0
931,185,160,0
932,185,145,0
933,184,165,0
934,184,144,0
935,184,122,0
936,184,92,0
937,183,172,0
938,182,163,0
939,182,147,0
940,182,119,0
941,181,151,0
942,180,157,0
943,179,151,0
944,179,138,0
945,179,109,0
946,178,173,0
947,178,135,0
948,178,114,0
949,177,166,0
950,177,159,0
951,176,150,0
952,175,135,0
953,174,167,0
954,174,161,0
955,174,150,0
956,174,137,0
957,174,105,0
958,173,167,0
959,173,165,0
960,173,138,0
961,173,111,0
962,172,126,0
963,171,156,0
964,171,124,0
965,170,124,0
966,169,153,0
967,169,120,0
968,168,151,0
969,167,148,0
970,167,134,0
971,167,121,0
972,166,159,0
973,166,157,0
974,166,143,0
975,166,136,0
976,164,137,0
977,164,129,0
978,163,156,0
979,163,152,0
980,163,144,0
981,163,144,0
982,163,130,0
983,162,136,0
984,162,114,0
985,161,161,0
986,161,158,0
987,160,145,0
988,160,131,0
989,160,131,0
990,160,122,0
991,159,152,0
992,159,150,0
993,159,135,0
994,159,113,0
995,158,144,0
996,158,141,0
997,157,156,0
998,157,104,0
999,156,156,0
1000,156,139,0
1001,156,113,0
1002,155,145,0
1003,155,134,0
1004,155,117,0
1005,155,106,0
1006,154,149,0
1007,152,151,0
1008,152,138,0
1009,152,108,0
1010,150,142,0
1011,148,121,0
1012,147,147,0
1013,146,133,0
1014,145,143,0
1015,145,99,0
1016,144,141,0
1017,144,120,0
1018,143,140,0
1019,142,128,0
1020,140,128,0
1021,138,138,0
1022,138,128,0
1023,133,105,0
1024,131,124,0
1025,130,130,0
1026,130,122,0
1027,130,115,0
1028,128,125,0
1029,127,127,0
1030,123,119,0
1031,113,104,0


==> data/mnist/rebuttal_np_2model.csv <==
x,y1,y2,y3
0,801,231,0
1,788,244,0
2,785,247,0
3,783,249,0
4,774,258,0
5,773,259,0
6,769,263,0
7,768,264,0
8,766,266,0
9,765,267,0
10,765,267,0
11,764,268,0
12,760,272,0
13,759,273,0
14,758,274,0
15,755,277,0
16,752,280,0
17,752,280,0
18,751,281,0
19,750,282,0
20,749,283,0
21,749,283,0
22,747,285,0
23,746,286,0
24,743,289,0
25,743,289,0
26,742,290,0
27,740,292,0
28,740,292,0
29,738,294,0
30,737,295,0
31,734,298,0
32,733,299,0
33,728,304,0
34,727,305,0
35,726,306,0
36,724,308,0
37,724,308,0
38,721,311,0
39,719,313,0
40,716,316,0
41,716,316,0
42,715,317,0
43,715,317,0
44,714,318,0
45,714,318,0
46,711,321,0
47,711,321,0
48,710,322,0
49,710,322,0
50,708,324,0
51,706,326,0
52,706,326,0
53,705,327,0
54,704,328,0
55,702,330,0
56,702,330,0
57,702,330,0
58,701,331,0
59,701,331,0
60,699,333,0
61,699,333,0
62,698,334,0
63,697,335,0
64,696,336,0
65,695,337,0
66,694,338,0
67,693,339,0
68,692,340,0
69,691,341,0
70,690,342,0
71,690,342,0
72,689,343,0
73,687,345,0
74,684,348,0
75,684,348,0
76,683,349,0
77,682,350,0
78,680,352,0
79,680,352,0
80,680,352,0
81,679,353,0
82,677,355,0
83,675,357,0
84,674,358,0
85,673,359,0
86,673,359,0
87,672,360,0
88,672,360,0
89,671,361,0
90,669,363,0
91,669,363,0
92,666,366,0
93,665,367,0
94,665,367,0
95,665,367,0
96,663,369,0
97,663,369,0
98,662,370,0
99,661,371,0
100,660,372,0
101,659,373,0
102,659,373,0
103,658,374,0
104,656,376,0
105,656,376,0
106,656,376,0
107,655,377,0
108,653,379,0
109,653,379,0
110,652,380,0
111,652,380,0
112,652,380,0
113,650,382,0
114,648,384,0
115,648,384,0
116,648,384,0
117,647,385,0
118,647,385,0
119,647,385,0
120,645,387,0
121,644,388,0
122,643,389,0
123,642,390,0
124,640,392,0
125,639,393,0
126,639,393,0
127,639,393,0
128,637,395,0
129,636,396,0
130,635,397,0
131,635,397,0
132,634,398,0
133,632,400,0
134,632,400,0
135,632,400,0
136,631,401,0
137,630,402,0
138,629,403,0
139,628,404,0
140,627,405,0
141,627,405,0
142,626,406,0
143,625,407,0
144,625,407,0
145,625,407,0
146,625,407,0
147,624,408,0
148,621,411,0
149,621,411,0
150,617,415,0
151,617,415,0
152,616,416,0
153,616,416,0
154,616,416,0
155,614,418,0
156,612,420,0
157,612,420,0
158,611,421,0
159,610,422,0
160,609,423,0
161,608,424,0
162,607,425,0
163,607,425,0
164,606,426,0
165,605,427,0
166,605,427,0
167,604,428,0
168,601,431,0
169,599,433,0
170,598,434,0
171,597,435,0
172,595,437,0
173,594,438,0
174,593,439,0
175,592,440,0
176,592,440,0
177,590,442,0
178,588,444,0
179,587,445,0
180,587,445,0
181,586,446,0
182,584,448,0
183,584,448,0
184,583,449,0
185,583,449,0
186,582,450,0
187,580,452,0
188,580,452,0
189,580,452,0
190,579,453,0
191,579,453,0
192,579,453,0
193,579,453,0
194,579,453,0
195,578,454,0
196,578,454,0
197,578,454,0
198,576,456,0
199,576,456,0
200,575,457,0
201,574,458,0
202,574,458,0
203,573,459,0
204,573,459,0
205,573,459,0
206,573,459,0
207,571,461,0
208,571,461,0
209,571,461,0
210,570,462,0
211,569,463,0
212,569,463,0
213,568,464,0
214,567,465,0
215,567,465,0
216,565,467,0
217,562,470,0
218,561,471,0
219,560,472,0
220,557,475,0
221,557,475,0
222,556,476,0
223,555,477,0
224,555,477,0
225,554,478,0
226,554,478,0
227,553,479,0
228,552,480,0
229,552,480,0
230,551,481,0
231,551,481,0
232,550,482,0
233,550,482,0
234,549,483,0
235,549,483,0
236,549,483,0
237,548,484,0
238,547,485,0
239,546,486,0
240,545,487,0
241,545,487,0
242,543,489,0
243,543,489,0
244,543,489,0
245,543,489,0
246,543,489,0
247,541,491,0
248,541,491,0
249,541,491,0
250,541,491,0
251,539,493,0
252,539,493,0
253,539,493,0
254,539,493,0
255,538,494,0
256,538,494,0
257,536,496,0
258,536,496,0
259,535,497,0
260,535,497,0
261,535,497,0
262,533,499,0
263,530,502,0
264,529,503,0
265,528,504,0
266,528,504,0
267,527,505,0
268,527,505,0
269,525,507,0
270,525,507,0
271,524,508,0
272,523,509,0
273,523,509,0
274,523,509,0
275,522,510,0
276,522,510,0
277,522,510,0
278,522,510,0
279,519,513,0
280,518,514,0
281,518,514,0
282,518,514,0
283,517,515,0
284,517,515,0
285,516,516,0
286,515,517,0
287,515,517,0
288,514,518,0
289,514,518,0
290,514,518,0
291,513,519,0
292,511,521,0
293,511,521,0
294,510,522,0
295,510,522,0
296,510,522,0
297,510,522,0
298,508,524,0
299,507,525,0
300,507,525,0
301,507,525,0
302,507,525,0
303,505,527,0
304,505,527,0
305,504,528,0
306,504,528,0
307,504,528,0
308,503,529,0
309,503,529,0
310,503,529,0
311,502,530,0
312,502,530,0
313,502,530,0
314,502,530,0
315,500,532,0
316,500,532,0
317,499,533,0
318,499,533,0
319,499,533,0
320,498,534,0
321,498,534,0
322,497,535,0
323,495,537,0
324,492,540,0
325,492,540,0
326,492,540,0
327,491,541,0
328,491,541,0
329,491,541,0
330,488,544,0
331,488,544,0
332,485,547,0
333,485,547,0
334,483,549,0
335,482,550,0
336,482,550,0
337,482,550,0
338,481,551,0
339,481,551,0
340,480,552,0
341,479,553,0
342,479,553,0
343,479,553,0
344,478,554,0
345,477,555,0
346,477,555,0
347,476,556,0
348,475,557,0
349,475,557,0
350,475,557,0
351,475,557,0
352,475,557,0
353,474,558,0
354,474,558,0
355,474,558,0
356,473,559,0
357,470,562,0
358,469,563,0
359,469,563,0
360,469,563,0
361,468,564,0
362,468,564,0
363,467,565,0
364,466,566,0
365,464,568,0
366,463,569,0
367,461,571,0
368,461,571,0
369,460,572,0
370,459,573,0
371,456,576,0
372,455,577,0
373,455,577,0
374,455,577,0
375,454,578,0
376,452,580,0
377,451,581,0
378,450,582,0
379,449,583,0
380,448,584,0
381,446,586,0
382,445,587,0
383,445,587,0
384,444,588,0
385,444,588,0
386,443,589,0
387,443,589,0
388,442,590,0
389,441,591,0
390,441,591,0
391,440,592,0
392,439,593,0
393,438,594,0
394,437,595,0
395,437,595,0
396,436,596,0
397,435,597,0
398,435,597,0
399,434,598,0
400,433,599,0
401,433,599,0
402,432,600,0
403,432,600,0
404,430,602,0
405,429,603,0
406,427,605,0
407,426,606,0
408,423,609,0
409,422,610,0
410,422,610,0
411,421,611,0
412,421,611,0
413,418,614,0
414,418,614,0
415,417,615,0
416,417,615,0
417,417,615,0
418,416,616,0
419,416,616,0
420,416,616,0
421,416,616,0
422,413,619,0
423,412,620,0
424,411,621,0
425,411,621,0
426,407,625,0
427,407,625,0
428,407,625,0
429,402,630,0
430,401,631,0
431,401,631,0
432,399,633,0
433,399,633,0
434,398,634,0
435,395,637,0
436,392,640,0
437,391,641,0
438,391,641,0
439,391,641,0
440,389,643,0
441,387,645,0
442,386,646,0
443,385,647,0
444,384,648,0
445,384,648,0
446,384,648,0
447,383,649,0
448,383,649,0
449,383,649,0
450,382,650,0
451,381,651,0
452,381,651,0
453,379,653,0
454,379,653,0
455,376,656,0
456,374,658,0
457,374,658,0
458,369,663,0
459,369,663,0
460,368,664,0
461,368,664,0
462,367,665,0
463,365,667,0
464,364,668,0
465,364,668,0
466,362,670,0
467,359,673,0
468,357,675,0
469,357,675,0
470,356,676,0
471,355,677,0
472,353,679,0
473,352,680,0
474,351,681,0
475,350,682,0
476,350,682,0
477,346,686,0
478,344,688,0
479,344,688,0
480,343,689,0
481,342,690,0
482,339,693,0
483,336,696,0
484,334,698,0
485,334,698,0
486,333,699,0
487,330,702,0
488,329,703,0
489,328,704,0
490,328,704,0
491,327,705,0
492,324,708,0
493,324,708,0
494,323,709,0
495,323,709,0
496,323,709,0
497,322,710,0
498,321,711,0
499,320,712,0
500,317,715,0
501,317,715,0
502,317,715,0
503,314,718,0
504,312,720,0
505,310,722,0
506,309,723,0
507,308,724,0
508,308,724,0
509,307,725,0
510,306,726,0
511,306,726,0
512,305,727,0
513,304,728,0
514,300,732,0
515,300,732,0
516,300,732,0
517,300,732,0
518,296,736,0
519,295,737,0
520,294,738,0
521,290,742,0
522,287,745,0
523,286,746,0
524,286,746,0
525,283,749,0
526,283,749,0
527,282,750,0
528,282,750,0
529,280,752,0
530,280,752,0
531,276,756,0
532,275,757,0
533,271,761,0
534,271,761,0
535,271,761,0
536,270,762,0
537,268,764,0
538,267,765,0
539,267,765,0
540,267,765,0
541,266,766,0
542,265,767,0
543,262,770,0
544,260,772,0
545,257,775,0
546,256,776,0
547,254,778,0
548,253,779,0
549,252,780,0
550,251,781,0
551,249,783,0
552,247,785,0
553,247,785,0
554,245,787,0
555,242,790,0
556,242,790,0
557,241,791,0
558,239,793,0
559,237,795,0
560,235,797,0
561,232,800,0
562,232,800,0
563,229,803,0
564,229,803,0
565,227,805,0
566,226,806,0
567,224,808,0
568,223,809,0
569,221,811,0
570,220,812,0
571,214,818,0
572,210,822,0
573,208,824,0
574,204,828,0
575,204,828,0
576,203,829,0
577,202,830,0
578,201,831,0
579,201,831,0
580,193,839,0
581,192,840,0
582,187,845,0
583,182,850,0
584,179,853,0
585,170,862,0
586,169,863,0
587,165,867,0
588,164,868,0
589,162,870,0
590,161,871,0
591,157,875,0
592,156,876,0
593,156,876,0
594,152,880,0
595,86,946,0
596,79,953,0
597,70,962,0
598,64,968,0
599,37,995,0


==> data/mnist/rebuttal_np_3input.csv <==
x,y1,y2,y3
0,563,13,0
1,559,24,0
2,555,21,0
3,553,23,0
4,552,16,0
5,542,28,0
6,542,27,0
7,539,34,0
8,539,31,0
9,539,27,0
10,538,28,0
11,537,35,0
12,536,28,0
13,535,29,0
14,535,23,0
15,534,38,0
16,532,44,0
17,531,36,0
18,527,39,0
19,527,37,0
20,524,35,0
21,523,34,0
22,523,33,0
23,522,39,0
24,521,47,0
25,520,60,0
26,520,26,0
27,518,38,0
28,517,35,0
29,517,29,0
30,517,29,0
31,516,59,0
32,515,61,0
33,515,53,0
34,515,47,0
35,515,41,0
36,513,49,0
37,513,47,0
38,512,57,0
39,512,41,0
40,512,38,0
41,511,54,0
42,511,40,0
43,510,52,0
44,509,50,0
45,509,45,0
46,509,39,0
47,508,67,0
48,508,59,0
49,508,58,0
50,508,47,0
51,508,44,0
52,508,42,0
53,507,53,0
54,507,53,0
55,507,47,0
56,507,35,0
57,506,68,0
58,506,54,0
59,506,38,0
60,505,59,0
61,504,63,0
62,504,47,0
63,504,46,0
64,503,51,0
65,503,46,0
66,503,37,0
67,501,56,0
68,501,53,0
69,501,52,0
70,500,54,0
71,500,52,0
72,500,42,0
73,499,40,0
74,498,61,0
75,498,49,0
76,498,45,0
77,497,65,0
78,497,61,0
79,497,53,0
80,497,50,0
81,497,48,0
82,496,54,0
83,494,55,0
84,494,41,0
85,493,57,0
86,493,52,0
87,493,41,0
88,491,48,0
89,491,44,0
90,491,42,0
91,489,45,0
92,489,42,0
93,488,75,0
94,488,71,0
95,488,69,0
96,488,66,0
97,488,56,0
98,488,38,0
99,487,83,0
100,487,83,0
101,487,66,0
102,487,43,0
103,486,71,0
104,486,69,0
105,486,58,0
106,486,54,0
107,485,81,0
108,485,72,0
109,485,69,0
110,485,63,0
111,485,61,0
112,485,57,0
113,484,54,0
114,484,46,0
115,483,71,0
116,483,61,0
117,482,93,0
118,482,70,0
119,481,58,0
120,481,49,0
121,481,44,0
122,480,103,0
123,480,61,0
124,480,58,0
125,479,60,0
126,478,74,0
127,478,59,0
128,478,48,0
129,478,45,0
130,478,38,0
131,477,60,0
132,476,68,0
133,476,59,0
134,474,79,0
135,474,69,0
136,474,63,0
137,473,88,0
138,473,82,0
139,473,66,0
140,473,66,0
141,473,59,0
142,473,49,0
143,472,76,0
144,471,105,0
145,471,82,0
146,471,80,0
147,471,72,0
148,471,71,0
149,471,68,0
150,471,65,0
151,471,58,0
152,471,44,0
153,470,80,0
154,470,59,0
155,469,95,0
156,469,55,0
157,468,104,0
158,468,87,0
159,468,84,0
160,468,62,0
161,467,72,0
162,466,94,0
163,466,93,0
164,466,83,0
165,466,67,0
166,466,54,0
167,466,53,0
168,466,48,0
169,466,48,0
170,464,84,0
171,464,78,0
172,464,58,0
173,463,90,0
174,463,89,0
175,463,81,0
176,463,62,0
177,462,91,0
178,462,91,0
179,462,75,0
180,462,64,0
181,461,95,0
182,461,57,0
183,460,73,0
184,460,68,0
185,459,99,0
186,459,86,0
187,458,71,0
188,458,60,0
189,457,99,0
190,457,82,0
191,457,71,0
192,456,122,0
193,456,104,0
194,456,69,0
195,456,55,0
196,456,37,0
197,455,64,0
198,454,99,0
199,454,97,0
200,454,65,0
201,454,57,0
202,453,110,0
203,453,87,0
204,453,87,0
205,453,80,0
206,453,60,0
207,453,53,0
208,452,71,0
209,452,65,0
210,452,56,0
211,451,105,0
212,451,76,0
213,451,60,0
214,450,87,0
215,450,73,0
216,450,72,0
217,449,108,0
218,449,100,0
219,449,82,0
220,449,78,0
221,449,77,0
222,449,52,0
223,449,49,0
224,447,110,0
225,447,94,0
226,447,93,0
227,447,67,0
228,447,65,0
229,446,102,0
230,446,98,0
231,446,76,0
232,446,47,0
233,445,76,0
234,445,68,0
235,445,54,0
236,444,90,0
237,444,78,0
238,443,93,0
239,443,67,0
240,443,63,0
241,442,121,0
242,442,69,0
243,441,78,0
244,441,71,0
245,440,116,0
246,440,77,0
247,440,54,0
248,439,84,0
249,438,104,0
250,438,99,0
251,438,87,0
252,438,77,0
253,437,124,0
254,437,79,0
255,437,78,0
256,437,77,0
257,436,131,0
258,436,91,0
259,436,71,0
260,435,110,0
261,435,108,0
262,435,92,0
263,435,87,0
264,435,79,0
265,435,76,0
266,435,65,0
267,435,48,0
268,434,105,0
269,434,94,0
270,434,68,0
271,433,98,0
272,433,84,0
273,433,82,0
274,433,75,0
275,433,66,0
276,433,53,0
277,432,115,0
278,432,92,0
279,432,86,0
280,432,85,0
281,432,56,0
282,431,113,0
283,431,104,0
284,431,96,0
285,431,67,0
286,430,104,0
287,430,103,0
288,430,94,0
289,430,83,0
290,430,82,0
291,430,75,0
292,429,137,0
293,429,134,0
294,429,123,0
295,429,95,0
296,429,87,0
297,429,81,0
298,428,135,0
299,428,91,0
300,428,87,0
301,427,129,0
302,426,133,0
303,426,94,0
304,426,89,0
305,426,88,0
306,426,85,0
307,426,81,0
308,426,53,0
309,425,66,0
310,425,58,0
311,424,98,0
312,424,87,0
313,424,85,0
314,424,77,0
315,423,85,0
316,423,72,0
317,423,58,0
318,422,78,0
319,422,72,0
320,421,128,0
321,421,99,0
322,421,87,0
323,421,78,0
324,421,77,0
325,420,123,0
326,420,117,0
327,420,97,0
328,420,94,0
329,420,73,0
330,420,70,0
331,419,122,0
332,419,119,0
333,419,88,0
334,419,86,0
335,419,71,0
336,419,68,0
337,418,151,0
338,418,86,0
339,418,78,0
340,418,73,0
341,417,106,0
342,417,104,0
343,417,102,0
344,417,100,0
345,417,95,0
346,417,91,0
347,416,119,0
348,416,93,0
349,415,154,0
350,415,105,0
351,415,75,0
352,414,79,0
353,413,118,0
354,413,100,0
355,413,88,0
356,413,86,0
357,412,96,0
358,412,86,0
359,412,69,0
360,411,134,0
361,411,107,0
362,411,104,0
363,411,78,0
364,410,108,0
365,410,90,0
366,410,87,0
367,410,82,0
368,410,69,0
369,409,157,0
370,409,141,0
371,409,125,0
372,409,87,0
373,409,69,0
374,408,150,0
375,408,85,0
376,408,78,0
377,407,92,0
378,407,90,0
379,407,87,0
380,406,94,0
381,405,103,0
382,405,83,0
383,405,65,0
384,404,115,0
385,404,89,0
386,403,97,0
387,402,158,0
388,402,100,0
389,402,99,0
390,402,85,0
391,401,145,0
392,401,136,0
393,401,125,0
394,401,117,0
395,401,95,0
396,401,71,0
397,399,156,0
398,399,105,0
399,399,91,0
400,399,77,0
401,398,165,0
402,398,133,0
403,398,119,0
404,398,92,0
405,398,81,0
406,397,143,0
407,397,118,0
408,397,118,0
409,396,107,0
410,396,90,0
411,396,73,0
412,396,67,0
413,395,122,0
414,395,119,0
415,395,114,0
416,395,110,0
417,395,100,0
418,395,93,0
419,394,124,0
420,394,93,0
421,394,83,0
422,393,135,0
423,393,113,0
424,393,96,0
425,393,83,0
426,391,72,0
427,391,70,0
428,390,153,0
429,390,111,0
430,390,109,0
431,390,98,0
432,390,77,0
433,390,70,0
434,389,158,0
435,389,150,0
436,389,149,0
437,389,124,0
438,389,75,0
439,389,64,0
440,388,187,0
441,388,129,0
442,388,124,0
443,388,107,0
444,388,89,0
445,388,88,0
446,387,130,0
447,387,74,0
448,386,173,0
449,386,125,0
450,386,120,0
451,386,112,0
452,386,49,0
453,385,142,0
454,385,133,0
455,385,120,0
456,385,115,0
457,385,84,0
458,384,83,0
459,384,71,0
460,383,160,0
461,383,87,0
462,382,165,0
463,382,69,0
464,381,98,0
465,381,93,0
466,380,128,0
467,380,121,0
468,380,95,0
469,379,148,0
470,379,121,0
471,379,92,0
472,379,91,0
473,379,83,0
474,378,123,0
475,378,114,0
476,378,108,0
477,378,97,0
478,377,120,0
479,377,112,0
480,377,104,0
481,377,100,0
482,376,169,0
483,376,122,0
484,376,106,0
485,376,69,0
486,375,204,0
487,375,123,0
488,375,118,0
489,374,129,0
490,373,97,0
491,373,91,0
492,373,83,0
493,372,155,0
494,372,142,0
495,372,138,0
496,372,80,0
497,371,181,0
498,371,150,0
499,371,150,0
500,371,129,0
501,371,128,0
502,371,97,0
503,370,163,0
504,370,137,0
505,370,83,0
506,369,159,0
507,369,75,0
508,368,202,0
509,368,120,0
510,368,98,0
511,367,177,0
512,367,162,0
513,366,148,0
514,366,132,0
515,366,117,0
516,366,93,0
517,366,88,0
518,366,84,0
519,365,114,0
520,365,89,0
521,364,178,0
522,364,167,0
523,364,141,0
524,364,103,0
525,364,102,0
526,364,68,0
527,363,135,0
528,363,134,0
529,363,120,0
530,363,94,0
531,362,136,0
532,362,129,0
533,362,121,0
534,361,169,0
535,361,130,0
536,360,164,0
537,360,125,0
538,359,136,0
539,358,171,0
540,358,146,0
541,358,122,0
542,358,119,0
543,358,109,0
544,358,95,0
545,358,74,0
546,357,146,0
547,357,130,0
548,356,163,0
549,356,150,0
550,356,149,0
551,356,143,0
552,356,89,0
553,355,153,0
554,355,136,0
555,355,102,0
556,354,144,0
557,354,143,0
558,354,93,0
559,354,90,0
560,353,173,0
561,353,158,0
562,353,73,0
563,352,134,0
564,352,117,0
565,351,139,0
566,351,122,0
567,351,101,0
568,351,94,0
569,351,74,0
570,350,141,0
571,350,122,0
572,349,124,0
573,349,87,0
574,348,172,0
575,348,141,0
576,348,107,0
577,347,163,0
578,346,202,0
579,346,187,0
580,346,184,0
581,346,122,0
582,346,107,0
583,345,136,0
584,345,112,0
585,345,99,0
586,344,177,0
587,344,100,0
588,343,189,0
589,343,155,0
590,343,144,0
591,343,129,0
592,343,109,0
593,342,161,0
594,342,130,0
595,342,105,0
596,342,98,0
597,342,95,0
598,342,77,0
599,341,93,0
600,341,71,0
601,341,63,0
602,340,165,0
603,340,158,0
604,340,122,0
605,340,106,0
606,339,164,0
607,339,160,0
608,339,141,0
609,339,125,0
610,339,115,0
611,339,111,0
612,338,193,0
613,338,186,0
614,338,129,0
615,338,92,0
616,337,220,0
617,337,133,0
618,337,127,0
619,337,109,0
620,337,95,0
621,336,150,0
622,336,119,0
623,335,171,0
624,334,186,0
625,334,177,0
626,334,145,0
627,334,122,0
628,333,149,0
629,333,133,0
630,333,110,0
631,332,91,0
632,331,153,0
633,331,142,0
634,330,156,0
635,330,151,0
636,330,111,0
637,329,156,0
638,329,101,0
639,328,159,0
640,328,118,0
641,327,218,0
642,327,158,0
643,327,122,0
644,327,104,0
645,327,104,0
646,326,174,0
647,326,140,0
648,326,113,0
649,325,171,0
650,325,141,0
651,325,139,0
652,325,100,0
653,324,158,0
654,324,116,0
655,323,163,0
656,323,131,0
657,323,127,0
658,323,113,0
659,323,90,0
660,322,75,0
661,321,160,0
662,321,157,0
663,321,142,0
664,321,138,0
665,321,116,0
666,320,133,0
667,320,125,0
668,319,206,0
669,319,132,0
670,319,121,0
671,318,149,0
672,318,130,0
673,318,123,0
674,318,103,0
675,318,103,0
676,318,74,0
677,317,188,0
678,317,171,0
679,317,169,0
680,317,146,0
681,317,127,0
682,317,75,0
683,316,206,0
684,315,217,0
685,315,176,0
686,314,158,0
687,314,109,0
688,313,175,0
689,313,111,0
690,312,128,0
691,312,111,0
692,312,111,0
693,311,228,0
694,311,186,0
695,311,166,0
696,310,172,0
697,310,168,0
698,310,159,0
699,309,187,0
700,309,113,0
701,308,179,0
702,308,148,0
703,308,119,0
704,308,84,0
705,307,138,0
706,307,103,0
707,306,86,0
708,305,242,0
709,305,153,0
710,305,131,0
711,304,107,0
712,304,106,0
713,303,127,0
714,301,188,0
715,301,148,0
716,301,144,0
717,301,119,0
718,301,113,0
719,300,227,0
720,300,149,0
721,300,139,0
722,300,104,0
723,299,194,0
724,299,132,0
725,298,177,0
726,297,238,0
727,296,162,0
728,296,149,0
729,296,102,0
730,295,144,0
731,295,118,0
732,295,113,0
733,295,112,0
734,294,96,0
735,293,158,0
736,293,156,0
737,293,142,0
738,292,161,0
739,292,132,0
740,292,105,0
741,291,129,0
742,291,124,0
743,290,233,0
744,290,169,0
745,289,214,0
746,289,86,0
747,288,205,0
748,288,158,0
749,288,154,0
750,288,124,0
751,287,94,0
752,286,204,0
753,285,151,0
754,284,227,0
755,284,226,0
756,284,212,0
757,284,184,0
758,283,193,0
759,282,247,0
760,282,199,0
761,282,130,0
762,281,258,0
763,281,160,0
764,281,148,0
765,281,147,0
766,281,146,0
767,280,144,0
768,280,141,0
769,280,127,0
770,279,268,0
771,279,142,0
772,279,131,0
773,279,86,0
774,278,167,0
775,276,104,0
776,275,143,0
777,275,130,0
778,274,137,0
779,274,106,0
780,272,222,0
781,272,175,0
782,272,130,0
783,272,113,0
784,271,120,0
785,271,104,0
786,270,249,0
787,270,246,0
788,270,159,0
789,270,147,0
790,269,245,0
791,269,148,0
792,268,167,0
793,268,153,0
794,268,133,0
795,268,121,0
796,268,108,0
797,267,232,0
798,266,218,0
799,266,157,0
800,265,227,0
801,265,218,0
802,265,122,0
803,265,121,0
804,264,252,0
805,264,83,0
806,263,192,0
807,263,191,0
808,263,189,0
809,263,167,0
810,263,150,0
811,262,160,0
812,262,131,0
813,261,250,0
814,260,168,0
815,260,140,0
816,260,116,0
817,260,113,0
818,259,166,0
819,259,125,0
820,258,183,0
821,258,181,0
822,258,148,0
823,257,144,0
824,256,116,0
825,255,227,0
826,255,160,0
827,254,225,0
828,254,215,0
829,254,116,0
830,254,99,0
831,253,222,0
832,253,192,0
833,253,189,0
834,253,148,0
835,253,127,0
836,253,95,0
837,252,231,0
838,252,222,0
839,252,211,0
840,251,176,0
841,251,166,0
842,250,195,0
843,250,119,0
844,249,191,0
845,249,119,0
846,248,121,0
847,248,97,0
848,247,231,0
849,247,229,0
850,247,190,0
851,246,241,0
852,246,240,0
853,246,221,0
854,246,170,0
855,245,190,0
856,245,146,0
857,244,140,0
858,244,123,0
859,243,190,0
860,243,128,0
861,242,86,0
862,241,197,0
863,241,166,0
864,241,148,0
865,241,140,0
866,241,134,0
867,240,240,0
868,240,164,0
869,239,223,0
870,239,197,0
871,239,197,0
872,239,164,0
873,239,133,0
874,238,140,0
875,238,123,0
876,238,121,0
877,238,109,0
878,238,84,0
879,237,142,0
880,236,181,0
881,236,180,0
882,236,128,0
883,236,70,0
884,235,138,0
885,234,227,0
886,234,142,0
887,234,127,0
888,234,126,0
889,233,219,0
890,233,188,0
891,231,168,0
892,231,162,0
893,231,151,0
894,230,204,0
895,229,178,0
896,227,184,0
897,227,131,0
898,227,89,0
899,226,224,0
900,226,160,0
901,225,215,0
902,225,179,0
903,225,166,0
904,225,87,0
905,224,205,0
906,224,191,0
907,224,88,0
908,222,185,0
909,222,132,0
910,222,122,0
911,222,110,0
912,221,103,0
913,220,186,0
914,220,181,0
915,220,142,0
916,219,209,0
917,219,206,0
918,218,179,0
919,218,113,0
920,216,126,0
921,215,176,0
922,215,160,0
923,215,160,0
924,214,122,0
925,213,212,0
926,213,123,0
927,213,122,0
928,213,109,0
929,212,122,0
930,211,204,0
931,210,206,0
932,210,141,0
933,210,102,0
934,208,153,0
935,208,125,0
936,207,168,0
937,205,186,0
938,205,167,0
939,203,188,0
940,203,155,0
941,202,198,0
942,202,193,0
943,202,185,0
944,202,132,0
945,202,131,0
946,201,169,0
947,198,186,0
948,197,181,0
949,196,190,0
950,195,119,0
951,194,193,0
952,194,186,0
953,194,124,0
954,192,153,0
955,192,135,0
956,191,141,0
957,191,94,0
958,190,159,0
959,189,130,0
960,187,144,0
961,185,162,0
962,185,151,0
963,184,174,0
964,183,180,0
965,182,139,0
966,182,132,0
967,182,130,0
968,182,124,0
969,180,174,0
970,179,143,0
971,179,119,0
972,178,170,0
973,178,137,0
974,178,118,0
975,177,177,0
976,177,168,0
977,177,139,0
978,175,154,0
979,173,159,0
980,173,149,0
981,171,168,0
982,171,147,0
983,171,144,0
984,166,125,0
985,165,127,0
986,164,140,0
987,163,136,0
988,160,141,0
989,159,143,0
990,159,82,0
991,158,129,0
992,157,145,0
993,157,130,0
994,157,117,0
995,156,145,0
996,155,121,0
997,153,131,0
998,151,145,0
999,151,112,0
1000,150,131,0
1001,147,88,0
1002,141,124,0
1003,140,140,0
1004,139,99,0
1005,137,131,0
1006,137,128,0
1007,135,111,0
1008,134,129,0
1009,125,121,0


==> data/mnist/rebuttal_np_3model.csv <==
x,y1,y2,y3
0,910,100,0
1,904,106,0
2,902,108,0
3,898,112,0
4,896,114,0
5,895,115,0
6,894,116,0
7,893,117,0
8,891,119,0
9,890,120,0
10,890,120,0
11,888,122,0
12,885,125,0
13,884,126,0
14,882,128,0
15,879,131,0
16,877,133,0
17,877,133,0
18,872,138,0
19,871,139,0
20,868,142,0
21,867,143,0
22,865,145,0
23,863,147,0
24,863,147,0
25,861,149,0
26,860,150,0
27,857,153,0
28,857,153,0
29,857,153,0
30,856,154,0
31,856,154,0
32,855,155,0
33,850,160,0
34,849,161,0
35,846,164,0
36,845,165,0
37,843,167,0
38,843,167,0
39,841,169,0
40,840,170,0
41,839,171,0
42,838,172,0
43,838,172,0
44,837,173,0
45,836,174,0
46,836,174,0
47,834,176,0
48,833,177,0
49,833,177,0
50,832,178,0
51,831,179,0
52,829,181,0
53,825,185,0
54,823,187,0
55,823,187,0
56,822,188,0
57,821,189,0
58,818,192,0
59,818,192,0
60,818,192,0
61,817,193,0
62,816,194,0
63,816,194,0
64,816,194,0
65,815,195,0
66,815,195,0
67,814,196,0
68,814,196,0
69,814,196,0
70,813,197,0
71,812,198,0
72,811,199,0
73,810,200,0
74,810,200,0
75,809,201,0
76,809,201,0
77,808,202,0
78,807,203,0
79,805,205,0
80,804,206,0
81,804,206,0
82,802,208,0
83,800,210,0
84,799,211,0
85,799,211,0
86,797,213,0
87,797,213,0
88,796,214,0
89,795,215,0
90,794,216,0
91,794,216,0
92,793,217,0
93,793,217,0
94,793,217,0
95,792,218,0
96,792,218,0
97,792,218,0
98,792,218,0
99,791,219,0
100,791,219,0
101,791,219,0
102,790,220,0
103,790,220,0
104,790,220,0
105,790,220,0
106,789,221,0
107,788,222,0
108,787,223,0
109,785,225,0
110,784,226,0
111,783,227,0
112,782,228,0
113,782,228,0
114,781,229,0
115,780,230,0
116,780,230,0
117,780,230,0
118,779,231,0
119,779,231,0
120,779,231,0
121,778,232,0
122,777,233,0
123,777,233,0
124,776,234,0
125,775,235,0
126,774,236,0
127,773,237,0
128,773,237,0
129,772,238,0
130,772,238,0
131,770,240,0
132,770,240,0
133,770,240,0
134,768,242,0
135,767,243,0
136,765,245,0
137,765,245,0
138,765,245,0
139,765,245,0
140,764,246,0
141,763,247,0
142,762,248,0
143,761,249,0
144,761,249,0
145,760,250,0
146,758,252,0
147,758,252,0
148,758,252,0
149,758,252,0
150,757,253,0
151,756,254,0
152,756,254,0
153,756,254,0
154,753,257,0
155,753,257,0
156,753,257,0
157,752,258,0
158,752,258,0
159,751,259,0
160,750,260,0
161,750,260,0
162,750,260,0
163,750,260,0
164,747,263,0
165,747,263,0
166,746,264,0
167,745,265,0
168,745,265,0
169,744,266,0
170,743,267,0
171,742,268,0
172,742,268,0
173,741,269,0
174,741,269,0
175,740,270,0
176,737,273,0
177,737,273,0
178,736,274,0
179,735,275,0
180,734,276,0
181,733,277,0
182,732,278,0
183,730,280,0
184,729,281,0
185,728,282,0
186,728,282,0
187,728,282,0
188,725,285,0
189,722,288,0
190,721,289,0
191,721,289,0
192,719,291,0
193,719,291,0
194,718,292,0
195,718,292,0
196,718,292,0
197,718,292,0
198,716,294,0
199,715,295,0
200,715,295,0
201,714,296,0
202,713,297,0
203,713,297,0
204,713,297,0
205,712,298,0
206,712,298,0
207,712,298,0
208,711,299,0
209,711,299,0
210,710,300,0
211,710,300,0
212,710,300,0
213,709,301,0
214,707,303,0
215,705,305,0
216,704,306,0
217,704,306,0
218,701,309,0
219,701,309,0
220,700,310,0
221,700,310,0
222,699,311,0
223,698,312,0
224,698,312,0
225,696,314,0
226,694,316,0
227,693,317,0
228,693,317,0
229,692,318,0
230,692,318,0
231,692,318,0
232,691,319,0
233,691,319,0
234,690,320,0
235,689,321,0
236,689,321,0
237,689,321,0
238,688,322,0
239,686,324,0
240,685,325,0
241,685,325,0
242,685,325,0
243,684,326,0
244,684,326,0
245,683,327,0
246,681,329,0
247,681,329,0
248,680,330,0
249,680,330,0
250,680,330,0
251,679,331,0
252,679,331,0
253,677,333,0
254,677,333,0
255,677,333,0
256,676,334,0
257,676,334,0
258,674,336,0
259,673,337,0
260,673,337,0
261,672,338,0
262,671,339,0
263,671,339,0
264,668,342,0
265,667,343,0
266,667,343,0
267,666,344,0
268,665,345,0
269,664,346,0
270,664,346,0
271,662,348,0
272,658,352,0
273,657,353,0
274,657,353,0
275,656,354,0
276,656,354,0
277,655,355,0
278,654,356,0
279,654,356,0
280,654,356,0
281,653,357,0
282,652,358,0
283,652,358,0
284,650,360,0
285,650,360,0
286,650,360,0
287,650,360,0
288,649,361,0
289,647,363,0
290,647,363,0
291,646,364,0
292,646,364,0
293,645,365,0
294,644,366,0
295,644,366,0
296,640,370,0
297,639,371,0
298,639,371,0
299,638,372,0
300,638,372,0
301,636,374,0
302,635,375,0
303,635,375,0
304,634,376,0
305,634,376,0
306,634,376,0
307,633,377,0
308,633,377,0
309,633,377,0
310,632,378,0
311,632,378,0
312,631,379,0
313,631,379,0
314,628,382,0
315,628,382,0
316,624,386,0
317,623,387,0
318,621,389,0
319,620,390,0
320,619,391,0
321,617,393,0
322,614,396,0
323,614,396,0
324,613,397,0
325,612,398,0
326,612,398,0
327,611,399,0
328,611,399,0
329,610,400,0
330,610,400,0
331,610,400,0
332,609,401,0
333,608,402,0
334,606,404,0
335,605,405,0
336,605,405,0
337,605,405,0
338,603,407,0
339,603,407,0
340,603,407,0
341,602,408,0
342,602,408,0
343,602,408,0
344,602,408,0
345,601,409,0
346,599,411,0
347,598,412,0
348,596,414,0
349,595,415,0
350,594,416,0
351,593,417,0
352,593,417,0
353,593,417,0
354,592,418,0
355,592,418,0
356,591,419,0
357,590,420,0
358,590,420,0
359,589,421,0
360,587,423,0
361,585,425,0
362,585,425,0
363,584,426,0
364,582,428,0
365,582,428,0
366,581,429,0
367,580,430,0
368,579,431,0
369,577,433,0
370,576,434,0
371,575,435,0
372,575,435,0
373,574,436,0
374,574,436,0
375,569,441,0
376,568,442,0
377,567,443,0
378,567,443,0
379,565,445,0
380,565,445,0
381,564,446,0
382,564,446,0
383,564,446,0
384,563,447,0
385,563,447,0
386,561,449,0
387,561,449,0
388,561,449,0
389,559,451,0
390,558,452,0
391,557,453,0
392,557,453,0
393,556,454,0
394,555,455,0
395,555,455,0
396,555,455,0
397,554,456,0
398,553,457,0
399,552,458,0
400,552,458,0
401,552,458,0
402,552,458,0
403,549,461,0
404,547,463,0
405,544,466,0
406,540,470,0
407,540,470,0
408,540,470,0
409,539,471,0
410,533,477,0
411,533,477,0
412,531,479,0
413,528,482,0
414,527,483,0
415,526,484,0
416,525,485,0
417,525,485,0
418,523,487,0
419,523,487,0
420,523,487,0
421,523,487,0
422,522,488,0
423,521,489,0
424,521,489,0
425,516,494,0
426,516,494,0
427,515,495,0
428,515,495,0
429,513,497,0
430,512,498,0
431,511,499,0
432,511,499,0
433,510,500,0
434,509,501,0
435,509,501,0
436,508,502,0
437,506,504,0
438,506,504,0
439,506,504,0
440,504,506,0
441,504,506,0
442,504,506,0
443,502,508,0
444,502,508,0
445,500,510,0
446,498,512,0
447,497,513,0
448,494,516,0
449,493,517,0
450,492,518,0
451,491,519,0
452,488,522,0
453,488,522,0
454,487,523,0
455,484,526,0
456,482,528,0
457,479,531,0
458,479,531,0
459,479,531,0
460,478,532,0
461,478,532,0
462,477,533,0
463,475,535,0
464,473,537,0
465,472,538,0
466,471,539,0
467,471,539,0
468,470,540,0
469,469,541,0
470,468,542,0
471,468,542,0
472,468,542,0
473,467,543,0
474,464,546,0
475,464,546,0
476,458,552,0
477,456,554,0
478,456,554,0
479,456,554,0
480,455,555,0
481,454,556,0
482,454,556,0
483,452,558,0
484,447,563,0
485,447,563,0
486,443,567,0
487,440,570,0
488,440,570,0
489,438,572,0
490,437,573,0
491,435,575,0
492,435,575,0
493,427,583,0
494,426,584,0
495,425,585,0
496,425,585,0
497,423,587,0
498,421,589,0
499,419,591,0
500,415,595,0
501,414,596,0
502,414,596,0
503,414,596,0
504,412,598,0
505,411,599,0
506,410,600,0
507,405,605,0
508,405,605,0
509,402,608,0
510,400,610,0
511,400,610,0
512,398,612,0
513,396,614,0
514,396,614,0
515,393,617,0
516,391,619,0
517,391,619,0
518,388,622,0
519,385,625,0
520,384,626,0
521,381,629,0
522,373,637,0
523,372,638,0
524,371,639,0
525,369,641,0
526,369,641,0
527,364,646,0
528,362,648,0
529,362,648,0
530,361,649,0
531,359,651,0
532,350,660,0
533,350,660,0
534,348,662,0
535,348,662,0
536,347,663,0
537,344,666,0
538,337,673,0
539,337,673,0
540,330,680,0
541,329,681,0
542,324,686,0
543,324,686,0
544,323,687,0
545,320,690,0
546,315,695,0
547,315,695,0
548,311,699,0
549,307,703,0
550,306,704,0
551,305,705,0
552,305,705,0
553,299,711,0
554,299,711,0
555,298,712,0
556,291,719,0
557,286,724,0
558,280,730,0
559,280,730,0
560,279,731,0
561,278,732,0
562,277,733,0
563,271,739,0
564,270,740,0
565,269,741,0
566,263,747,0
567,260,750,0
568,260,750,0
569,251,759,0
570,246,764,0
571,239,771,0
572,230,780,0
573,226,784,0
574,224,786,0
575,220,790,0
576,210,800,0
577,208,802,0
578,208,802,0
579,201,809,0
580,200,810,0
581,197,813,0
582,190,820,0
583,188,822,0
584,187,823,0
585,184,826,0
586,179,831,0
587,178,832,0
588,167,843,0
589,155,855,0
590,135,875,0
591,133,877,0
592,128,882,0
593,111,899,0
594,104,906,0
595,92,918,0
596,89,921,0
597,88,922,0
598,87,923,0
599,48,962,0


==> data/mnist/rebuttal_np_4input.csv <==
x,y1,y2,y3
0,567,28,0
1,559,12,0
2,555,25,0
3,543,22,0
4,536,28,0
5,534,24,0
6,527,44,0
7,525,43,0
8,525,38,0
9,525,28,0
10,520,54,0
11,519,41,0
12,517,39,0
13,510,74,0
14,509,62,0
15,509,53,0
16,509,39,0
17,509,37,0
18,508,74,0
19,507,39,0
20,506,41,0
21,506,33,0
22,505,60,0
23,503,35,0
24,502,57,0
25,501,30,0
26,500,48,0
27,499,52,0
28,497,60,0
29,495,56,0
30,493,55,0
31,493,33,0
32,492,48,0
33,490,54,0
34,489,59,0
35,489,57,0
36,488,52,0
37,488,50,0
38,487,42,0
39,485,68,0
40,485,68,0
41,484,85,0
42,484,43,0
43,482,64,0
44,482,44,0
45,481,46,0
46,480,71,0
47,479,72,0
48,479,64,0
49,479,42,0
50,478,73,0
51,477,41,0
52,476,73,0
53,476,51,0
54,476,50,0
55,476,38,0
56,476,28,0
57,474,105,0
58,474,69,0
59,474,45,0
60,472,44,0
61,470,63,0
62,467,53,0
63,466,89,0
64,465,96,0
65,463,112,0
66,463,75,0
67,463,69,0
68,463,54,0
69,463,45,0
70,463,33,0
71,460,60,0
72,460,51,0
73,460,46,0
74,460,40,0
75,458,77,0
76,458,55,0
77,457,120,0
78,457,100,0
79,455,89,0
80,454,96,0
81,451,131,0
82,451,117,0
83,451,111,0
84,451,66,0
85,451,60,0
86,450,110,0
87,450,72,0
88,450,57,0
89,450,52,0
90,449,48,0
91,448,100,0
92,447,101,0
93,447,75,0
94,447,64,0
95,447,58,0
96,446,57,0
97,444,134,0
98,442,72,0
99,442,47,0
100,441,77,0
101,441,68,0
102,441,46,0
103,440,143,0
104,440,85,0
105,440,84,0
106,440,71,0
107,439,140,0
108,439,135,0
109,438,94,0
110,438,93,0
111,438,90,0
112,438,76,0
113,437,87,0
114,436,115,0
115,436,42,0
116,435,65,0
117,434,98,0
118,434,67,0
119,433,56,0
120,431,105,0
121,430,78,0
122,429,115,0
123,429,67,0
124,428,112,0
125,428,101,0
126,426,72,0
127,426,64,0
128,425,121,0
129,425,94,0
130,425,78,0
131,425,71,0
132,424,85,0
133,424,52,0
134,423,142,0
135,423,89,0
136,422,148,0
137,422,131,0
138,422,78,0
139,422,75,0
140,422,75,0
141,422,73,0
142,422,68,0
143,421,108,0
144,421,91,0
145,421,60,0
146,420,63,0
147,419,127,0
148,419,71,0
149,418,116,0
150,418,63,0
151,418,63,0
152,417,128,0
153,417,103,0
154,417,75,0
155,416,121,0
156,416,95,0
157,416,86,0
158,415,119,0
159,415,81,0
160,414,140,0
161,414,101,0
162,414,84,0
163,414,51,0
164,414,51,0
165,411,114,0
166,411,80,0
167,411,64,0
168,410,133,0
169,410,102,0
170,410,76,0
171,409,136,0
172,409,68,0
173,409,55,0
174,408,134,0
175,408,80,0
176,407,131,0
177,407,94,0
178,407,65,0
179,406,141,0
180,406,138,0
181,406,108,0
182,406,88,0
183,406,79,0
184,405,111,0
185,405,103,0
186,405,84,0
187,405,84,0
188,404,137,0
189,404,110,0
190,404,108,0
191,404,53,0
192,403,158,0
193,403,116,0
194,402,129,0
195,402,110,0
196,402,91,0
197,402,77,0
198,401,148,0
199,401,120,0
200,401,116,0
201,401,99,0
202,400,135,0
203,400,113,0
204,400,75,0
205,400,74,0
206,399,105,0
207,399,100,0
208,398,124,0
209,398,118,0
210,398,117,0
211,398,89,0
212,398,80,0
213,398,60,0
214,397,147,0
215,397,113,0
216,397,78,0
217,397,73,0
218,397,62,0
219,396,190,0
220,396,147,0
221,396,111,0
222,396,99,0
223,395,142,0
224,395,118,0
225,394,96,0
226,394,89,0
227,393,161,0
228,393,130,0
229,393,65,0
230,393,54,0
231,392,132,0
232,392,129,0
233,392,88,0
234,392,84,0
235,392,58,0
236,391,77,0
237,390,77,0
238,390,67,0
239,389,195,0
240,389,136,0
241,389,119,0
242,389,117,0
243,389,110,0
244,388,193,0
245,388,79,0
246,387,130,0
247,387,114,0
248,386,149,0
249,386,131,0
250,386,84,0
251,386,61,0
252,385,142,0
253,385,100,0
254,385,93,0
255,384,81,0
256,383,113,0
257,383,109,0
258,383,60,0
259,382,179,0
260,382,176,0
261,382,155,0
262,382,154,0
263,382,87,0
264,381,192,0
265,381,162,0
266,381,136,0
267,381,93,0
268,380,186,0
269,380,122,0
270,380,110,0
271,380,109,0
272,380,108,0
273,380,100,0
274,379,63,0
275,378,118,0
276,378,83,0
277,378,68,0
278,377,86,0
279,376,140,0
280,376,127,0
281,376,116,0
282,376,108,0
283,376,103,0
284,375,175,0
285,375,147,0
286,375,113,0
287,374,165,0
288,374,94,0
289,374,90,0
290,374,61,0
291,373,95,0
292,372,125,0
293,372,121,0
294,372,118,0
295,372,101,0
296,371,171,0
297,371,154,0
298,371,153,0
299,371,101,0
300,371,78,0
301,371,72,0
302,371,60,0
303,370,139,0
304,369,195,0
305,369,164,0
306,369,130,0
307,369,102,0
308,368,187,0
309,368,166,0
310,368,103,0
311,368,79,0
312,367,180,0
313,367,165,0
314,367,105,0
315,367,85,0
316,366,196,0
317,366,140,0
318,365,163,0
319,365,114,0
320,365,111,0
321,365,82,0
322,364,107,0
323,364,94,0
324,364,89,0
325,363,161,0
326,363,141,0
327,363,102,0
328,363,98,0
329,363,85,0
330,362,209,0
331,362,104,0
332,362,96,0
333,362,91,0
334,361,165,0
335,361,146,0
336,361,89,0
337,361,78,0
338,361,70,0
339,360,145,0
340,360,92,0
341,359,107,0
342,359,97,0
343,359,64,0
344,358,193,0
345,358,127,0
346,358,60,0
347,357,171,0
348,357,108,0
349,357,69,0
350,356,212,0
351,356,192,0
352,356,94,0
353,356,67,0
354,356,55,0
355,355,92,0
356,355,89,0
357,354,134,0
358,354,118,0
359,354,79,0
360,353,160,0
361,353,110,0
362,353,106,0
363,352,170,0
364,352,113,0
365,352,112,0
366,351,98,0
367,351,96,0
368,351,76,0
369,350,187,0
370,349,151,0
371,348,104,0
372,347,157,0
373,347,89,0
374,346,89,0
375,346,85,0
376,345,216,0
377,345,90,0
378,344,214,0
379,344,81,0
380,343,81,0
381,342,202,0
382,342,98,0
383,342,84,0
384,341,186,0
385,341,174,0
386,341,126,0
387,341,111,0
388,340,156,0
389,340,154,0
390,340,117,0
391,339,194,0
392,339,190,0
393,339,178,0
394,339,172,0
395,339,139,0
396,339,114,0
397,339,111,0
398,339,108,0
399,338,207,0
400,338,131,0
401,338,120,0
402,338,111,0
403,338,110,0
404,338,106,0
405,337,160,0
406,337,135,0
407,337,107,0
408,337,67,0
409,336,233,0
410,336,129,0
411,336,77,0
412,335,231,0
413,335,130,0
414,334,192,0
415,334,98,0
416,334,78,0
417,333,139,0
418,333,128,0
419,333,117,0
420,332,153,0
421,331,150,0
422,331,115,0
423,330,169,0
424,330,165,0
425,330,152,0
426,330,150,0
427,330,145,0
428,330,112,0
429,329,186,0
430,329,146,0
431,329,90,0
432,328,142,0
433,327,188,0
434,327,182,0
435,326,213,0
436,326,208,0
437,326,203,0
438,326,139,0
439,326,128,0
440,325,150,0
441,325,128,0
442,325,104,0
443,324,209,0
444,324,188,0
445,324,150,0
446,324,145,0
447,324,116,0
448,324,116,0
449,323,228,0
450,323,158,0
451,323,138,0
452,323,137,0
453,322,199,0
454,322,186,0
455,322,163,0
456,322,159,0
457,322,143,0
458,322,107,0
459,322,98,0
460,322,94,0
461,321,218,0
462,321,147,0
463,321,108,0
464,320,259,0
465,320,170,0
466,320,156,0
467,319,220,0
468,319,206,0
469,319,173,0
470,319,168,0
471,319,141,0
472,319,111,0
473,319,111,0
474,319,110,0
475,319,91,0
476,318,229,0
477,318,214,0
478,318,136,0
479,317,148,0
480,317,109,0
481,317,79,0
482,316,176,0
483,316,147,0
484,316,124,0
485,316,109,0
486,315,227,0
487,315,209,0
488,315,126,0
489,315,98,0
490,315,95,0
491,314,232,0
492,314,217,0
493,314,117,0
494,314,103,0
495,313,255,0
496,313,195,0
497,313,142,0
498,313,134,0
499,312,138,0
500,312,107,0
501,311,199,0
502,311,182,0
503,311,134,0
504,311,109,0
505,310,239,0
506,310,162,0
507,310,157,0
508,310,148,0
509,310,126,0
510,310,116,0
511,310,107,0
512,309,198,0
513,309,126,0
514,309,110,0
515,309,103,0
516,308,235,0
517,308,179,0
518,308,167,0
519,308,116,0
520,307,124,0
521,307,80,0
522,306,170,0
523,306,103,0
524,305,226,0
525,305,172,0
526,305,100,0
527,304,100,0
528,303,190,0
529,303,158,0
530,303,101,0
531,302,205,0
532,302,115,0
533,301,134,0
534,301,133,0
535,300,172,0
536,300,151,0
537,300,139,0
538,300,121,0
539,300,101,0
540,299,273,0
541,299,176,0
542,299,139,0
543,299,135,0
544,299,90,0
545,299,78,0
546,298,256,0
547,298,187,0
548,298,152,0
549,298,152,0
550,298,149,0
551,298,104,0
552,298,98,0
553,297,233,0
554,297,143,0
555,297,136,0
556,297,111,0
557,297,104,0
558,296,97,0
559,295,256,0
560,295,200,0
561,295,176,0
562,295,162,0
563,295,128,0
564,293,205,0
565,293,179,0
566,293,172,0
567,293,94,0
568,292,226,0
569,292,162,0
570,291,246,0
571,291,240,0
572,291,145,0
573,291,133,0
574,291,120,0
575,290,249,0
576,290,223,0
577,290,164,0
578,290,160,0
579,290,154,0
580,289,185,0
581,289,173,0
582,289,110,0
583,288,272,0
584,288,180,0
585,288,162,0
586,288,159,0
587,288,143,0
588,288,140,0
589,288,102,0
590,287,200,0
591,286,148,0
592,286,137,0
593,285,188,0
594,285,147,0
595,285,133,0
596,285,124,0
597,285,106,0
598,284,184,0
599,284,179,0
600,284,157,0
601,284,137,0
602,283,230,0
603,283,221,0
604,283,158,0
605,283,148,0
606,283,146,0
607,283,105,0
608,282,184,0
609,282,162,0
610,282,161,0
611,282,138,0
612,282,126,0
613,281,167,0
614,281,167,0
615,281,132,0
616,280,225,0
617,280,201,0
618,280,159,0
619,280,108,0
620,279,184,0
621,279,141,0
622,278,268,0
623,278,213,0
624,278,160,0
625,278,134,0
626,278,131,0
627,278,123,0
628,277,180,0
629,277,160,0
630,277,129,0
631,277,107,0
632,276,246,0
633,276,195,0
634,276,157,0
635,275,223,0
636,275,205,0
637,275,205,0
638,275,113,0
639,275,102,0
640,274,212,0
641,273,172,0
642,273,169,0
643,273,166,0
644,273,161,0
645,273,161,0
646,273,133,0
647,272,188,0
648,271,226,0
649,271,163,0
650,270,193,0
651,270,149,0
652,270,129,0
653,269,254,0
654,269,144,0
655,269,140,0
656,268,172,0
657,268,139,0
658,268,130,0
659,268,121,0
660,267,262,0
661,267,122,0
662,266,259,0
663,266,249,0
664,266,185,0
665,266,123,0
666,266,119,0
667,265,262,0
668,265,188,0
669,265,150,0
670,265,125,0
671,265,120,0
672,265,86,0
673,264,258,0
674,264,244,0
675,264,136,0
676,264,116,0
677,263,235,0
678,263,225,0
679,263,132,0
680,263,128,0
681,262,260,0
682,262,247,0
683,262,246,0
684,262,233,0
685,262,204,0
686,262,186,0
687,261,200,0
688,260,250,0
689,259,253,0
690,259,219,0
691,258,168,0
692,258,161,0
693,258,147,0
694,258,96,0
695,257,255,0
696,257,234,0
697,257,171,0
698,257,118,0
699,257,114,0
700,256,178,0
701,256,162,0
702,256,117,0
703,256,104,0
704,255,246,0
705,255,195,0
706,255,194,0
707,255,165,0
708,254,211,0
709,254,160,0
710,254,111,0
711,254,110,0
712,253,210,0
713,253,183,0
714,253,170,0
715,253,105,0
716,252,210,0
717,252,179,0
718,252,171,0
719,252,141,0
720,252,94,0
721,251,155,0
722,251,105,0
723,251,103,0
724,250,222,0
725,250,201,0
726,250,155,0
727,250,141,0
728,250,135,0
729,250,124,0
730,249,214,0
731,249,164,0
732,249,144,0
733,248,115,0
734,247,141,0
735,247,140,0
736,247,110,0
737,247,105,0
738,246,169,0
739,246,143,0
740,246,141,0
741,246,140,0
742,246,109,0
743,245,215,0
744,245,172,0
745,245,142,0
746,245,115,0
747,244,228,0
748,244,221,0
749,244,181,0
750,243,235,0
751,243,211,0
752,243,161,0
753,243,125,0
754,242,201,0
755,242,179,0
756,242,150,0
757,242,146,0
758,241,119,0
759,241,114,0
760,241,90,0
761,240,174,0
762,240,169,0
763,240,140,0
764,239,203,0
765,239,187,0
766,238,192,0
767,238,176,0
768,238,170,0
769,238,151,0
770,238,142,0
771,237,223,0
772,237,202,0
773,237,201,0
774,237,152,0
775,237,149,0
776,237,149,0
777,237,124,0
778,236,212,0
779,236,199,0
780,235,85,0
781,234,220,0
782,234,206,0
783,234,203,0
784,234,200,0
785,234,192,0
786,234,144,0
787,234,140,0
788,233,220,0
789,233,199,0
790,232,225,0
791,232,179,0
792,232,120,0
793,232,93,0
794,231,188,0
795,231,151,0
796,231,135,0
797,231,132,0
798,231,119,0
799,231,88,0
800,230,207,0
801,230,143,0
802,229,222,0
803,229,154,0
804,229,141,0
805,229,118,0
806,228,202,0
807,228,184,0
808,228,170,0
809,228,86,0
810,226,195,0
811,226,164,0
812,226,156,0
813,225,180,0
814,225,133,0
815,224,179,0
816,224,138,0
817,223,167,0
818,223,152,0
819,223,122,0
820,222,219,0
821,222,149,0
822,222,89,0
823,221,186,0
824,221,144,0
825,221,115,0
826,220,165,0
827,220,162,0
828,220,124,0
829,219,170,0
830,218,191,0
831,218,183,0
832,218,141,0
833,218,140,0
834,218,135,0
835,217,191,0
836,217,181,0
837,216,202,0
838,216,190,0
839,216,120,0
840,215,142,0
841,215,137,0
842,215,132,0
843,214,192,0
844,214,176,0
845,214,163,0
846,213,196,0
847,213,169,0
848,213,154,0
849,213,144,0
850,213,112,0
851,212,143,0
852,212,139,0
853,211,148,0
854,210,202,0
855,210,180,0
856,210,153,0
857,210,142,0
858,210,127,0
859,209,200,0
860,209,164,0
861,209,152,0
862,208,179,0
863,208,140,0
864,207,121,0
865,206,203,0
866,206,202,0
867,206,155,0
868,206,147,0
869,205,173,0
870,205,148,0
871,205,137,0
872,203,194,0
873,203,184,0
874,203,130,0
875,202,195,0
876,202,140,0
877,201,123,0
878,200,194,0
879,200,178,0
880,200,163,0
881,200,158,0
882,200,150,0
883,199,178,0
884,197,192,0
885,197,132,0
886,197,112,0
887,196,190,0
888,196,168,0
889,196,146,0
890,196,137,0
891,196,110,0
892,195,144,0
893,193,170,0
894,193,159,0
895,193,94,0
896,191,189,0
897,191,186,0
898,191,169,0
899,191,143,0
900,191,140,0
901,190,140,0
902,189,189,0
903,189,154,0
904,189,150,0
905,189,147,0
906,187,167,0
907,186,182,0
908,186,161,0
909,186,138,0
910,185,159,0
911,185,146,0
912,184,127,0
913,182,132,0
914,182,107,0
915,181,165,0
916,181,140,0
917,181,114,0
918,180,177,0
919,180,142,0
920,179,173,0
921,179,136,0
922,178,137,0
923,178,131,0
924,177,153,0
925,177,130,0
926,177,118,0
927,177,76,0
928,176,156,0
929,175,163,0
930,175,159,0
931,175,148,0
932,174,138,0
933,173,171,0
934,173,140,0
935,173,93,0
936,171,170,0
937,171,160,0
938,171,159,0
939,171,157,0
940,171,134,0
941,171,133,0
942,171,114,0
943,170,166,0
944,170,122,0
945,169,152,0
946,169,148,0
947,169,147,0
948,168,156,0
949,168,147,0
950,167,166,0
951,167,166,0
952,167,148,0
953,167,135,0
954,166,144,0
955,166,111,0
956,166,105,0
957,165,158,0
958,164,123,0
959,163,125,0
960,158,137,0
961,158,105,0
962,157,150,0
963,156,146,0
964,156,132,0
965,154,136,0
966,154,97,0
967,153,138,0
968,150,127,0
969,147,144,0
970,147,135,0
971,147,105,0
972,145,135,0
973,139,122,0
974,138,131,0
975,138,127,0
976,136,133,0
977,129,111,0
978,129,98,0
979,128,113,0
980,116,89,0
981,114,97,0


==> data/mnist/rebuttal_np_4model.csv <==
x,y1,y2,y3
0,786,196,0
1,783,199,0
2,765,217,0
3,765,217,0
4,762,220,0
5,759,223,0
6,754,228,0
7,754,228,0
8,753,229,0
9,751,231,0
10,751,231,0
11,749,233,0
12,749,233,0
13,748,234,0
14,748,234,0
15,748,234,0
16,746,236,0
17,744,238,0
18,744,238,0
19,739,243,0
20,739,243,0
21,738,244,0
22,738,244,0
23,738,244,0
24,737,245,0
25,736,246,0
26,735,247,0
27,735,247,0
28,734,248,0
29,730,252,0
30,730,252,0
31,730,252,0
32,729,253,0
33,729,253,0
34,728,254,0
35,728,254,0
36,727,255,0
37,727,255,0
38,727,255,0
39,726,256,0
40,725,257,0
41,724,258,0
42,724,258,0
43,721,261,0
44,720,262,0
45,720,262,0
46,720,262,0
47,719,263,0
48,719,263,0
49,718,264,0
50,718,264,0
51,717,265,0
52,714,268,0
53,714,268,0
54,713,269,0
55,713,269,0
56,712,270,0
57,710,272,0
58,708,274,0
59,707,275,0
60,705,277,0
61,705,277,0
62,705,277,0
63,705,277,0
64,704,278,0
65,702,280,0
66,702,280,0
67,701,281,0
68,700,282,0
69,700,282,0
70,699,283,0
71,698,284,0
72,698,284,0
73,698,284,0
74,695,287,0
75,693,289,0
76,691,291,0
77,691,291,0
78,690,292,0
79,690,292,0
80,688,294,0
81,688,294,0
82,688,294,0
83,687,295,0
84,687,295,0
85,686,296,0
86,684,298,0
87,684,298,0
88,684,298,0
89,683,299,0
90,683,299,0
91,683,299,0
92,682,300,0
93,682,300,0
94,682,300,0
95,681,301,0
96,679,303,0
97,678,304,0
98,678,304,0
99,678,304,0
100,677,305,0
101,677,305,0
102,677,305,0
103,676,306,0
104,676,306,0
105,675,307,0
106,675,307,0
107,674,308,0
108,674,308,0
109,673,309,0
110,673,309,0
111,672,310,0
112,672,310,0
113,672,310,0
114,671,311,0
115,671,311,0
116,670,312,0
117,670,312,0
118,670,312,0
119,669,313,0
120,669,313,0
121,669,313,0
122,669,313,0
123,668,314,0
124,668,314,0
125,668,314,0
126,666,316,0
127,665,317,0
128,664,318,0
129,664,318,0
130,664,318,0
131,663,319,0
132,662,320,0
133,662,320,0
134,661,321,0
135,661,321,0
136,660,322,0
137,659,323,0
138,659,323,0
139,659,323,0
140,659,323,0
141,658,324,0
142,656,326,0
143,656,326,0
144,656,326,0
145,656,326,0
146,656,326,0
147,656,326,0
148,656,326,0
149,655,327,0
150,654,328,0
151,654,328,0
152,654,328,0
153,653,329,0
154,652,330,0
155,651,331,0
156,651,331,0
157,650,332,0
158,650,332,0
159,649,333,0
160,649,333,0
161,649,333,0
162,648,334,0
163,648,334,0
164,645,337,0
165,645,337,0
166,645,337,0
167,644,338,0
168,643,339,0
169,642,340,0
170,642,340,0
171,641,341,0
172,640,342,0
173,640,342,0
174,638,344,0
175,638,344,0
176,638,344,0
177,638,344,0
178,635,347,0
179,635,347,0
180,634,348,0
181,634,348,0
182,633,349,0
183,633,349,0
184,632,350,0
185,632,350,0
186,632,350,0
187,630,352,0
188,630,352,0
189,628,354,0
190,628,354,0
191,625,357,0
192,625,357,0
193,624,358,0
194,623,359,0
195,623,359,0
196,623,359,0
197,623,359,0
198,621,361,0
199,621,361,0
200,620,362,0
201,620,362,0
202,620,362,0
203,619,363,0
204,619,363,0
205,617,365,0
206,617,365,0
207,617,365,0
208,616,366,0
209,613,369,0
210,612,370,0
211,610,372,0
212,609,373,0
213,609,373,0
214,608,374,0
215,602,380,0
216,601,381,0
217,601,381,0
218,601,381,0
219,600,382,0
220,599,383,0
221,599,383,0
222,599,383,0
223,599,383,0
224,599,383,0
225,598,384,0
226,598,384,0
227,596,386,0
228,596,386,0
229,595,387,0
230,595,387,0
231,594,388,0
232,594,388,0
233,594,388,0
234,593,389,0
235,593,389,0
236,592,390,0
237,592,390,0
238,592,390,0
239,592,390,0
240,591,391,0
241,588,394,0
242,588,394,0
243,587,395,0
244,587,395,0
245,587,395,0
246,586,396,0
247,585,397,0
248,584,398,0
249,582,400,0
250,582,400,0
251,581,401,0
252,581,401,0
253,581,401,0
254,581,401,0
255,580,402,0
256,579,403,0
257,578,404,0
258,578,404,0
259,577,405,0
260,577,405,0
261,577,405,0
262,576,406,0
263,574,408,0
264,574,408,0
265,572,410,0
266,572,410,0
267,571,411,0
268,570,412,0
269,569,413,0
270,569,413,0
271,568,414,0
272,568,414,0
273,567,415,0
274,567,415,0
275,565,417,0
276,564,418,0
277,564,418,0
278,563,419,0
279,560,422,0
280,560,422,0
281,559,423,0
282,558,424,0
283,558,424,0
284,557,425,0
285,555,427,0
286,554,428,0
287,553,429,0
288,553,429,0
289,552,430,0
290,552,430,0
291,552,430,0
292,551,431,0
293,551,431,0
294,551,431,0
295,551,431,0
296,550,432,0
297,550,432,0
298,550,432,0
299,550,432,0
300,550,432,0
301,549,433,0
302,547,435,0
303,547,435,0
304,546,436,0
305,546,436,0
306,545,437,0
307,545,437,0
308,545,437,0
309,545,437,0
310,543,439,0
311,543,439,0
312,543,439,0
313,543,439,0
314,542,440,0
315,541,441,0
316,541,441,0
317,540,442,0
318,540,442,0
319,539,443,0
320,539,443,0
321,538,444,0
322,537,445,0
323,536,446,0
324,536,446,0
325,535,447,0
326,533,449,0
327,533,449,0
328,532,450,0
329,531,451,0
330,531,451,0
331,530,452,0
332,530,452,0
333,530,452,0
334,528,454,0
335,526,456,0
336,525,457,0
337,523,459,0
338,523,459,0
339,523,459,0
340,522,460,0
341,522,460,0
342,521,461,0
343,520,462,0
344,519,463,0
345,518,464,0
346,515,467,0
347,514,468,0
348,514,468,0
349,513,469,0
350,512,470,0
351,512,470,0
352,509,473,0
353,509,473,0
354,509,473,0
355,505,477,0
356,505,477,0
357,505,477,0
358,505,477,0
359,504,478,0
360,504,478,0
361,501,481,0
362,501,481,0
363,500,482,0
364,499,483,0
365,499,483,0
366,497,485,0
367,495,487,0
368,494,488,0
369,494,488,0
370,492,490,0
371,490,492,0
372,490,492,0
373,490,492,0
374,489,493,0
375,487,495,0
376,485,497,0
377,485,497,0
378,484,498,0
379,484,498,0
380,484,498,0
381,483,499,0
382,482,500,0
383,481,501,0
384,479,503,0
385,478,504,0
386,478,504,0
387,478,504,0
388,478,504,0
389,478,504,0
390,472,510,0
391,472,510,0
392,471,511,0
393,466,516,0
394,465,517,0
395,465,517,0
396,464,518,0
397,463,519,0
398,463,519,0
399,463,519,0
400,461,521,0
401,461,521,0
402,461,521,0
403,460,522,0
404,460,522,0
405,460,522,0
406,458,524,0
407,457,525,0
408,456,526,0
409,456,526,0
410,456,526,0
411,454,528,0
412,454,528,0
413,452,530,0
414,452,530,0
415,452,530,0
416,449,533,0
417,449,533,0
418,448,534,0
419,447,535,0
420,447,535,0
421,445,537,0
422,445,537,0
423,443,539,0
424,441,541,0
425,441,541,0
426,441,541,0
427,439,543,0
428,438,544,0
429,437,545,0
430,435,547,0
431,433,549,0
432,431,551,0
433,431,551,0
434,430,552,0
435,430,552,0
436,428,554,0
437,424,558,0
438,424,558,0
439,423,559,0
440,423,559,0
441,422,560,0
442,419,563,0
443,418,564,0
444,417,565,0
445,416,566,0
446,415,567,0
447,413,569,0
448,413,569,0
449,412,570,0
450,411,571,0
451,408,574,0
452,407,575,0
453,402,580,0
454,402,580,0
455,399,583,0
456,399,583,0
457,398,584,0
458,395,587,0
459,395,587,0
460,394,588,0
461,393,589,0
462,392,590,0
463,390,592,0
464,390,592,0
465,388,594,0
466,386,596,0
467,384,598,0
468,381,601,0
469,381,601,0
470,380,602,0
471,379,603,0
472,379,603,0
473,377,605,0
474,377,605,0
475,376,606,0
476,375,607,0
477,373,609,0
478,373,609,0
479,373,609,0
480,372,610,0
481,371,611,0
482,366,616,0
483,363,619,0
484,362,620,0
485,361,621,0
486,359,623,0
487,356,626,0
488,354,628,0
489,354,628,0
490,353,629,0
491,353,629,0
492,351,631,0
493,350,632,0
494,350,632,0
495,348,634,0
496,348,634,0
497,347,635,0
498,347,635,0
499,347,635,0
500,346,636,0
501,343,639,0
502,340,642,0
503,339,643,0
504,339,643,0
505,338,644,0
506,335,647,0
507,335,647,0
508,335,647,0
509,333,649,0
510,333,649,0
511,333,649,0
512,332,650,0
513,332,650,0
514,330,652,0
515,330,652,0
516,329,653,0
517,323,659,0
518,323,659,0
519,322,660,0
520,321,661,0
521,321,661,0
522,320,662,0
523,319,663,0
524,317,665,0
525,316,666,0
526,316,666,0
527,311,671,0
528,308,674,0
529,307,675,0
530,303,679,0
531,301,681,0
532,300,682,0
533,299,683,0
534,299,683,0
535,298,684,0
536,296,686,0
537,295,687,0
538,294,688,0
539,294,688,0
540,292,690,0
541,292,690,0
542,288,694,0
543,286,696,0
544,286,696,0
545,286,696,0
546,282,700,0
547,280,702,0
548,275,707,0
549,275,707,0
550,274,708,0
551,271,711,0
552,268,714,0
553,265,717,0
554,264,718,0
555,263,719,0
556,252,730,0
557,251,731,0
558,251,731,0
559,247,735,0
560,244,738,0
561,244,738,0
562,243,739,0
563,243,739,0
564,239,743,0
565,238,744,0
566,232,750,0
567,229,753,0
568,226,756,0
569,226,756,0
570,220,762,0
571,216,766,0
572,212,770,0
573,212,770,0
574,211,771,0
575,202,780,0
576,201,781,0
577,201,781,0
578,200,782,0
579,199,783,0
580,191,791,0
581,182,800,0
582,181,801,0
583,180,802,0
584,175,807,0
585,169,813,0
586,167,815,0
587,167,815,0
588,166,816,0
589,164,818,0
590,159,823,0
591,151,831,0
592,145,837,0
593,142,840,0
594,137,845,0
595,130,852,0
596,126,856,0
597,126,856,0
598,117,865,0
599,97,885,0


==> data/mnist/rebuttal_np_5input.csv <==
x,y1,y2,y3
0,541,21,0
1,537,25,0
2,535,26,0
3,533,32,0
4,532,32,0
5,530,38,0
6,525,37,0
7,524,48,0
8,518,26,0
9,516,44,0
10,514,24,0
11,513,24,0
12,511,28,0
13,511,22,0
14,509,28,0
15,508,32,0
16,507,52,0
17,507,49,0
18,507,46,0
19,507,40,0
20,505,43,0
21,504,68,0
22,504,27,0
23,503,60,0
24,501,34,0
25,500,31,0
26,499,28,0
27,498,60,0
28,498,36,0
29,497,75,0
30,497,37,0
31,494,52,0
32,494,32,0
33,492,33,0
34,491,40,0
35,490,47,0
36,489,54,0
37,489,51,0
38,488,81,0
39,488,42,0
40,488,25,0
41,487,24,0
42,486,55,0
43,485,76,0
44,485,63,0
45,483,61,0
46,483,47,0
47,482,63,0
48,481,56,0
49,481,39,0
50,480,65,0
51,480,40,0
52,479,31,0
53,476,68,0
54,476,58,0
55,475,38,0
56,474,51,0
57,473,66,0
58,472,60,0
59,472,56,0
60,472,46,0
61,472,28,0
62,471,50,0
63,470,65,0
64,469,50,0
65,469,31,0
66,468,56,0
67,468,51,0
68,468,36,0
69,467,81,0
70,467,80,0
71,467,57,0
72,466,79,0
73,466,78,0
74,466,46,0
75,465,46,0
76,464,60,0
77,464,57,0
78,464,56,0
79,462,56,0
80,460,75,0
81,460,51,0
82,460,49,0
83,460,44,0
84,459,46,0
85,459,35,0
86,458,69,0
87,458,37,0
88,457,61,0
89,457,41,0
90,456,84,0
91,456,77,0
92,456,70,0
93,455,87,0
94,455,82,0
95,455,56,0
96,455,53,0
97,455,46,0
98,455,42,0
99,454,75,0
100,454,74,0
101,454,74,0
102,454,52,0
103,454,50,0
104,452,63,0
105,452,59,0
106,452,50,0
107,452,45,0
108,451,78,0
109,450,81,0
110,450,73,0
111,450,67,0
112,450,67,0
113,450,52,0
114,449,66,0
115,449,45,0
116,447,77,0
117,446,86,0
118,446,69,0
119,446,58,0
120,446,54,0
121,446,43,0
122,446,43,0
123,445,80,0
124,444,86,0
125,444,35,0
126,442,69,0
127,442,67,0
128,441,93,0
129,441,68,0
130,440,108,0
131,440,74,0
132,440,60,0
133,439,81,0
134,439,74,0
135,438,75,0
136,438,61,0
137,437,94,0
138,437,61,0
139,436,121,0
140,436,81,0
141,436,48,0
142,435,41,0
143,434,110,0
144,434,94,0
145,434,83,0
146,434,70,0
147,433,86,0
148,433,79,0
149,433,58,0
150,431,88,0
151,431,85,0
152,430,98,0
153,430,84,0
154,430,84,0
155,429,90,0
156,429,79,0
157,428,101,0
158,428,96,0
159,427,81,0
160,427,66,0
161,427,55,0
162,426,90,0
163,426,81,0
164,426,59,0
165,426,52,0
166,425,105,0
167,425,83,0
168,425,61,0
169,424,118,0
170,424,112,0
171,424,90,0
172,424,85,0
173,424,79,0
174,424,79,0
175,424,61,0
176,423,84,0
177,423,70,0
178,422,115,0
179,422,84,0
180,422,76,0
181,422,75,0
182,421,82,0
183,421,72,0
184,421,48,0
185,420,95,0
186,420,85,0
187,419,97,0
188,419,57,0
189,418,73,0
190,418,61,0
191,418,49,0
192,417,124,0
193,417,100,0
194,417,97,0
195,417,88,0
196,417,73,0
197,417,72,0
198,417,70,0
199,416,91,0
200,415,151,0
201,415,104,0
202,415,81,0
203,415,65,0
204,415,59,0
205,414,102,0
206,414,61,0
207,413,130,0
208,413,88,0
209,413,51,0
210,412,96,0
211,412,86,0
212,412,81,0
213,412,81,0
214,412,70,0
215,412,67,0
216,411,101,0
217,410,86,0
218,410,85,0
219,408,118,0
220,408,98,0
221,408,84,0
222,408,82,0
223,407,111,0
224,407,93,0
225,407,72,0
226,407,72,0
227,406,96,0
228,406,85,0
229,406,60,0
230,405,107,0
231,405,78,0
232,405,77,0
233,404,123,0
234,404,121,0
235,404,92,0
236,403,139,0
237,403,95,0
238,403,84,0
239,403,78,0
240,402,119,0
241,402,101,0
242,402,86,0
243,402,81,0
244,401,125,0
245,401,112,0
246,401,94,0
247,401,76,0
248,401,73,0
249,400,83,0
250,400,81,0
251,400,71,0
252,399,117,0
253,399,68,0
254,399,62,0
255,399,47,0
256,398,86,0
257,398,75,0
258,397,96,0
259,396,130,0
260,396,108,0
261,395,103,0
262,395,96,0
263,394,86,0
264,394,82,0
265,394,70,0
266,393,88,0
267,392,65,0
268,391,114,0
269,391,103,0
270,391,70,0
271,390,90,0
272,390,82,0
273,390,78,0
274,390,70,0
275,390,69,0
276,388,59,0
277,387,127,0
278,387,83,0
279,387,81,0
280,387,80,0
281,387,75,0
282,386,122,0
283,386,64,0
284,385,118,0
285,385,98,0
286,384,132,0
287,384,89,0
288,384,88,0
289,384,52,0
290,383,94,0
291,383,76,0
292,382,177,0
293,382,152,0
294,382,101,0
295,382,64,0
296,382,63,0
297,381,146,0
298,381,93,0
299,381,86,0
300,381,70,0
301,381,65,0
302,380,111,0
303,380,94,0
304,379,118,0
305,379,112,0
306,378,128,0
307,378,119,0
308,378,72,0
309,377,97,0
310,377,73,0
311,376,165,0
312,376,146,0
313,376,86,0
314,376,74,0
315,375,149,0
316,375,144,0
317,375,101,0
318,375,93,0
319,375,57,0
320,374,185,0
321,374,134,0
322,374,127,0
323,374,125,0
324,374,119,0
325,374,104,0
326,374,67,0
327,374,67,0
328,373,93,0
329,372,90,0
330,372,88,0
331,371,177,0
332,371,154,0
333,371,53,0
334,370,139,0
335,370,133,0
336,370,70,0
337,370,64,0
338,369,104,0
339,369,98,0
340,369,78,0
341,368,137,0
342,368,135,0
343,368,130,0
344,368,125,0
345,368,113,0
346,368,110,0
347,368,103,0
348,368,57,0
349,367,84,0
350,366,135,0
351,366,82,0
352,365,159,0
353,365,63,0
354,364,99,0
355,363,174,0
356,363,147,0
357,363,139,0
358,363,97,0
359,362,97,0
360,362,85,0
361,361,192,0
362,361,157,0
363,361,90,0
364,361,89,0
365,360,138,0
366,360,106,0
367,360,102,0
368,360,74,0
369,359,138,0
370,359,76,0
371,358,164,0
372,358,102,0
373,358,85,0
374,358,60,0
375,357,119,0
376,357,99,0
377,357,89,0
378,357,84,0
379,356,113,0
380,356,99,0
381,356,92,0
382,355,56,0
383,354,191,0
384,354,125,0
385,354,125,0
386,353,91,0
387,353,71,0
388,353,69,0
389,352,172,0
390,352,127,0
391,352,126,0
392,352,118,0
393,352,112,0
394,352,105,0
395,352,100,0
396,351,161,0
397,351,148,0
398,351,119,0
399,351,119,0
400,350,185,0
401,350,92,0
402,350,76,0
403,349,169,0
404,349,111,0
405,349,110,0
406,349,90,0
407,349,68,0
408,349,56,0
409,348,118,0
410,348,100,0
411,348,92,0
412,347,181,0
413,347,165,0
414,347,89,0
415,347,86,0
416,347,81,0
417,346,138,0
418,346,107,0
419,346,70,0
420,345,199,0
421,345,177,0
422,345,144,0
423,345,95,0
424,344,127,0
425,343,182,0
426,343,170,0
427,343,163,0
428,343,94,0
429,342,104,0
430,342,77,0
431,341,116,0
432,341,73,0
433,340,218,0
434,340,157,0
435,340,153,0
436,340,124,0
437,340,118,0
438,340,106,0
439,340,102,0
440,340,74,0
441,340,65,0
442,339,143,0
443,339,81,0
444,339,78,0
445,339,72,0
446,338,162,0
447,338,140,0
448,338,110,0
449,338,107,0
450,338,99,0
451,338,71,0
452,336,178,0
453,335,164,0
454,335,134,0
455,335,93,0
456,335,85,0
457,334,121,0
458,334,103,0
459,333,193,0
460,333,173,0
461,333,124,0
462,333,110,0
463,333,91,0
464,332,138,0
465,331,188,0
466,331,111,0
467,330,146,0
468,330,142,0
469,330,68,0
470,329,168,0
471,329,161,0
472,329,120,0
473,328,88,0
474,327,104,0
475,327,89,0
476,327,73,0
477,326,104,0
478,326,97,0
479,325,216,0
480,325,166,0
481,325,165,0
482,325,128,0
483,325,92,0
484,324,170,0
485,324,163,0
486,324,132,0
487,324,102,0
488,324,96,0
489,324,56,0
490,323,164,0
491,323,149,0
492,323,131,0
493,322,160,0
494,322,146,0
495,322,122,0
496,321,162,0
497,321,117,0
498,320,136,0
499,320,114,0
500,319,205,0
501,319,163,0
502,319,94,0
503,318,142,0
504,318,130,0
505,317,184,0
506,317,171,0
507,317,138,0
508,316,145,0
509,316,110,0
510,316,69,0
511,315,84,0
512,315,71,0
513,314,73,0
514,313,226,0
515,313,153,0
516,313,133,0
517,313,122,0
518,313,108,0
519,312,150,0
520,312,138,0
521,312,103,0
522,312,98,0
523,312,98,0
524,311,199,0
525,311,152,0
526,311,131,0
527,311,119,0
528,310,137,0
529,310,111,0
530,310,68,0
531,309,74,0
532,308,133,0
533,307,110,0
534,307,78,0
535,307,72,0
536,306,195,0
537,306,189,0
538,306,160,0
539,306,108,0
540,306,99,0
541,306,76,0
542,305,182,0
543,305,177,0
544,305,138,0
545,305,68,0
546,305,64,0
547,304,209,0
548,304,193,0
549,304,125,0
550,303,180,0
551,303,94,0
552,303,90,0
553,302,216,0
554,302,183,0
555,302,141,0
556,302,123,0
557,302,122,0
558,302,107,0
559,302,89,0
560,300,187,0
561,300,154,0
562,300,100,0
563,299,127,0
564,298,173,0
565,298,134,0
566,298,124,0
567,298,87,0
568,298,86,0
569,296,170,0
570,296,166,0
571,296,143,0
572,296,138,0
573,296,112,0
574,296,71,0
575,295,135,0
576,295,117,0
577,295,114,0
578,295,75,0
579,294,219,0
580,294,136,0
581,294,126,0
582,294,100,0
583,293,177,0
584,293,173,0
585,292,193,0
586,292,162,0
587,292,94,0
588,292,89,0
589,291,261,0
590,291,183,0
591,291,171,0
592,291,131,0
593,291,127,0
594,290,239,0
595,290,222,0
596,290,170,0
597,289,193,0
598,289,177,0
599,289,112,0
600,289,91,0
601,287,200,0
602,287,125,0
603,287,115,0
604,287,104,0
605,287,101,0
606,286,223,0
607,286,144,0
608,285,204,0
609,285,133,0
610,285,110,0
611,284,170,0
612,284,128,0
613,284,79,0
614,283,281,0
615,283,152,0
616,283,137,0
617,283,103,0
618,283,98,0
619,282,174,0
620,282,88,0
621,281,190,0
622,280,220,0
623,280,157,0
624,279,173,0
625,279,172,0
626,279,153,0
627,279,129,0
628,279,120,0
629,279,94,0
630,278,147,0
631,277,163,0
632,277,145,0
633,277,145,0
634,276,199,0
635,276,169,0
636,276,119,0
637,276,117,0
638,276,91,0
639,275,118,0
640,274,233,0
641,274,126,0
642,273,195,0
643,273,109,0
644,273,81,0
645,272,226,0
646,272,196,0
647,272,160,0
648,271,148,0
649,271,125,0
650,271,112,0
651,270,134,0
652,269,145,0
653,269,137,0
654,268,185,0
655,268,180,0
656,268,167,0
657,267,209,0
658,267,184,0
659,267,157,0
660,267,99,0
661,266,202,0
662,266,156,0
663,266,134,0
664,266,84,0
665,265,195,0
666,265,125,0
667,264,240,0
668,262,150,0
669,262,138,0
670,262,136,0
671,262,120,0
672,262,114,0
673,262,95,0
674,260,255,0
675,260,133,0
676,260,109,0
677,259,238,0
678,259,163,0
679,259,133,0
680,259,115,0
681,259,92,0
682,258,168,0
683,258,125,0
684,258,100,0
685,257,239,0
686,257,228,0
687,257,184,0
688,257,147,0
689,256,175,0
690,256,173,0
691,256,146,0
692,256,140,0
693,255,151,0
694,255,108,0
695,254,135,0
696,253,200,0
697,253,180,0
698,252,165,0
699,252,97,0
700,251,236,0
701,251,190,0
702,251,177,0
703,251,107,0
704,250,221,0
705,250,161,0
706,250,151,0
707,250,150,0
708,250,134,0
709,249,235,0
710,248,241,0
711,248,163,0
712,248,134,0
713,246,177,0
714,246,151,0
715,246,141,0
716,246,124,0
717,245,213,0
718,245,160,0
719,244,197,0
720,244,170,0
721,244,148,0
722,243,227,0
723,243,180,0
724,243,113,0
725,242,200,0
726,242,161,0
727,242,130,0
728,241,172,0
729,241,132,0
730,241,104,0
731,241,93,0
732,240,210,0
733,239,209,0
734,239,101,0
735,238,187,0
736,238,132,0
737,237,209,0
738,237,179,0
739,237,142,0
740,237,133,0
741,236,215,0
742,236,184,0
743,235,158,0
744,235,154,0
745,234,173,0
746,233,217,0
747,233,161,0
748,232,192,0
749,232,159,0
750,232,152,0
751,232,144,0
752,232,132,0
753,231,161,0
754,230,143,0
755,230,114,0
756,229,202,0
757,228,172,0
758,228,122,0
759,227,190,0
760,227,157,0
761,227,136,0
762,227,108,0
763,226,204,0
764,226,189,0
765,226,120,0
766,225,211,0
767,224,179,0
768,224,130,0
769,223,166,0
770,223,124,0
771,223,112,0
772,223,85,0
773,222,180,0
774,222,127,0
775,222,123,0
776,221,141,0
777,221,135,0
778,220,178,0
779,220,119,0
780,219,162,0
781,219,156,0
782,219,110,0
783,218,144,0
784,218,133,0
785,218,131,0
786,217,105,0
787,216,195,0
788,216,171,0
789,215,157,0
790,215,142,0
791,214,214,0
792,214,126,0
793,213,150,0
794,212,124,0
795,210,165,0
796,209,140,0
797,209,113,0
798,208,180,0
799,208,160,0
800,207,160,0
801,206,178,0
802,206,169,0
803,206,157,0
804,206,137,0
805,206,135,0
806,206,83,0
807,205,152,0
808,204,181,0
809,203,196,0
810,203,133,0
811,202,102,0
812,200,153,0
813,200,139,0
814,200,131,0
815,199,198,0
816,199,169,0
817,198,150,0
818,198,147,0
819,198,142,0
820,198,139,0
821,197,169,0
822,197,162,0
823,197,91,0
824,194,166,0
825,194,149,0
826,194,139,0
827,194,112,0
828,193,180,0
829,193,133,0
830,192,156,0
831,192,108,0
832,191,178,0
833,190,155,0
834,190,154,0
835,189,164,0
836,189,152,0
837,189,129,0
838,189,121,0
839,188,175,0
840,188,130,0
841,188,115,0
842,187,90,0
843,186,186,0
844,185,109,0
845,184,162,0
846,184,143,0
847,183,106,0
848,182,156,0
849,182,123,0
850,180,144,0
851,178,138,0
852,176,123,0
853,175,134,0
854,173,157,0
855,173,156,0
856,173,142,0
857,173,138,0
858,171,170,0
859,171,146,0
860,171,120,0
861,170,150,0
862,170,121,0
863,166,135,0
864,165,163,0
865,165,124,0
866,163,163,0
867,163,152,0
868,163,139,0
869,162,156,0
870,162,138,0
871,162,116,0
872,161,155,0
873,159,152,0
874,159,122,0
875,158,149,0
876,158,139,0
877,157,151,0
878,157,90,0
879,156,149,0
880,156,144,0
881,155,109,0
882,153,104,0
883,151,150,0
884,148,141,0
885,147,118,0
886,145,133,0
887,128,122,0
888,121,93,0
889,120,120,0
890,115,112,0
891,115,108,0


==> data/mnist/rebuttal_np_5model.csv <==
x,y1,y2,y3
0,777,115,0
1,774,118,0
2,764,128,0
3,756,136,0
4,756,136,0
5,754,138,0
6,753,139,0
7,752,140,0
8,743,149,0
9,743,149,0
10,743,149,0
11,742,150,0
12,742,150,0
13,741,151,0
14,738,154,0
15,738,154,0
16,738,154,0
17,736,156,0
18,735,157,0
19,734,158,0
20,734,158,0
21,731,161,0
22,729,163,0
23,728,164,0
24,727,165,0
25,727,165,0
26,723,169,0
27,718,174,0
28,717,175,0
29,714,178,0
30,714,178,0
31,712,180,0
32,712,180,0
33,710,182,0
34,707,185,0
35,707,185,0
36,707,185,0
37,707,185,0
38,705,187,0
39,705,187,0
40,703,189,0
41,703,189,0
42,703,189,0
43,702,190,0
44,702,190,0
45,702,190,0
46,701,191,0
47,701,191,0
48,701,191,0
49,701,191,0
50,700,192,0
51,699,193,0
52,699,193,0
53,699,193,0
54,698,194,0
55,698,194,0
56,697,195,0
57,696,196,0
58,696,196,0
59,696,196,0
60,695,197,0
61,695,197,0
62,694,198,0
63,694,198,0
64,693,199,0
65,692,200,0
66,692,200,0
67,691,201,0
68,691,201,0
69,690,202,0
70,688,204,0
71,688,204,0
72,688,204,0
73,687,205,0
74,685,207,0
75,685,207,0
76,685,207,0
77,684,208,0
78,682,210,0
79,681,211,0
80,680,212,0
81,679,213,0
82,679,213,0
83,678,214,0
84,678,214,0
85,677,215,0
86,675,217,0
87,675,217,0
88,675,217,0
89,674,218,0
90,673,219,0
91,670,222,0
92,670,222,0
93,670,222,0
94,669,223,0
95,669,223,0
96,668,224,0
97,668,224,0
98,668,224,0
99,668,224,0
100,668,224,0
101,667,225,0
102,667,225,0
103,666,226,0
104,665,227,0
105,665,227,0
106,665,227,0
107,664,228,0
108,663,229,0
109,663,229,0
110,663,229,0
111,663,229,0
112,661,231,0
113,659,233,0
114,659,233,0
115,657,235,0
116,657,235,0
117,656,236,0
118,656,236,0
119,656,236,0
120,652,240,0
121,652,240,0
122,651,241,0
123,649,243,0
124,649,243,0
125,649,243,0
126,647,245,0
127,643,249,0
128,643,249,0
129,643,249,0
130,643,249,0
131,641,251,0
132,641,251,0
133,639,253,0
134,639,253,0
135,638,254,0
136,638,254,0
137,637,255,0
138,635,257,0
139,635,257,0
140,635,257,0
141,634,258,0
142,633,259,0
143,633,259,0
144,632,260,0
145,630,262,0
146,629,263,0
147,629,263,0
148,629,263,0
149,629,263,0
150,629,263,0
151,628,264,0
152,628,264,0
153,628,264,0
154,627,265,0
155,625,267,0
156,624,268,0
157,623,269,0
158,623,269,0
159,622,270,0
160,622,270,0
161,622,270,0
162,622,270,0
163,621,271,0
164,620,272,0
165,620,272,0
166,618,274,0
167,618,274,0
168,617,275,0
169,616,276,0
170,616,276,0
171,615,277,0
172,614,278,0
173,614,278,0
174,614,278,0
175,613,279,0
176,613,279,0
177,613,279,0
178,612,280,0
179,612,280,0
180,611,281,0
181,611,281,0
182,610,282,0
183,610,282,0
184,610,282,0
185,609,283,0
186,608,284,0
187,607,285,0
188,607,285,0
189,607,285,0
190,606,286,0
191,606,286,0
192,606,286,0
193,606,286,0
194,605,287,0
195,605,287,0
196,605,287,0
197,604,288,0
198,602,290,0
199,602,290,0
200,601,291,0
201,600,292,0
202,598,294,0
203,597,295,0
204,596,296,0
205,596,296,0
206,595,297,0
207,595,297,0
208,594,298,0
209,593,299,0
210,592,300,0
211,591,301,0
212,590,302,0
213,589,303,0
214,589,303,0
215,588,304,0
216,588,304,0
217,587,305,0
218,585,307,0
219,585,307,0
220,584,308,0
221,583,309,0
222,583,309,0
223,583,309,0
224,579,313,0
225,579,313,0
226,579,313,0
227,578,314,0
228,578,314,0
229,575,317,0
230,575,317,0
231,574,318,0
232,572,320,0
233,572,320,0
234,571,321,0
235,570,322,0
236,569,323,0
237,569,323,0
238,568,324,0
239,567,325,0
240,564,328,0
241,563,329,0
242,561,331,0
243,561,331,0
244,561,331,0
245,560,332,0
246,560,332,0
247,559,333,0
248,559,333,0
249,557,335,0
250,557,335,0
251,556,336,0
252,556,336,0
253,554,338,0
254,553,339,0
255,552,340,0
256,551,341,0
257,550,342,0
258,550,342,0
259,547,345,0
260,546,346,0
261,546,346,0
262,545,347,0
263,544,348,0
264,544,348,0
265,543,349,0
266,542,350,0
267,541,351,0
268,541,351,0
269,541,351,0
270,541,351,0
271,540,352,0
272,540,352,0
273,540,352,0
274,540,352,0
275,536,356,0
276,534,358,0
277,533,359,0
278,531,361,0
279,530,362,0
280,529,363,0
281,528,364,0
282,527,365,0
283,527,365,0
284,527,365,0
285,527,365,0
286,526,366,0
287,526,366,0
288,526,366,0
289,525,367,0
290,525,367,0
291,524,368,0
292,524,368,0
293,524,368,0
294,524,368,0
295,523,369,0
296,523,369,0
297,520,372,0
298,519,373,0
299,518,374,0
300,518,374,0
301,518,374,0
302,516,376,0
303,516,376,0
304,514,378,0
305,514,378,0
306,514,378,0
307,514,378,0
308,514,378,0
309,514,378,0
310,512,380,0
311,512,380,0
312,512,380,0
313,511,381,0
314,509,383,0
315,507,385,0
316,506,386,0
317,505,387,0
318,505,387,0
319,504,388,0
320,503,389,0
321,503,389,0
322,502,390,0
323,502,390,0
324,500,392,0
325,500,392,0
326,498,394,0
327,497,395,0
328,496,396,0
329,496,396,0
330,494,398,0
331,493,399,0
332,492,400,0
333,492,400,0
334,491,401,0
335,491,401,0
336,490,402,0
337,489,403,0
338,489,403,0
339,489,403,0
340,487,405,0
341,487,405,0
342,485,407,0
343,485,407,0
344,485,407,0
345,484,408,0
346,484,408,0
347,483,409,0
348,482,410,0
349,481,411,0
350,480,412,0
351,479,413,0
352,479,413,0
353,477,415,0
354,474,418,0
355,472,420,0
356,471,421,0
357,469,423,0
358,469,423,0
359,469,423,0
360,469,423,0
361,466,426,0
362,464,428,0
363,462,430,0
364,462,430,0
365,461,431,0
366,461,431,0
367,459,433,0
368,459,433,0
369,458,434,0
370,458,434,0
371,457,435,0
372,455,437,0
373,455,437,0
374,453,439,0
375,452,440,0
376,452,440,0
377,450,442,0
378,450,442,0
379,448,444,0
380,448,444,0
381,448,444,0
382,447,445,0
383,446,446,0
384,442,450,0
385,442,450,0
386,441,451,0
387,440,452,0
388,438,454,0
389,438,454,0
390,438,454,0
391,437,455,0
392,434,458,0
393,434,458,0
394,433,459,0
395,431,461,0
396,431,461,0
397,429,463,0
398,428,464,0
399,428,464,0
400,426,466,0
401,424,468,0
402,422,470,0
403,422,470,0
404,422,470,0
405,421,471,0
406,418,474,0
407,416,476,0
408,416,476,0
409,416,476,0
410,415,477,0
411,415,477,0
412,414,478,0
413,414,478,0
414,413,479,0
415,413,479,0
416,413,479,0
417,412,480,0
418,412,480,0
419,412,480,0
420,411,481,0
421,408,484,0
422,406,486,0
423,406,486,0
424,404,488,0
425,404,488,0
426,404,488,0
427,403,489,0
428,400,492,0
429,400,492,0
430,399,493,0
431,398,494,0
432,398,494,0
433,397,495,0
434,396,496,0
435,395,497,0
436,394,498,0
437,391,501,0
438,390,502,0
439,390,502,0
440,387,505,0
441,385,507,0
442,384,508,0
443,383,509,0
444,382,510,0
445,381,511,0
446,381,511,0
447,381,511,0
448,381,511,0
449,380,512,0
450,379,513,0
451,379,513,0
452,378,514,0
453,378,514,0
454,377,515,0
455,377,515,0
456,376,516,0
457,375,517,0
458,375,517,0
459,374,518,0
460,374,518,0
461,374,518,0
462,372,520,0
463,371,521,0
464,370,522,0
465,370,522,0
466,370,522,0
467,367,525,0
468,367,525,0
469,366,526,0
470,365,527,0
471,362,530,0
472,361,531,0
473,357,535,0
474,357,535,0
475,357,535,0
476,356,536,0
477,355,537,0
478,353,539,0
479,352,540,0
480,351,541,0
481,351,541,0
482,350,542,0
483,350,542,0
484,350,542,0
485,350,542,0
486,349,543,0
487,348,544,0
488,348,544,0
489,346,546,0
490,345,547,0
491,344,548,0
492,341,551,0
493,341,551,0
494,340,552,0
495,338,554,0
496,338,554,0
497,336,556,0
498,335,557,0
499,334,558,0
500,331,561,0
501,329,563,0
502,327,565,0
503,324,568,0
504,323,569,0
505,322,570,0
506,321,571,0
507,320,572,0
508,320,572,0
509,319,573,0
510,316,576,0
511,315,577,0
512,314,578,0
513,313,579,0
514,311,581,0
515,308,584,0
516,307,585,0
517,306,586,0
518,305,587,0
519,304,588,0
520,303,589,0
521,303,589,0
522,299,593,0
523,297,595,0
524,294,598,0
525,294,598,0
526,293,599,0
527,291,601,0
528,286,606,0
529,283,609,0
530,282,610,0
531,282,610,0
532,280,612,0
533,279,613,0
534,278,614,0
535,277,615,0
536,276,616,0
537,276,616,0
538,271,621,0
539,270,622,0
540,270,622,0
541,269,623,0
542,268,624,0
543,268,624,0
544,267,625,0
545,264,628,0
546,261,631,0
547,261,631,0
548,260,632,0
549,253,639,0
550,247,645,0
551,242,650,0
552,241,651,0
553,241,651,0
554,235,657,0
555,234,658,0
556,232,660,0
557,231,661,0
558,230,662,0
559,228,664,0
560,220,672,0
561,219,673,0
562,218,674,0
563,217,675,0
564,217,675,0
565,212,680,0
566,207,685,0
567,207,685,0
568,206,686,0
569,204,688,0
570,201,691,0
571,201,691,0
572,200,692,0
573,199,693,0
574,191,701,0
575,189,703,0
576,186,706,0
577,185,707,0
578,183,709,0
579,180,712,0
580,179,713,0
581,177,715,0
582,170,722,0
583,167,725,0
584,164,728,0
585,161,731,0
586,160,732,0
587,130,762,0
588,121,771,0
589,117,775,0
590,114,778,0
591,113,779,0
592,107,785,0
593,92,800,0
594,92,800,0
595,86,806,0
596,73,819,0
597,71,821,0
598,64,828,0
599,45,847,0


==> data/mnist/rebuttal_np_6input.csv <==
x,y1,y2,y3
0,573,9,0
1,573,8,0
2,560,11,0
3,559,16,0
4,557,16,0
5,557,13,0
6,556,19,0
7,551,17,0
8,551,12,0
9,549,16,0
10,548,16,0
11,546,16,0
12,545,17,0
13,544,14,0
14,543,27,0
15,543,17,0
16,541,28,0
17,539,17,0
18,538,49,0
19,538,25,0
20,535,26,0
21,535,25,0
22,535,22,0
23,534,23,0
24,533,39,0
25,532,24,0
26,531,33,0
27,530,36,0
28,530,31,0
29,530,21,0
30,528,28,0
31,527,45,0
32,527,28,0
33,526,34,0
34,526,31,0
35,526,25,0
36,525,41,0
37,525,35,0
38,525,21,0
39,524,32,0
40,523,34,0
41,522,24,0
42,521,32,0
43,521,19,0
44,519,52,0
45,519,40,0
46,519,30,0
47,519,26,0
48,519,23,0
49,517,47,0
50,517,25,0
51,516,48,0
52,515,57,0
53,515,44,0
54,515,32,0
55,515,25,0
56,514,28,0
57,513,62,0
58,513,49,0
59,513,31,0
60,513,29,0
61,513,28,0
62,512,53,0
63,512,41,0
64,512,35,0
65,512,29,0
66,511,61,0
67,511,59,0
68,511,34,0
69,511,26,0
70,509,36,0
71,508,56,0
72,508,40,0
73,508,27,0
74,508,26,0
75,507,32,0
76,506,46,0
77,506,41,0
78,506,36,0
79,506,36,0
80,506,31,0
81,506,29,0
82,506,28,0
83,505,44,0
84,505,34,0
85,504,57,0
86,504,39,0
87,504,37,0
88,503,31,0
89,502,84,0
90,502,31,0
91,501,46,0
92,501,34,0
93,501,32,0
94,500,49,0
95,500,33,0
96,499,64,0
97,499,60,0
98,499,27,0
99,499,26,0
100,498,71,0
101,498,47,0
102,498,44,0
103,498,41,0
104,498,35,0
105,497,49,0
106,497,45,0
107,497,21,0
108,496,39,0
109,495,63,0
110,495,28,0
111,494,61,0
112,494,56,0
113,494,53,0
114,494,46,0
115,494,29,0
116,493,62,0
117,493,40,0
118,492,76,0
119,492,53,0
120,492,49,0
121,491,30,0
122,490,78,0
123,490,48,0
124,490,37,0
125,490,22,0
126,489,46,0
127,489,43,0
128,488,44,0
129,488,38,0
130,488,31,0
131,487,61,0
132,487,50,0
133,487,46,0
134,487,37,0
135,486,71,0
136,486,48,0
137,486,41,0
138,486,41,0
139,484,74,0
140,484,60,0
141,484,55,0
142,484,32,0
143,483,65,0
144,483,43,0
145,483,41,0
146,483,38,0
147,482,78,0
148,482,77,0
149,482,41,0
150,482,37,0
151,481,71,0
152,481,47,0
153,481,40,0
154,480,101,0
155,480,50,0
156,479,71,0
157,479,52,0
158,479,39,0
159,478,40,0
160,477,89,0
161,477,85,0
162,477,71,0
163,477,55,0
164,477,55,0
165,477,45,0
166,477,44,0
167,477,44,0
168,477,32,0
169,477,31,0
170,476,61,0
171,475,86,0
172,475,82,0
173,474,106,0
174,474,41,0
175,474,35,0
176,473,66,0
177,473,43,0
178,473,31,0
179,472,75,0
180,472,70,0
181,472,59,0
182,471,80,0
183,471,69,0
184,471,59,0
185,471,59,0
186,471,44,0
187,470,95,0
188,470,49,0
189,470,33,0
190,469,85,0
191,468,65,0
192,467,71,0
193,467,68,0
194,467,48,0
195,467,46,0
196,466,116,0
197,466,61,0
198,466,58,0
199,466,39,0
200,465,54,0
201,465,54,0
202,465,52,0
203,465,49,0
204,464,47,0
205,464,46,0
206,462,103,0
207,462,88,0
208,462,68,0
209,461,67,0
210,461,60,0
211,461,52,0
212,461,44,0
213,461,39,0
214,460,75,0
215,460,72,0
216,460,59,0
217,459,89,0
218,459,65,0
219,459,39,0
220,458,59,0
221,458,53,0
222,457,77,0
223,457,55,0
224,456,72,0
225,456,72,0
226,456,68,0
227,456,65,0
228,456,62,0
229,456,56,0
230,455,55,0
231,454,51,0
232,454,34,0
233,453,104,0
234,453,58,0
235,453,57,0
236,452,78,0
237,452,77,0
238,452,76,0
239,452,75,0
240,452,56,0
241,452,46,0
242,451,105,0
243,451,99,0
244,451,89,0
245,451,79,0
246,451,73,0
247,451,70,0
248,451,63,0
249,451,55,0
250,450,79,0
251,450,66,0
252,450,63,0
253,450,60,0
254,450,56,0
255,450,52,0
256,450,43,0
257,449,54,0
258,449,49,0
259,448,79,0
260,448,69,0
261,448,64,0
262,448,61,0
263,448,55,0
264,448,44,0
265,448,42,0
266,448,29,0
267,447,61,0
268,447,52,0
269,446,79,0
270,446,62,0
271,445,73,0
272,445,72,0
273,445,60,0
274,445,43,0
275,444,91,0
276,444,78,0
277,444,54,0
278,444,46,0
279,444,40,0
280,444,39,0
281,443,79,0
282,443,73,0
283,443,67,0
284,443,55,0
285,443,52,0
286,443,36,0
287,442,135,0
288,442,110,0
289,442,92,0
290,442,66,0
291,442,54,0
292,442,43,0
293,441,79,0
294,441,78,0
295,441,72,0
296,441,66,0
297,441,62,0
298,441,61,0
299,441,50,0
300,441,48,0
301,440,63,0
302,440,52,0
303,439,86,0
304,439,69,0
305,439,64,0
306,439,61,0
307,439,55,0
308,438,111,0
309,438,97,0
310,438,72,0
311,438,66,0
312,438,57,0
313,438,56,0
314,438,52,0
315,437,93,0
316,437,74,0
317,437,60,0
318,437,59,0
319,437,59,0
320,437,58,0
321,436,72,0
322,436,52,0
323,435,136,0
324,435,102,0
325,435,58,0
326,435,44,0
327,434,96,0
328,434,92,0
329,434,67,0
330,434,67,0
331,434,50,0
332,433,137,0
333,433,103,0
334,433,99,0
335,433,89,0
336,433,83,0
337,433,56,0
338,432,73,0
339,431,120,0
340,431,76,0
341,431,64,0
342,431,51,0
343,430,115,0
344,430,112,0
345,430,82,0
346,430,80,0
347,430,70,0
348,429,114,0
349,429,104,0
350,429,58,0
351,428,115,0
352,428,100,0
353,428,87,0
354,428,69,0
355,428,49,0
356,427,84,0
357,427,72,0
358,427,40,0
359,427,39,0
360,426,88,0
361,426,61,0
362,426,61,0
363,426,42,0
364,425,110,0
365,425,106,0
366,425,89,0
367,424,75,0
368,424,51,0
369,423,100,0
370,423,99,0
371,423,73,0
372,423,65,0
373,423,56,0
374,422,52,0
375,421,62,0
376,421,56,0
377,421,54,0
378,421,50,0
379,421,50,0
380,420,82,0
381,420,79,0
382,419,98,0
383,419,90,0
384,419,87,0
385,418,102,0
386,418,95,0
387,418,83,0
388,418,81,0
389,417,76,0
390,416,91,0
391,416,75,0
392,416,74,0
393,416,72,0
394,416,53,0
395,415,70,0
396,414,96,0
397,414,94,0
398,414,83,0
399,414,73,0
400,414,53,0
401,413,99,0
402,413,83,0
403,413,72,0
404,413,72,0
405,412,109,0
406,412,87,0
407,412,81,0
408,412,77,0
409,412,61,0
410,412,54,0
411,412,45,0
412,411,91,0
413,410,142,0
414,410,137,0
415,410,95,0
416,410,56,0
417,408,103,0
418,408,90,0
419,408,87,0
420,408,80,0
421,407,89,0
422,407,66,0
423,407,50,0
424,406,114,0
425,406,104,0
426,406,60,0
427,405,135,0
428,405,91,0
429,405,68,0
430,404,65,0
431,403,131,0
432,403,105,0
433,402,98,0
434,401,120,0
435,401,114,0
436,401,113,0
437,401,100,0
438,400,112,0
439,400,105,0
440,400,86,0
441,398,152,0
442,398,100,0
443,398,83,0
444,398,57,0
445,397,149,0
446,397,112,0
447,397,60,0
448,396,92,0
449,396,67,0
450,396,54,0
451,395,95,0
452,394,154,0
453,394,129,0
454,394,84,0
455,394,75,0
456,394,75,0
457,393,115,0
458,393,110,0
459,393,88,0
460,393,75,0
461,393,64,0
462,393,63,0
463,392,101,0
464,392,76,0
465,392,69,0
466,392,61,0
467,391,62,0
468,390,151,0
469,390,101,0
470,390,98,0
471,390,83,0
472,390,83,0
473,390,60,0
474,389,111,0
475,389,107,0
476,388,120,0
477,388,103,0
478,388,83,0
479,388,69,0
480,387,124,0
481,387,92,0
482,387,88,0
483,387,84,0
484,386,123,0
485,386,108,0
486,386,101,0
487,386,63,0
488,386,60,0
489,385,94,0
490,385,75,0
491,385,64,0
492,385,48,0
493,385,44,0
494,384,177,0
495,384,141,0
496,384,110,0
497,384,83,0
498,384,76,0
499,384,67,0
500,384,60,0
501,384,56,0
502,383,137,0
503,383,123,0
504,383,119,0
505,383,96,0
506,383,91,0
507,383,89,0
508,383,80,0
509,383,63,0
510,383,59,0
511,382,83,0
512,382,54,0
513,381,102,0
514,381,84,0
515,381,81,0
516,381,80,0
517,380,94,0
518,380,76,0
519,380,68,0
520,379,127,0
521,379,121,0
522,379,118,0
523,379,114,0
524,379,82,0
525,378,110,0
526,378,107,0
527,378,67,0
528,377,104,0
529,377,90,0
530,377,80,0
531,376,85,0
532,375,181,0
533,375,128,0
534,375,95,0
535,375,89,0
536,375,88,0
537,375,85,0
538,375,82,0
539,374,171,0
540,374,109,0
541,374,92,0
542,373,112,0
543,373,76,0
544,372,182,0
545,372,113,0
546,372,87,0
547,372,80,0
548,371,119,0
549,371,99,0
550,371,87,0
551,371,86,0
552,370,133,0
553,370,121,0
554,370,69,0
555,369,164,0
556,368,189,0
557,368,96,0
558,368,93,0
559,368,76,0
560,368,72,0
561,367,156,0
562,367,95,0
563,366,123,0
564,366,104,0
565,366,65,0
566,366,52,0
567,365,166,0
568,365,105,0
569,365,74,0
570,364,52,0
571,363,109,0
572,363,94,0
573,363,72,0
574,362,86,0
575,361,212,0
576,361,124,0
577,361,108,0
578,361,87,0
579,361,81,0
580,360,174,0
581,360,93,0
582,360,83,0
583,360,70,0
584,359,90,0
585,359,84,0
586,358,180,0
587,358,178,0
588,358,85,0
589,358,75,0
590,357,179,0
591,357,173,0
592,357,157,0
593,357,119,0
594,357,75,0
595,356,191,0
596,356,178,0
597,356,92,0
598,356,80,0
599,356,76,0
600,355,130,0
601,355,99,0
602,355,93,0
603,355,74,0
604,355,61,0
605,354,123,0
606,354,122,0
607,354,110,0
608,354,101,0
609,354,79,0
610,353,72,0
611,352,170,0
612,352,66,0
613,352,66,0
614,350,131,0
615,350,93,0
616,350,88,0
617,349,118,0
618,349,62,0
619,348,122,0
620,348,80,0
621,347,123,0
622,347,63,0
623,346,163,0
624,345,93,0
625,345,84,0
626,344,161,0
627,344,128,0
628,343,206,0
629,343,101,0
630,343,94,0
631,342,148,0
632,342,143,0
633,342,77,0
634,340,109,0
635,340,97,0
636,340,82,0
637,339,75,0
638,338,87,0
639,338,76,0
640,337,108,0
641,337,107,0
642,337,53,0
643,336,92,0
644,335,212,0
645,335,159,0
646,335,141,0
647,334,183,0
648,334,163,0
649,334,153,0
650,333,160,0
651,332,93,0
652,332,92,0
653,331,71,0
654,330,131,0
655,330,107,0
656,330,86,0
657,329,193,0
658,329,168,0
659,329,166,0
660,328,173,0
661,328,85,0
662,327,129,0
663,327,84,0
664,327,52,0
665,326,200,0
666,326,151,0
667,326,106,0
668,326,95,0
669,326,83,0
670,324,111,0
671,322,158,0
672,322,92,0
673,321,159,0
674,321,129,0
675,321,89,0
676,321,88,0
677,320,79,0
678,320,54,0
679,319,92,0
680,318,168,0
681,318,123,0
682,317,117,0
683,317,86,0
684,316,230,0
685,316,196,0
686,316,90,0
687,316,74,0
688,315,138,0
689,315,123,0
690,315,86,0
691,314,191,0
692,314,181,0
693,314,99,0
694,314,77,0
695,313,238,0
696,313,199,0
697,313,133,0
698,313,102,0
699,313,76,0
700,312,117,0
701,311,134,0
702,311,90,0
703,310,146,0
704,310,123,0
705,310,83,0
706,309,136,0
707,309,87,0
708,309,68,0
709,308,170,0
710,308,126,0
711,308,98,0
712,308,90,0
713,307,235,0
714,307,150,0
715,307,141,0
716,307,70,0
717,306,209,0
718,306,167,0
719,306,101,0
720,306,87,0
721,305,84,0
722,305,71,0
723,304,87,0
724,303,227,0
725,303,195,0
726,303,147,0
727,303,103,0
728,303,94,0
729,303,94,0
730,303,91,0
731,302,217,0
732,302,168,0
733,300,159,0
734,300,152,0
735,300,152,0
736,300,107,0
737,299,228,0
738,299,183,0
739,299,159,0
740,299,94,0
741,298,136,0
742,297,156,0
743,294,162,0
744,294,127,0
745,294,103,0
746,293,121,0
747,292,151,0
748,292,141,0
749,292,137,0
750,291,93,0
751,291,84,0
752,290,132,0
753,290,131,0
754,289,183,0
755,289,103,0
756,289,68,0
757,287,189,0
758,287,159,0
759,287,158,0
760,287,119,0
761,287,119,0
762,287,89,0
763,287,75,0
764,285,223,0
765,285,182,0
766,285,135,0
767,284,175,0
768,283,72,0
769,282,254,0
770,282,105,0
771,280,277,0
772,280,184,0
773,280,156,0
774,280,149,0
775,280,135,0
776,280,128,0
777,280,99,0
778,280,87,0
779,279,106,0
780,278,166,0
781,277,98,0
782,276,205,0
783,276,173,0
784,276,128,0
785,276,98,0
786,275,157,0
787,274,238,0
788,274,167,0
789,274,149,0
790,274,138,0
791,274,74,0
792,273,220,0
793,273,217,0
794,273,203,0
795,273,88,0
796,272,174,0
797,272,116,0
798,272,110,0
799,271,128,0
800,270,159,0
801,269,177,0
802,269,110,0
803,268,104,0
804,267,135,0
805,266,94,0
806,266,86,0
807,265,197,0
808,265,146,0
809,264,101,0
810,264,80,0
811,263,231,0
812,263,91,0
813,262,147,0
814,261,215,0
815,261,132,0
816,261,95,0
817,260,162,0
818,260,151,0
819,260,92,0
820,259,177,0
821,258,252,0
822,258,249,0
823,257,248,0
824,257,142,0
825,257,130,0
826,257,107,0
827,257,99,0
828,256,234,0
829,256,200,0
830,256,137,0
831,255,250,0
832,255,103,0
833,254,182,0
834,254,159,0
835,254,117,0
836,253,248,0
837,253,221,0
838,253,203,0
839,253,200,0
840,253,119,0
841,252,171,0
842,252,156,0
843,252,112,0
844,251,223,0
845,250,196,0
846,247,183,0
847,247,115,0
848,245,145,0
849,245,139,0
850,245,128,0
851,244,107,0
852,244,92,0
853,243,214,0
854,243,152,0
855,243,111,0
856,242,129,0
857,242,129,0
858,241,141,0
859,241,140,0
860,239,143,0
861,238,228,0
862,238,212,0
863,238,166,0
864,238,111,0
865,237,120,0
866,237,102,0
867,235,216,0
868,235,179,0
869,234,216,0
870,234,197,0
871,233,198,0
872,231,149,0
873,229,199,0
874,229,154,0
875,227,189,0
876,227,143,0
877,227,90,0
878,226,161,0
879,226,122,0
880,225,148,0
881,225,146,0
882,224,176,0
883,223,112,0
884,223,108,0
885,222,139,0
886,221,128,0
887,220,201,0
888,220,144,0
889,220,140,0
890,219,209,0
891,217,110,0
892,216,193,0
893,216,186,0
894,216,169,0
895,216,123,0
896,215,163,0
897,215,123,0
898,211,117,0
899,210,205,0
900,210,184,0
901,210,171,0
902,207,131,0
903,206,138,0
904,206,122,0
905,205,165,0
906,204,150,0
907,203,186,0
908,203,170,0
909,203,144,0
910,202,199,0
911,201,174,0
912,199,152,0
913,198,197,0
914,198,182,0
915,198,135,0
916,198,128,0
917,198,106,0
918,198,82,0
919,197,137,0
920,195,186,0
921,195,132,0
922,193,180,0
923,192,167,0
924,192,153,0
925,191,135,0
926,190,120,0
927,186,160,0
928,186,121,0
929,183,148,0
930,181,146,0
931,180,136,0
932,180,128,0
933,178,169,0
934,178,144,0
935,178,136,0
936,176,145,0
937,174,153,0
938,172,169,0
939,171,144,0
940,171,117,0
941,162,141,0
942,156,146,0
943,155,150,0
944,153,149,0
945,152,125,0
946,150,133,0
947,148,146,0
948,148,129,0
949,148,104,0
950,146,138,0
951,146,134,0
952,145,136,0
953,144,143,0
954,139,134,0
955,136,131,0
956,119,109,0
957,111,103,0


==> data/mnist/rebuttal_np_6model.csv <==
x,y1,y2,y3
0,877,81,0
1,869,89,0
2,868,90,0
3,865,93,0
4,861,97,0
5,859,99,0
6,857,101,0
7,857,101,0
8,854,104,0
9,853,105,0
10,850,108,0
11,847,111,0
12,844,114,0
13,843,115,0
14,842,116,0
15,841,117,0
16,840,118,0
17,840,118,0
18,840,118,0
19,838,120,0
20,836,122,0
21,836,122,0
22,836,122,0
23,835,123,0
24,834,124,0
25,832,126,0
26,831,127,0
27,828,130,0
28,828,130,0
29,827,131,0
30,826,132,0
31,825,133,0
32,824,134,0
33,824,134,0
34,821,137,0
35,820,138,0
36,819,139,0
37,819,139,0
38,817,141,0
39,817,141,0
40,815,143,0
41,815,143,0
42,815,143,0
43,813,145,0
44,813,145,0
45,812,146,0
46,812,146,0
47,812,146,0
48,811,147,0
49,811,147,0
50,810,148,0
51,808,150,0
52,808,150,0
53,807,151,0
54,805,153,0
55,804,154,0
56,803,155,0
57,802,156,0
58,802,156,0
59,802,156,0
60,801,157,0
61,801,157,0
62,801,157,0
63,801,157,0
64,796,162,0
65,796,162,0
66,795,163,0
67,795,163,0
68,792,166,0
69,791,167,0
70,789,169,0
71,788,170,0
72,787,171,0
73,786,172,0
74,785,173,0
75,785,173,0
76,785,173,0
77,784,174,0
78,783,175,0
79,781,177,0
80,781,177,0
81,781,177,0
82,780,178,0
83,780,178,0
84,779,179,0
85,779,179,0
86,778,180,0
87,777,181,0
88,776,182,0
89,776,182,0
90,776,182,0
91,775,183,0
92,774,184,0
93,774,184,0
94,772,186,0
95,772,186,0
96,772,186,0
97,770,188,0
98,769,189,0
99,768,190,0
100,767,191,0
101,767,191,0
102,766,192,0
103,766,192,0
104,765,193,0
105,765,193,0
106,763,195,0
107,762,196,0
108,762,196,0
109,761,197,0
110,761,197,0
111,758,200,0
112,756,202,0
113,756,202,0
114,756,202,0
115,756,202,0
116,756,202,0
117,755,203,0
118,755,203,0
119,755,203,0
120,754,204,0
121,754,204,0
122,754,204,0
123,754,204,0
124,754,204,0
125,754,204,0
126,753,205,0
127,753,205,0
128,753,205,0
129,752,206,0
130,752,206,0
131,751,207,0
132,751,207,0
133,751,207,0
134,750,208,0
135,750,208,0
136,749,209,0
137,748,210,0
138,748,210,0
139,747,211,0
140,747,211,0
141,746,212,0
142,746,212,0
143,745,213,0
144,745,213,0
145,744,214,0
146,744,214,0
147,744,214,0
148,743,215,0
149,742,216,0
150,742,216,0
151,741,217,0
152,740,218,0
153,740,218,0
154,739,219,0
155,738,220,0
156,738,220,0
157,737,221,0
158,737,221,0
159,736,222,0
160,736,222,0
161,735,223,0
162,734,224,0
163,733,225,0
164,732,226,0
165,732,226,0
166,732,226,0
167,732,226,0
168,731,227,0
169,730,228,0
170,729,229,0
171,729,229,0
172,729,229,0
173,727,231,0
174,727,231,0
175,727,231,0
176,727,231,0
177,726,232,0
178,725,233,0
179,725,233,0
180,724,234,0
181,724,234,0
182,722,236,0
183,721,237,0
184,721,237,0
185,721,237,0
186,720,238,0
187,719,239,0
188,719,239,0
189,718,240,0
190,717,241,0
191,717,241,0
192,716,242,0
193,716,242,0
194,715,243,0
195,715,243,0
196,714,244,0
197,713,245,0
198,713,245,0
199,712,246,0
200,711,247,0
201,711,247,0
202,710,248,0
203,710,248,0
204,709,249,0
205,709,249,0
206,708,250,0
207,707,251,0
208,707,251,0
209,705,253,0
210,705,253,0
211,705,253,0
212,704,254,0
213,704,254,0
214,704,254,0
215,704,254,0
216,704,254,0
217,704,254,0
218,702,256,0
219,701,257,0
220,701,257,0
221,701,257,0
222,701,257,0
223,701,257,0
224,700,258,0
225,700,258,0
226,698,260,0
227,696,262,0
228,695,263,0
229,694,264,0
230,694,264,0
231,694,264,0
232,692,266,0
233,691,267,0
234,689,269,0
235,688,270,0
236,688,270,0
237,687,271,0
238,687,271,0
239,687,271,0
240,685,273,0
241,684,274,0
242,682,276,0
243,682,276,0
244,682,276,0
245,681,277,0
246,678,280,0
247,678,280,0
248,678,280,0
249,677,281,0
250,677,281,0
251,675,283,0
252,673,285,0
253,672,286,0
254,671,287,0
255,669,289,0
256,669,289,0
257,668,290,0
258,668,290,0
259,668,290,0
260,665,293,0
261,665,293,0
262,664,294,0
263,662,296,0
264,662,296,0
265,662,296,0
266,662,296,0
267,661,297,0
268,661,297,0
269,661,297,0
270,661,297,0
271,659,299,0
272,657,301,0
273,655,303,0
274,650,308,0
275,650,308,0
276,650,308,0
277,650,308,0
278,649,309,0
279,649,309,0
280,646,312,0
281,646,312,0
282,646,312,0
283,646,312,0
284,643,315,0
285,643,315,0
286,642,316,0
287,640,318,0
288,640,318,0
289,639,319,0
290,638,320,0
291,638,320,0
292,634,324,0
293,633,325,0
294,633,325,0
295,633,325,0
296,632,326,0
297,632,326,0
298,631,327,0
299,631,327,0
300,630,328,0
301,630,328,0
302,630,328,0
303,629,329,0
304,629,329,0
305,629,329,0
306,629,329,0
307,628,330,0
308,627,331,0
309,627,331,0
310,626,332,0
311,626,332,0
312,625,333,0
313,624,334,0
314,623,335,0
315,621,337,0
316,621,337,0
317,620,338,0
318,620,338,0
319,620,338,0
320,619,339,0
321,619,339,0
322,619,339,0
323,619,339,0
324,618,340,0
325,615,343,0
326,615,343,0
327,614,344,0
328,611,347,0
329,611,347,0
330,611,347,0
331,611,347,0
332,608,350,0
333,608,350,0
334,607,351,0
335,607,351,0
336,607,351,0
337,607,351,0
338,606,352,0
339,605,353,0
340,604,354,0
341,603,355,0
342,603,355,0
343,603,355,0
344,602,356,0
345,602,356,0
346,601,357,0
347,601,357,0
348,601,357,0
349,600,358,0
350,599,359,0
351,599,359,0
352,598,360,0
353,596,362,0
354,596,362,0
355,594,364,0
356,594,364,0
357,592,366,0
358,592,366,0
359,592,366,0
360,590,368,0
361,590,368,0
362,588,370,0
363,588,370,0
364,586,372,0
365,586,372,0
366,585,373,0
367,585,373,0
368,583,375,0
369,582,376,0
370,581,377,0
371,581,377,0
372,580,378,0
373,578,380,0
374,578,380,0
375,578,380,0
376,578,380,0
377,575,383,0
378,575,383,0
379,575,383,0
380,574,384,0
381,573,385,0
382,573,385,0
383,572,386,0
384,572,386,0
385,571,387,0
386,571,387,0
387,571,387,0
388,570,388,0
389,569,389,0
390,565,393,0
391,565,393,0
392,564,394,0
393,563,395,0
394,563,395,0
395,561,397,0
396,560,398,0
397,560,398,0
398,560,398,0
399,559,399,0
400,558,400,0
401,557,401,0
402,557,401,0
403,557,401,0
404,555,403,0
405,554,404,0
406,554,404,0
407,553,405,0
408,553,405,0
409,553,405,0
410,552,406,0
411,552,406,0
412,552,406,0
413,552,406,0
414,548,410,0
415,547,411,0
416,544,414,0
417,544,414,0
418,544,414,0
419,543,415,0
420,542,416,0
421,541,417,0
422,541,417,0
423,540,418,0
424,538,420,0
425,537,421,0
426,536,422,0
427,536,422,0
428,536,422,0
429,535,423,0
430,532,426,0
431,530,428,0
432,529,429,0
433,527,431,0
434,526,432,0
435,526,432,0
436,525,433,0
437,522,436,0
438,522,436,0
439,521,437,0
440,521,437,0
441,521,437,0
442,520,438,0
443,519,439,0
444,519,439,0
445,519,439,0
446,518,440,0
447,516,442,0
448,515,443,0
449,514,444,0
450,514,444,0
451,512,446,0
452,509,449,0
453,508,450,0
454,508,450,0
455,508,450,0
456,507,451,0
457,503,455,0
458,502,456,0
459,502,456,0
460,500,458,0
461,494,464,0
462,494,464,0
463,493,465,0
464,491,467,0
465,490,468,0
466,490,468,0
467,486,472,0
468,485,473,0
469,480,478,0
470,479,479,0
471,476,482,0
472,473,485,0
473,472,486,0
474,471,487,0
475,467,491,0
476,464,494,0
477,461,497,0
478,459,499,0
479,458,500,0
480,457,501,0
481,457,501,0
482,456,502,0
483,455,503,0
484,453,505,0
485,453,505,0
486,451,507,0
487,451,507,0
488,451,507,0
489,448,510,0
490,446,512,0
491,444,514,0
492,442,516,0
493,441,517,0
494,438,520,0
495,437,521,0
496,435,523,0
497,434,524,0
498,429,529,0
499,427,531,0
500,424,534,0
501,423,535,0
502,421,537,0
503,419,539,0
504,418,540,0
505,417,541,0
506,412,546,0
507,411,547,0
508,411,547,0
509,411,547,0
510,409,549,0
511,407,551,0
512,406,552,0
513,399,559,0
514,396,562,0
515,392,566,0
516,392,566,0
517,391,567,0
518,387,571,0
519,385,573,0
520,384,574,0
521,384,574,0
522,371,587,0
523,366,592,0
524,362,596,0
525,362,596,0
526,359,599,0
527,358,600,0
528,357,601,0
529,356,602,0
530,355,603,0
531,354,604,0
532,350,608,0
533,349,609,0
534,348,610,0
535,346,612,0
536,346,612,0
537,345,613,0
538,342,616,0
539,342,616,0
540,341,617,0
541,340,618,0
542,339,619,0
543,335,623,0
544,331,627,0
545,331,627,0
546,328,630,0
547,326,632,0
548,326,632,0
549,326,632,0
550,325,633,0
551,325,633,0
552,323,635,0
553,316,642,0
554,313,645,0
555,312,646,0
556,311,647,0
557,305,653,0
558,304,654,0
559,304,654,0
560,304,654,0
561,303,655,0
562,299,659,0
563,286,672,0
564,285,673,0
565,278,680,0
566,274,684,0
567,268,690,0
568,266,692,0
569,255,703,0
570,254,704,0
571,243,715,0
572,240,718,0
573,237,721,0
574,231,727,0
575,218,740,0
576,218,740,0
577,210,748,0
578,208,750,0
579,199,759,0
580,198,760,0
581,190,768,0
582,189,769,0
583,188,770,0
584,174,784,0
585,173,785,0
586,161,797,0
587,156,802,0
588,156,802,0
589,149,809,0
590,148,810,0
591,146,812,0
592,144,814,0
593,134,824,0
594,117,841,0
595,112,846,0
596,80,878,0
597,75,883,0
598,53,905,0
599,50,908,0


==> data/mnist/rebuttal_np_7input.csv <==
x,y1,y2,y3
0,580,11,0
1,580,10,0
2,580,9,0
3,578,10,0
4,577,9,0
5,576,11,0
6,575,6,0
7,573,9,0
8,572,8,0
9,570,15,0
10,570,9,0
11,569,8,0
12,568,7,0
13,567,13,0
14,567,12,0
15,567,11,0
16,567,11,0
17,566,15,0
18,565,13,0
19,564,17,0
20,564,17,0
21,562,20,0
22,562,17,0
23,561,24,0
24,561,20,0
25,561,17,0
26,560,27,0
27,560,12,0
28,559,21,0
29,559,19,0
30,559,16,0
31,559,13,0
32,559,12,0
33,558,22,0
34,558,9,0
35,557,24,0
36,557,22,0
37,557,21,0
38,557,14,0
39,557,11,0
40,556,21,0
41,556,21,0
42,556,18,0
43,556,11,0
44,555,28,0
45,555,26,0
46,555,20,0
47,555,19,0
48,555,16,0
49,555,16,0
50,555,15,0
51,555,15,0
52,554,23,0
53,554,20,0
54,554,16,0
55,554,16,0
56,554,16,0
57,553,13,0
58,553,10,0
59,552,29,0
60,552,29,0
61,552,19,0
62,551,24,0
63,551,21,0
64,551,20,0
65,551,20,0
66,551,16,0
67,550,25,0
68,550,24,0
69,550,18,0
70,549,30,0
71,549,29,0
72,549,23,0
73,549,22,0
74,549,19,0
75,549,18,0
76,548,23,0
77,548,20,0
78,548,20,0
79,548,18,0
80,548,12,0
81,547,27,0
82,547,19,0
83,547,17,0
84,547,16,0
85,546,26,0
86,545,37,0
87,545,35,0
88,545,32,0
89,545,31,0
90,545,28,0
91,545,28,0
92,545,28,0
93,545,25,0
94,545,18,0
95,545,17,0
96,545,15,0
97,545,13,0
98,544,30,0
99,544,25,0
100,544,21,0
101,544,19,0
102,544,15,0
103,544,12,0
104,543,24,0
105,542,29,0
106,542,25,0
107,542,18,0
108,541,36,0
109,541,30,0
110,541,28,0
111,541,25,0
112,541,18,0
113,540,33,0
114,540,29,0
115,540,28,0
116,540,23,0
117,540,23,0
118,540,21,0
119,540,19,0
120,540,18,0
121,540,16,0
122,539,38,0
123,539,30,0
124,539,30,0
125,539,20,0
126,538,32,0
127,538,30,0
128,538,29,0
129,538,26,0
130,538,20,0
131,538,19,0
132,537,41,0
133,537,37,0
134,537,34,0
135,537,28,0
136,537,25,0
137,537,22,0
138,537,22,0
139,537,22,0
140,537,19,0
141,537,14,0
142,536,41,0
143,536,26,0
144,536,24,0
145,534,44,0
146,534,35,0
147,534,35,0
148,534,33,0
149,534,29,0
150,534,27,0
151,534,24,0
152,534,19,0
153,534,17,0
154,533,31,0
155,533,26,0
156,532,46,0
157,532,43,0
158,532,41,0
159,532,39,0
160,532,34,0
161,532,28,0
162,532,25,0
163,531,42,0
164,531,37,0
165,531,34,0
166,531,29,0
167,531,24,0
168,531,21,0
169,530,48,0
170,530,45,0
171,530,24,0
172,529,51,0
173,529,45,0
174,529,42,0
175,529,39,0
176,529,33,0
177,529,29,0
178,528,49,0
179,528,47,0
180,528,42,0
181,528,41,0
182,528,34,0
183,528,24,0
184,527,44,0
185,527,43,0
186,527,42,0
187,527,33,0
188,527,29,0
189,527,26,0
190,526,54,0
191,526,32,0
192,526,31,0
193,526,30,0
194,526,29,0
195,526,28,0
196,526,28,0
197,526,25,0
198,526,24,0
199,526,21,0
200,526,20,0
201,526,20,0
202,526,18,0
203,525,53,0
204,525,39,0
205,525,30,0
206,525,30,0
207,525,20,0
208,525,19,0
209,524,56,0
210,524,47,0
211,524,34,0
212,524,32,0
213,524,27,0
214,523,53,0
215,523,27,0
216,523,26,0
217,523,18,0
218,522,58,0
219,522,56,0
220,522,47,0
221,522,33,0
222,522,25,0
223,521,39,0
224,521,30,0
225,521,29,0
226,521,28,0
227,521,22,0
228,521,21,0
229,521,21,0
230,520,57,0
231,520,53,0
232,520,44,0
233,520,30,0
234,520,28,0
235,520,22,0
236,520,21,0
237,519,45,0
238,519,41,0
239,519,30,0
240,519,22,0
241,518,25,0
242,518,22,0
243,517,46,0
244,517,29,0
245,516,62,0
246,516,51,0
247,516,31,0
248,515,45,0
249,515,39,0
250,515,18,0
251,514,56,0
252,514,55,0
253,514,47,0
254,514,44,0
255,514,43,0
256,514,36,0
257,514,22,0
258,513,49,0
259,513,39,0
260,513,28,0
261,512,56,0
262,512,48,0
263,512,48,0
264,512,48,0
265,512,45,0
266,512,44,0
267,512,30,0
268,512,27,0
269,511,48,0
270,511,46,0
271,511,27,0
272,511,24,0
273,510,41,0
274,510,38,0
275,510,34,0
276,510,31,0
277,510,27,0
278,509,40,0
279,509,35,0
280,509,29,0
281,508,67,0
282,508,45,0
283,508,41,0
284,507,53,0
285,507,44,0
286,507,44,0
287,507,35,0
288,506,73,0
289,506,52,0
290,506,51,0
291,506,28,0
292,505,53,0
293,505,52,0
294,505,49,0
295,505,47,0
296,505,45,0
297,504,57,0
298,504,53,0
299,504,45,0
300,504,36,0
301,504,32,0
302,504,31,0
303,504,29,0
304,503,46,0
305,503,44,0
306,503,39,0
307,503,33,0
308,503,33,0
309,503,28,0
310,502,37,0
311,502,34,0
312,502,28,0
313,502,24,0
314,501,73,0
315,501,63,0
316,501,56,0
317,501,54,0
318,501,38,0
319,501,36,0
320,501,28,0
321,500,60,0
322,500,32,0
323,499,73,0
324,499,58,0
325,499,56,0
326,499,48,0
327,499,32,0
328,498,76,0
329,498,59,0
330,498,51,0
331,498,33,0
332,498,29,0
333,498,27,0
334,497,63,0
335,497,59,0
336,497,52,0
337,496,74,0
338,496,66,0
339,496,45,0
340,496,39,0
341,495,85,0
342,495,84,0
343,495,76,0
344,495,69,0
345,495,51,0
346,495,51,0
347,495,42,0
348,495,37,0
349,495,34,0
350,495,34,0
351,495,28,0
352,494,59,0
353,494,50,0
354,494,45,0
355,493,61,0
356,493,41,0
357,493,26,0
358,492,68,0
359,492,49,0
360,492,42,0
361,492,36,0
362,492,34,0
363,491,86,0
364,491,81,0
365,491,75,0
366,491,69,0
367,491,64,0
368,491,64,0
369,491,58,0
370,491,58,0
371,491,56,0
372,491,38,0
373,491,36,0
374,490,61,0
375,490,42,0
376,490,37,0
377,490,30,0
378,488,54,0
379,488,41,0
380,487,93,0
381,487,71,0
382,487,69,0
383,487,66,0
384,487,55,0
385,486,72,0
386,486,35,0
387,486,26,0
388,485,63,0
389,485,55,0
390,484,76,0
391,484,70,0
392,484,62,0
393,484,50,0
394,483,99,0
395,483,51,0
396,481,74,0
397,481,48,0
398,481,40,0
399,481,35,0
400,481,35,0
401,480,67,0
402,480,63,0
403,480,62,0
404,480,48,0
405,479,53,0
406,477,82,0
407,477,61,0
408,477,58,0
409,477,45,0
410,477,44,0
411,477,35,0
412,476,84,0
413,476,49,0
414,476,47,0
415,474,89,0
416,474,86,0
417,474,36,0
418,473,112,0
419,473,77,0
420,473,77,0
421,473,55,0
422,472,60,0
423,472,51,0
424,472,44,0
425,471,76,0
426,471,38,0
427,470,104,0
428,470,87,0
429,470,74,0
430,470,66,0
431,470,41,0
432,469,97,0
433,469,46,0
434,468,55,0
435,468,48,0
436,467,72,0
437,467,70,0
438,467,43,0
439,467,32,0
440,466,105,0
441,466,81,0
442,466,67,0
443,466,58,0
444,466,42,0
445,465,79,0
446,465,62,0
447,465,47,0
448,463,56,0
449,463,50,0
450,463,44,0
451,463,39,0
452,462,90,0
453,462,85,0
454,462,40,0
455,461,74,0
456,461,64,0
457,460,97,0
458,460,80,0
459,460,48,0
460,459,64,0
461,458,111,0
462,458,45,0
463,457,78,0
464,457,36,0
465,455,114,0
466,455,95,0
467,455,79,0
468,455,59,0
469,455,39,0
470,454,98,0
471,454,35,0
472,453,105,0
473,453,64,0
474,452,77,0
475,452,47,0
476,452,43,0
477,452,38,0
478,452,37,0
479,451,106,0
480,451,50,0
481,451,46,0
482,450,66,0
483,450,56,0
484,450,50,0
485,450,44,0
486,450,37,0
487,449,45,0
488,448,92,0
489,448,90,0
490,448,48,0
491,447,110,0
492,447,75,0
493,446,106,0
494,446,87,0
495,446,39,0
496,446,39,0
497,445,108,0
498,445,78,0
499,445,65,0
500,445,55,0
501,445,38,0
502,445,35,0
503,444,107,0
504,444,101,0
505,444,86,0
506,444,56,0
507,443,96,0
508,443,84,0
509,443,71,0
510,443,63,0
511,443,56,0
512,442,91,0
513,442,87,0
514,442,65,0
515,440,79,0
516,440,74,0
517,440,50,0
518,439,88,0
519,439,86,0
520,439,73,0
521,438,102,0
522,438,79,0
523,438,54,0
524,437,116,0
525,437,61,0
526,437,60,0
527,437,47,0
528,436,133,0
529,436,126,0
530,436,109,0
531,436,64,0
532,436,58,0
533,435,100,0
534,435,63,0
535,434,68,0
536,434,61,0
537,434,52,0
538,434,39,0
539,433,101,0
540,433,55,0
541,432,118,0
542,432,111,0
543,432,103,0
544,432,77,0
545,432,73,0
546,431,88,0
547,431,64,0
548,430,149,0
549,430,114,0
550,430,68,0
551,430,63,0
552,429,70,0
553,427,111,0
554,427,75,0
555,427,75,0
556,427,41,0
557,426,72,0
558,425,150,0
559,425,87,0
560,425,57,0
561,425,56,0
562,424,149,0
563,424,52,0
564,423,131,0
565,423,128,0
566,423,127,0
567,423,100,0
568,423,80,0
569,423,55,0
570,422,152,0
571,422,139,0
572,422,98,0
573,422,66,0
574,422,61,0
575,422,60,0
576,421,115,0
577,421,56,0
578,421,53,0
579,420,69,0
580,420,55,0
581,420,46,0
582,419,134,0
583,419,109,0
584,419,78,0
585,418,133,0
586,417,111,0
587,416,154,0
588,416,84,0
589,416,66,0
590,414,110,0
591,414,56,0
592,414,37,0
593,413,95,0
594,413,76,0
595,413,74,0
596,412,72,0
597,412,62,0
598,412,57,0
599,411,168,0
600,411,112,0
601,411,69,0
602,411,55,0
603,410,157,0
604,410,64,0
605,410,56,0
606,409,152,0
607,409,127,0
608,409,122,0
609,408,140,0
610,408,105,0
611,408,100,0
612,408,92,0
613,407,147,0
614,406,141,0
615,406,123,0
616,405,116,0
617,404,65,0
618,403,162,0
619,403,50,0
620,402,143,0
621,401,138,0
622,401,60,0
623,400,157,0
624,400,73,0
625,399,150,0
626,399,133,0
627,399,131,0
628,398,162,0
629,398,157,0
630,398,126,0
631,396,171,0
632,396,130,0
633,396,104,0
634,395,133,0
635,395,127,0
636,395,102,0
637,394,106,0
638,394,93,0
639,394,86,0
640,394,74,0
641,394,63,0
642,394,44,0
643,393,138,0
644,393,119,0
645,393,89,0
646,393,62,0
647,393,60,0
648,392,91,0
649,392,83,0
650,390,156,0
651,390,154,0
652,390,94,0
653,390,89,0
654,390,84,0
655,389,154,0
656,389,138,0
657,389,50,0
658,388,108,0
659,388,90,0
660,388,57,0
661,387,181,0
662,387,176,0
663,387,74,0
664,386,130,0
665,385,178,0
666,385,89,0
667,385,88,0
668,384,166,0
669,384,99,0
670,383,186,0
671,383,90,0
672,383,88,0
673,383,87,0
674,383,79,0
675,382,161,0
676,382,134,0
677,382,131,0
678,382,83,0
679,381,194,0
680,379,125,0
681,379,115,0
682,379,105,0
683,378,181,0
684,378,69,0
685,377,150,0
686,377,84,0
687,376,161,0
688,376,131,0
689,376,113,0
690,375,106,0
691,374,153,0
692,374,92,0
693,373,166,0
694,372,141,0
695,372,95,0
696,372,79,0
697,371,192,0
698,371,77,0
699,370,140,0
700,370,113,0
701,370,61,0
702,369,187,0
703,369,88,0
704,368,199,0
705,368,178,0
706,368,132,0
707,367,170,0
708,367,93,0
709,366,206,0
710,366,95,0
711,366,63,0
712,365,132,0
713,365,76,0
714,364,184,0
715,364,135,0
716,363,92,0
717,363,74,0
718,362,82,0
719,362,74,0
720,361,128,0
721,361,88,0
722,361,80,0
723,360,113,0
724,360,73,0
725,359,206,0
726,359,155,0
727,358,178,0
728,358,170,0
729,358,150,0
730,358,146,0
731,357,213,0
732,356,134,0
733,356,88,0
734,355,164,0
735,355,152,0
736,355,107,0
737,354,162,0
738,354,129,0
739,353,122,0
740,353,69,0
741,352,95,0
742,352,78,0
743,351,204,0
744,351,149,0
745,350,186,0
746,350,125,0
747,349,209,0
748,348,143,0
749,348,115,0
750,348,92,0
751,347,191,0
752,347,122,0
753,346,225,0
754,346,181,0
755,344,207,0
756,344,116,0
757,344,69,0
758,343,95,0
759,342,177,0
760,342,140,0
761,342,87,0
762,342,72,0
763,341,116,0
764,341,72,0
765,340,205,0
766,340,189,0
767,340,119,0
768,339,79,0
769,338,226,0
770,337,78,0
771,336,130,0
772,335,143,0
773,335,91,0
774,334,132,0
775,333,99,0
776,330,207,0
777,330,113,0
778,330,101,0
779,329,210,0
780,329,126,0
781,329,90,0
782,328,153,0
783,328,106,0
784,327,233,0
785,327,178,0
786,327,101,0
787,327,81,0
788,326,193,0
789,326,172,0
790,326,122,0
791,326,121,0
792,326,115,0
793,326,112,0
794,325,256,0
795,325,171,0
796,325,108,0
797,324,201,0
798,324,124,0
799,323,185,0
800,323,128,0
801,323,127,0
802,323,104,0
803,323,81,0
804,322,221,0
805,322,117,0
806,321,190,0
807,321,157,0
808,320,243,0
809,320,132,0
810,320,108,0
811,319,240,0
812,319,137,0
813,318,159,0
814,317,224,0
815,317,61,0
816,316,227,0
817,315,195,0
818,315,191,0
819,315,133,0
820,315,124,0
821,315,118,0
822,314,180,0
823,314,160,0
824,313,228,0
825,313,222,0
826,313,191,0
827,313,124,0
828,313,96,0
829,312,121,0
830,312,110,0
831,312,63,0
832,311,125,0
833,309,251,0
834,309,212,0
835,309,94,0
836,308,113,0
837,308,78,0
838,307,204,0
839,307,102,0
840,307,80,0
841,306,96,0
842,305,131,0
843,305,103,0
844,304,118,0
845,304,102,0
846,303,180,0
847,303,91,0
848,302,207,0
849,302,132,0
850,302,96,0
851,301,251,0
852,301,206,0
853,301,119,0
854,300,175,0
855,300,109,0
856,300,107,0
857,299,273,0
858,299,213,0
859,299,162,0
860,299,146,0
861,299,86,0
862,298,114,0
863,297,231,0
864,297,211,0
865,297,114,0
866,296,285,0
867,296,267,0
868,296,155,0
869,295,240,0
870,294,215,0
871,294,168,0
872,294,110,0
873,294,105,0
874,293,212,0
875,293,195,0
876,293,117,0
877,293,97,0
878,290,123,0
879,290,78,0
880,289,178,0
881,289,96,0
882,289,89,0
883,288,201,0
884,287,244,0
885,287,224,0
886,287,190,0
887,287,138,0
888,286,130,0
889,285,259,0
890,285,235,0
891,284,244,0
892,284,217,0
893,284,120,0
894,283,217,0
895,282,118,0
896,281,198,0
897,281,142,0
898,280,189,0
899,280,126,0
900,278,265,0
901,278,252,0
902,278,120,0
903,277,186,0
904,277,117,0
905,276,264,0
906,276,224,0
907,276,213,0
908,275,235,0
909,275,229,0
910,275,223,0
911,275,151,0
912,273,187,0
913,273,99,0
914,271,232,0
915,270,106,0
916,269,137,0
917,268,148,0
918,268,128,0
919,266,173,0
920,266,166,0
921,266,155,0
922,264,181,0
923,264,160,0
924,262,172,0
925,261,104,0
926,260,204,0
927,259,210,0
928,259,146,0
929,259,141,0
930,259,140,0
931,257,110,0
932,257,97,0
933,256,201,0
934,255,234,0
935,255,111,0
936,254,175,0
937,252,99,0
938,250,175,0
939,249,227,0
940,249,193,0
941,249,113,0
942,246,139,0
943,246,138,0
944,244,146,0
945,243,243,0
946,243,152,0
947,243,138,0
948,242,120,0
949,241,109,0
950,240,179,0
951,239,164,0
952,238,174,0
953,238,172,0
954,238,167,0
955,238,132,0
956,237,132,0
957,236,166,0
958,234,230,0
959,233,146,0
960,231,178,0
961,231,168,0
962,231,89,0
963,230,225,0
964,230,139,0
965,229,179,0
966,225,92,0
967,224,195,0
968,224,149,0
969,223,107,0
970,222,169,0
971,222,100,0
972,221,202,0
973,221,138,0
974,219,162,0
975,215,199,0
976,215,151,0
977,215,143,0
978,215,111,0
979,212,116,0
980,211,166,0
981,210,163,0
982,209,171,0
983,209,152,0
984,206,136,0
985,205,120,0
986,204,185,0
987,204,121,0
988,201,169,0
989,201,163,0
990,200,196,0
991,199,196,0
992,199,183,0
993,195,182,0
994,194,116,0
995,193,150,0
996,191,172,0
997,191,164,0
998,191,159,0
999,191,109,0
1000,190,159,0
1001,189,179,0
1002,187,184,0
1003,187,149,0
1004,185,176,0
1005,185,162,0
1006,183,177,0
1007,182,139,0
1008,181,170,0
1009,179,160,0
1010,178,175,0
1011,178,171,0
1012,177,148,0
1013,177,140,0
1014,175,98,0
1015,172,161,0
1016,170,168,0
1017,170,118,0
1018,169,96,0
1019,167,114,0
1020,164,147,0
1021,162,143,0
1022,156,155,0
1023,148,142,0
1024,147,140,0
1025,146,117,0
1026,137,122,0
1027,136,113,0


==> data/mnist/rebuttal_np_7model.csv <==
x,y1,y2,y3
0,942,86,0
1,940,88,0
2,935,93,0
3,935,93,0
4,933,95,0
5,931,97,0
6,927,101,0
7,927,101,0
8,923,105,0
9,922,106,0
10,921,107,0
11,921,107,0
12,918,110,0
13,918,110,0
14,917,111,0
15,911,117,0
16,909,119,0
17,908,120,0
18,908,120,0
19,908,120,0
20,908,120,0
21,907,121,0
22,907,121,0
23,907,121,0
24,905,123,0
25,904,124,0
26,904,124,0
27,903,125,0
28,903,125,0
29,902,126,0
30,902,126,0
31,902,126,0
32,902,126,0
33,900,128,0
34,900,128,0
35,898,130,0
36,898,130,0
37,897,131,0
38,896,132,0
39,895,133,0
40,895,133,0
41,895,133,0
42,895,133,0
43,894,134,0
44,894,134,0
45,893,135,0
46,893,135,0
47,893,135,0
48,892,136,0
49,892,136,0
50,890,138,0
51,890,138,0
52,890,138,0
53,890,138,0
54,889,139,0
55,888,140,0
56,888,140,0
57,887,141,0
58,887,141,0
59,886,142,0
60,886,142,0
61,884,144,0
62,883,145,0
63,883,145,0
64,881,147,0
65,881,147,0
66,881,147,0
67,880,148,0
68,880,148,0
69,879,149,0
70,879,149,0
71,878,150,0
72,878,150,0
73,877,151,0
74,876,152,0
75,876,152,0
76,875,153,0
77,875,153,0
78,875,153,0
79,873,155,0
80,873,155,0
81,873,155,0
82,872,156,0
83,872,156,0
84,872,156,0
85,872,156,0
86,871,157,0
87,870,158,0
88,870,158,0
89,870,158,0
90,869,159,0
91,869,159,0
92,869,159,0
93,868,160,0
94,868,160,0
95,868,160,0
96,867,161,0
97,867,161,0
98,866,162,0
99,865,163,0
100,865,163,0
101,864,164,0
102,864,164,0
103,864,164,0
104,863,165,0
105,862,166,0
106,861,167,0
107,860,168,0
108,860,168,0
109,859,169,0
110,858,170,0
111,856,172,0
112,856,172,0
113,855,173,0
114,855,173,0
115,854,174,0
116,854,174,0
117,854,174,0
118,853,175,0
119,853,175,0
120,853,175,0
121,852,176,0
122,851,177,0
123,851,177,0
124,851,177,0
125,851,177,0
126,851,177,0
127,850,178,0
128,850,178,0
129,849,179,0
130,848,180,0
131,848,180,0
132,848,180,0
133,848,180,0
134,847,181,0
135,846,182,0
136,846,182,0
137,845,183,0
138,845,183,0
139,845,183,0
140,844,184,0
141,844,184,0
142,844,184,0
143,844,184,0
144,843,185,0
145,843,185,0
146,843,185,0
147,843,185,0
148,842,186,0
149,841,187,0
150,840,188,0
151,840,188,0
152,840,188,0
153,839,189,0
154,838,190,0
155,838,190,0
156,837,191,0
157,837,191,0
158,836,192,0
159,836,192,0
160,835,193,0
161,835,193,0
162,835,193,0
163,834,194,0
164,834,194,0
165,832,196,0
166,832,196,0
167,829,199,0
168,829,199,0
169,828,200,0
170,827,201,0
171,827,201,0
172,827,201,0
173,826,202,0
174,825,203,0
175,825,203,0
176,825,203,0
177,825,203,0
178,824,204,0
179,824,204,0
180,824,204,0
181,823,205,0
182,823,205,0
183,822,206,0
184,822,206,0
185,822,206,0
186,820,208,0
187,819,209,0
188,819,209,0
189,819,209,0
190,818,210,0
191,818,210,0
192,818,210,0
193,818,210,0
194,817,211,0
195,817,211,0
196,816,212,0
197,816,212,0
198,816,212,0
199,816,212,0
200,816,212,0
201,816,212,0
202,815,213,0
203,812,216,0
204,811,217,0
205,810,218,0
206,810,218,0
207,809,219,0
208,808,220,0
209,808,220,0
210,808,220,0
211,806,222,0
212,806,222,0
213,806,222,0
214,805,223,0
215,804,224,0
216,803,225,0
217,803,225,0
218,802,226,0
219,802,226,0
220,802,226,0
221,802,226,0
222,802,226,0
223,802,226,0
224,802,226,0
225,800,228,0
226,800,228,0
227,800,228,0
228,799,229,0
229,799,229,0
230,799,229,0
231,797,231,0
232,797,231,0
233,795,233,0
234,795,233,0
235,795,233,0
236,795,233,0
237,795,233,0
238,795,233,0
239,794,234,0
240,793,235,0
241,792,236,0
242,792,236,0
243,792,236,0
244,792,236,0
245,792,236,0
246,792,236,0
247,791,237,0
248,791,237,0
249,791,237,0
250,790,238,0
251,790,238,0
252,790,238,0
253,789,239,0
254,789,239,0
255,789,239,0
256,789,239,0
257,788,240,0
258,788,240,0
259,788,240,0
260,787,241,0
261,786,242,0
262,786,242,0
263,785,243,0
264,785,243,0
265,785,243,0
266,784,244,0
267,784,244,0
268,783,245,0
269,782,246,0
270,782,246,0
271,781,247,0
272,781,247,0
273,781,247,0
274,780,248,0
275,779,249,0
276,779,249,0
277,778,250,0
278,778,250,0
279,778,250,0
280,778,250,0
281,777,251,0
282,777,251,0
283,777,251,0
284,777,251,0
285,776,252,0
286,776,252,0
287,776,252,0
288,776,252,0
289,776,252,0
290,775,253,0
291,775,253,0
292,774,254,0
293,774,254,0
294,772,256,0
295,771,257,0
296,771,257,0
297,771,257,0
298,770,258,0
299,769,259,0
300,769,259,0
301,769,259,0
302,768,260,0
303,766,262,0
304,766,262,0
305,765,263,0
306,765,263,0
307,764,264,0
308,763,265,0
309,763,265,0
310,763,265,0
311,762,266,0
312,760,268,0
313,760,268,0
314,760,268,0
315,760,268,0
316,759,269,0
317,757,271,0
318,757,271,0
319,757,271,0
320,756,272,0
321,755,273,0
322,755,273,0
323,754,274,0
324,753,275,0
325,752,276,0
326,750,278,0
327,749,279,0
328,748,280,0
329,748,280,0
330,748,280,0
331,748,280,0
332,748,280,0
333,747,281,0
334,747,281,0
335,747,281,0
336,746,282,0
337,746,282,0
338,745,283,0
339,745,283,0
340,745,283,0
341,744,284,0
342,743,285,0
343,743,285,0
344,743,285,0
345,742,286,0
346,741,287,0
347,741,287,0
348,741,287,0
349,739,289,0
350,739,289,0
351,738,290,0
352,738,290,0
353,738,290,0
354,737,291,0
355,737,291,0
356,737,291,0
357,735,293,0
358,734,294,0
359,731,297,0
360,731,297,0
361,730,298,0
362,729,299,0
363,729,299,0
364,728,300,0
365,728,300,0
366,728,300,0
367,726,302,0
368,726,302,0
369,725,303,0
370,725,303,0
371,725,303,0
372,724,304,0
373,723,305,0
374,723,305,0
375,721,307,0
376,721,307,0
377,720,308,0
378,720,308,0
379,718,310,0
380,718,310,0
381,718,310,0
382,718,310,0
383,718,310,0
384,717,311,0
385,717,311,0
386,717,311,0
387,716,312,0
388,716,312,0
389,715,313,0
390,714,314,0
391,714,314,0
392,713,315,0
393,713,315,0
394,713,315,0
395,712,316,0
396,710,318,0
397,710,318,0
398,709,319,0
399,706,322,0
400,704,324,0
401,704,324,0
402,704,324,0
403,703,325,0
404,701,327,0
405,701,327,0
406,700,328,0
407,700,328,0
408,699,329,0
409,697,331,0
410,697,331,0
411,696,332,0
412,695,333,0
413,695,333,0
414,695,333,0
415,693,335,0
416,692,336,0
417,692,336,0
418,691,337,0
419,691,337,0
420,690,338,0
421,690,338,0
422,690,338,0
423,689,339,0
424,689,339,0
425,688,340,0
426,685,343,0
427,685,343,0
428,684,344,0
429,684,344,0
430,684,344,0
431,684,344,0
432,684,344,0
433,683,345,0
434,683,345,0
435,682,346,0
436,680,348,0
437,679,349,0
438,677,351,0
439,677,351,0
440,677,351,0
441,677,351,0
442,673,355,0
443,673,355,0
444,672,356,0
445,672,356,0
446,669,359,0
447,668,360,0
448,664,364,0
449,662,366,0
450,661,367,0
451,659,369,0
452,659,369,0
453,659,369,0
454,658,370,0
455,652,376,0
456,650,378,0
457,647,381,0
458,645,383,0
459,643,385,0
460,640,388,0
461,637,391,0
462,636,392,0
463,635,393,0
464,634,394,0
465,633,395,0
466,632,396,0
467,628,400,0
468,627,401,0
469,626,402,0
470,625,403,0
471,625,403,0
472,625,403,0
473,624,404,0
474,624,404,0
475,624,404,0
476,623,405,0
477,621,407,0
478,618,410,0
479,616,412,0
480,615,413,0
481,612,416,0
482,609,419,0
483,609,419,0
484,608,420,0
485,606,422,0
486,601,427,0
487,600,428,0
488,599,429,0
489,599,429,0
490,592,436,0
491,591,437,0
492,587,441,0
493,586,442,0
494,585,443,0
495,583,445,0
496,582,446,0
497,578,450,0
498,576,452,0
499,576,452,0
500,575,453,0
501,575,453,0
502,568,460,0
503,566,462,0
504,564,464,0
505,562,466,0
506,560,468,0
507,559,469,0
508,559,469,0
509,557,471,0
510,555,473,0
511,552,476,0
512,548,480,0
513,545,483,0
514,544,484,0
515,543,485,0
516,540,488,0
517,540,488,0
518,540,488,0
519,538,490,0
520,536,492,0
521,535,493,0
522,532,496,0
523,531,497,0
524,529,499,0
525,527,501,0
526,519,509,0
527,518,510,0
528,504,524,0
529,502,526,0
530,501,527,0
531,492,536,0
532,490,538,0
533,488,540,0
534,485,543,0
535,484,544,0
536,481,547,0
537,479,549,0
538,478,550,0
539,471,557,0
540,470,558,0
541,468,560,0
542,468,560,0
543,466,562,0
544,465,563,0
545,463,565,0
546,459,569,0
547,458,570,0
548,457,571,0
549,452,576,0
550,451,577,0
551,451,577,0
552,434,594,0
553,433,595,0
554,432,596,0
555,431,597,0
556,429,599,0
557,414,614,0
558,408,620,0
559,406,622,0
560,395,633,0
561,376,652,0
562,371,657,0
563,370,658,0
564,368,660,0
565,368,660,0
566,366,662,0
567,351,677,0
568,350,678,0
569,348,680,0
570,346,682,0
571,343,685,0
572,339,689,0
573,338,690,0
574,336,692,0
575,335,693,0
576,326,702,0
577,318,710,0
578,300,728,0
579,300,728,0
580,296,732,0
581,292,736,0
582,270,758,0
583,241,787,0
584,236,792,0
585,234,794,0
586,227,801,0
587,214,814,0
588,209,819,0
589,208,820,0
590,192,836,0
591,186,842,0
592,181,847,0
593,180,848,0
594,118,910,0
595,46,982,0
596,34,994,0
597,29,999,0
598,24,1004,0
599,17,1011,0


==> data/mnist/rebuttal_np_8input.csv <==
x,y1,y2,y3
0,570,15,0
1,565,16,0
2,564,16,0
3,560,13,0
4,558,23,0
5,557,20,0
6,557,17,0
7,555,28,0
8,554,23,0
9,552,18,0
10,551,15,0
11,550,30,0
12,548,36,0
13,548,25,0
14,548,24,0
15,547,16,0
16,542,39,0
17,541,27,0
18,540,36,0
19,540,27,0
20,539,27,0
21,538,27,0
22,537,41,0
23,536,46,0
24,535,18,0
25,534,30,0
26,533,26,0
27,533,24,0
28,532,31,0
29,532,26,0
30,532,24,0
31,531,57,0
32,531,49,0
33,531,32,0
34,531,20,0
35,528,43,0
36,528,28,0
37,528,23,0
38,527,52,0
39,526,30,0
40,525,44,0
41,525,20,0
42,524,33,0
43,523,55,0
44,523,43,0
45,522,54,0
46,521,58,0
47,521,57,0
48,521,40,0
49,521,39,0
50,521,35,0
51,521,32,0
52,519,38,0
53,519,29,0
54,518,61,0
55,518,60,0
56,518,37,0
57,517,44,0
58,517,42,0
59,516,34,0
60,515,30,0
61,514,57,0
62,514,43,0
63,514,34,0
64,513,33,0
65,512,34,0
66,511,36,0
67,510,67,0
68,510,32,0
69,510,29,0
70,509,74,0
71,509,71,0
72,509,69,0
73,509,65,0
74,509,39,0
75,508,68,0
76,508,63,0
77,508,39,0
78,507,47,0
79,507,45,0
80,506,67,0
81,506,41,0
82,505,58,0
83,504,45,0
84,504,44,0
85,503,75,0
86,503,61,0
87,503,61,0
88,502,69,0
89,502,50,0
90,502,26,0
91,501,41,0
92,500,74,0
93,500,29,0
94,499,65,0
95,499,55,0
96,499,45,0
97,499,43,0
98,499,37,0
99,498,60,0
100,497,88,0
101,497,67,0
102,497,60,0
103,497,58,0
104,497,34,0
105,495,51,0
106,494,61,0
107,494,55,0
108,493,34,0
109,492,52,0
110,492,39,0
111,492,37,0
112,491,60,0
113,491,56,0
114,491,37,0
115,490,44,0
116,489,89,0
117,489,60,0
118,489,58,0
119,489,39,0
120,489,35,0
121,488,50,0
122,488,43,0
123,487,87,0
124,487,68,0
125,487,64,0
126,487,63,0
127,486,86,0
128,486,50,0
129,486,48,0
130,485,59,0
131,485,58,0
132,485,37,0
133,484,99,0
134,484,67,0
135,484,47,0
136,483,39,0
137,482,88,0
138,482,48,0
139,482,43,0
140,481,81,0
141,481,66,0
142,481,58,0
143,481,27,0
144,480,92,0
145,480,46,0
146,479,59,0
147,479,57,0
148,478,78,0
149,477,70,0
150,477,39,0
151,476,88,0
152,476,74,0
153,475,91,0
154,475,56,0
155,475,44,0
156,475,33,0
157,474,50,0
158,473,92,0
159,473,89,0
160,473,62,0
161,472,98,0
162,472,83,0
163,472,35,0
164,470,87,0
165,470,55,0
166,469,86,0
167,469,65,0
168,468,73,0
169,467,70,0
170,467,62,0
171,466,82,0
172,466,71,0
173,466,67,0
174,466,63,0
175,466,44,0
176,465,110,0
177,465,74,0
178,465,68,0
179,465,59,0
180,465,45,0
181,464,104,0
182,464,58,0
183,462,79,0
184,462,45,0
185,461,104,0
186,461,76,0
187,461,55,0
188,460,82,0
189,460,78,0
190,460,73,0
191,460,62,0
192,460,56,0
193,459,114,0
194,459,50,0
195,458,91,0
196,458,76,0
197,458,70,0
198,458,68,0
199,458,62,0
200,458,40,0
201,457,69,0
202,456,90,0
203,456,67,0
204,456,61,0
205,455,82,0
206,455,64,0
207,454,80,0
208,453,77,0
209,452,116,0
210,452,92,0
211,452,86,0
212,452,68,0
213,451,89,0
214,451,81,0
215,451,76,0
216,451,69,0
217,450,89,0
218,450,74,0
219,450,67,0
220,450,62,0
221,449,119,0
222,448,120,0
223,448,102,0
224,448,75,0
225,448,74,0
226,447,84,0
227,447,68,0
228,447,53,0
229,446,125,0
230,446,97,0
231,446,83,0
232,445,122,0
233,445,74,0
234,445,74,0
235,443,91,0
236,443,75,0
237,442,101,0
238,441,95,0
239,441,78,0
240,441,50,0
241,440,107,0
242,440,88,0
243,440,57,0
244,440,49,0
245,438,76,0
246,437,101,0
247,437,95,0
248,437,56,0
249,436,105,0
250,436,82,0
251,436,66,0
252,436,55,0
253,435,96,0
254,435,91,0
255,434,117,0
256,434,83,0
257,433,105,0
258,433,92,0
259,433,80,0
260,433,43,0
261,432,94,0
262,432,74,0
263,431,124,0
264,431,107,0
265,431,105,0
266,431,101,0
267,431,63,0
268,430,92,0
269,430,92,0
270,429,168,0
271,429,103,0
272,429,91,0
273,429,86,0
274,429,75,0
275,429,60,0
276,428,84,0
277,428,66,0
278,428,56,0
279,427,125,0
280,427,108,0
281,427,105,0
282,427,88,0
283,427,82,0
284,427,52,0
285,426,109,0
286,426,88,0
287,426,78,0
288,425,81,0
289,425,76,0
290,424,122,0
291,424,115,0
292,424,56,0
293,424,55,0
294,423,124,0
295,423,67,0
296,422,103,0
297,422,75,0
298,421,148,0
299,421,106,0
300,420,137,0
301,420,110,0
302,420,100,0
303,420,89,0
304,420,79,0
305,419,144,0
306,418,106,0
307,418,90,0
308,418,70,0
309,417,104,0
310,416,131,0
311,416,114,0
312,415,126,0
313,415,90,0
314,414,109,0
315,413,102,0
316,413,98,0
317,412,119,0
318,412,115,0
319,412,73,0
320,411,136,0
321,411,105,0
322,411,63,0
323,411,62,0
324,411,56,0
325,410,121,0
326,409,139,0
327,408,112,0
328,408,93,0
329,408,89,0
330,408,86,0
331,407,166,0
332,407,106,0
333,406,75,0
334,405,139,0
335,405,106,0
336,405,86,0
337,405,54,0
338,404,115,0
339,403,150,0
340,403,136,0
341,403,100,0
342,403,87,0
343,402,167,0
344,402,139,0
345,402,134,0
346,402,126,0
347,402,90,0
348,402,60,0
349,401,153,0
350,401,135,0
351,401,123,0
352,401,108,0
353,401,96,0
354,401,94,0
355,401,73,0
356,400,136,0
357,400,82,0
358,400,79,0
359,399,105,0
360,399,105,0
361,399,79,0
362,398,172,0
363,398,107,0
364,398,106,0
365,398,90,0
366,398,82,0
367,397,165,0
368,397,129,0
369,397,127,0
370,397,75,0
371,397,67,0
372,396,115,0
373,396,107,0
374,396,95,0
375,396,76,0
376,396,70,0
377,395,157,0
378,395,97,0
379,395,72,0
380,394,108,0
381,394,96,0
382,394,62,0
383,392,81,0
384,391,167,0
385,391,110,0
386,391,110,0
387,391,109,0
388,391,106,0
389,391,96,0
390,391,91,0
391,391,89,0
392,391,82,0
393,390,174,0
394,390,125,0
395,390,125,0
396,390,106,0
397,390,102,0
398,389,139,0
399,389,124,0
400,389,100,0
401,388,132,0
402,388,64,0
403,387,144,0
404,387,108,0
405,386,106,0
406,386,102,0
407,386,56,0
408,385,187,0
409,385,135,0
410,385,120,0
411,385,59,0
412,384,162,0
413,384,153,0
414,384,142,0
415,384,135,0
416,384,72,0
417,383,131,0
418,383,123,0
419,383,110,0
420,382,172,0
421,382,141,0
422,382,104,0
423,382,65,0
424,381,120,0
425,381,103,0
426,381,79,0
427,380,170,0
428,380,85,0
429,379,149,0
430,378,156,0
431,378,144,0
432,378,79,0
433,377,123,0
434,377,120,0
435,377,114,0
436,377,88,0
437,377,81,0
438,376,162,0
439,375,140,0
440,375,126,0
441,375,121,0
442,375,112,0
443,375,111,0
444,375,70,0
445,374,128,0
446,373,153,0
447,371,173,0
448,371,132,0
449,371,111,0
450,371,97,0
451,370,132,0
452,370,127,0
453,370,96,0
454,370,80,0
455,370,71,0
456,369,158,0
457,369,91,0
458,369,80,0
459,368,170,0
460,368,99,0
461,367,169,0
462,367,100,0
463,367,97,0
464,367,65,0
465,366,159,0
466,366,135,0
467,366,115,0
468,366,85,0
469,366,76,0
470,365,201,0
471,365,200,0
472,365,142,0
473,365,127,0
474,365,87,0
475,364,85,0
476,363,113,0
477,363,112,0
478,363,90,0
479,363,69,0
480,362,127,0
481,362,105,0
482,362,104,0
483,362,85,0
484,361,147,0
485,361,127,0
486,360,76,0
487,359,186,0
488,359,105,0
489,359,83,0
490,359,68,0
491,359,63,0
492,358,113,0
493,358,109,0
494,358,99,0
495,357,132,0
496,357,90,0
497,356,224,0
498,356,200,0
499,356,95,0
500,356,94,0
501,355,199,0
502,355,180,0
503,355,169,0
504,355,158,0
505,355,115,0
506,355,99,0
507,354,185,0
508,353,154,0
509,353,118,0
510,353,104,0
511,353,96,0
512,353,93,0
513,352,205,0
514,352,168,0
515,352,145,0
516,352,107,0
517,352,105,0
518,352,100,0
519,352,99,0
520,351,205,0
521,351,65,0
522,350,147,0
523,348,187,0
524,348,163,0
525,348,162,0
526,348,69,0
527,347,171,0
528,347,165,0
529,347,130,0
530,346,237,0
531,346,232,0
532,345,165,0
533,345,152,0
534,345,122,0
535,344,187,0
536,344,172,0
537,344,166,0
538,344,143,0
539,344,130,0
540,344,115,0
541,343,150,0
542,343,130,0
543,343,114,0
544,342,165,0
545,342,139,0
546,342,117,0
547,342,87,0
548,342,78,0
549,341,200,0
550,341,87,0
551,341,75,0
552,340,134,0
553,340,118,0
554,340,92,0
555,339,188,0
556,339,160,0
557,338,153,0
558,338,109,0
559,338,93,0
560,338,80,0
561,337,184,0
562,337,109,0
563,337,78,0
564,336,218,0
565,336,196,0
566,336,167,0
567,335,135,0
568,335,111,0
569,335,109,0
570,334,204,0
571,334,160,0
572,334,110,0
573,333,96,0
574,332,170,0
575,332,63,0
576,331,206,0
577,331,161,0
578,331,143,0
579,331,105,0
580,330,215,0
581,330,187,0
582,330,128,0
583,330,113,0
584,329,95,0
585,328,143,0
586,327,182,0
587,327,181,0
588,327,165,0
589,327,145,0
590,327,143,0
591,327,120,0
592,327,83,0
593,327,78,0
594,326,181,0
595,325,203,0
596,325,130,0
597,325,123,0
598,325,109,0
599,324,185,0
600,324,132,0
601,322,220,0
602,322,152,0
603,321,205,0
604,320,186,0
605,320,152,0
606,320,134,0
607,319,192,0
608,319,177,0
609,319,143,0
610,319,135,0
611,319,118,0
612,318,254,0
613,318,141,0
614,317,152,0
615,316,133,0
616,316,104,0
617,316,91,0
618,315,151,0
619,315,115,0
620,314,179,0
621,314,177,0
622,314,128,0
623,314,96,0
624,314,89,0
625,313,194,0
626,313,177,0
627,313,110,0
628,312,180,0
629,312,90,0
630,312,88,0
631,311,128,0
632,310,205,0
633,310,170,0
634,310,160,0
635,310,157,0
636,310,137,0
637,310,122,0
638,310,96,0
639,309,179,0
640,309,177,0
641,309,118,0
642,308,241,0
643,308,194,0
644,308,175,0
645,307,143,0
646,307,121,0
647,307,101,0
648,306,127,0
649,305,251,0
650,305,208,0
651,305,147,0
652,305,98,0
653,305,92,0
654,304,215,0
655,304,173,0
656,304,165,0
657,304,161,0
658,304,146,0
659,304,122,0
660,303,245,0
661,303,237,0
662,303,214,0
663,303,190,0
664,303,111,0
665,303,94,0
666,302,288,0
667,302,188,0
668,302,162,0
669,302,121,0
670,302,121,0
671,302,115,0
672,301,191,0
673,301,141,0
674,300,176,0
675,300,109,0
676,299,224,0
677,299,194,0
678,299,159,0
679,299,150,0
680,299,122,0
681,299,113,0
682,298,221,0
683,298,121,0
684,297,174,0
685,297,102,0
686,296,155,0
687,296,119,0
688,295,164,0
689,295,143,0
690,294,264,0
691,294,200,0
692,294,171,0
693,294,154,0
694,294,149,0
695,293,277,0
696,293,109,0
697,292,220,0
698,292,206,0
699,292,176,0
700,292,111,0
701,291,255,0
702,291,241,0
703,291,161,0
704,291,157,0
705,291,147,0
706,290,159,0
707,290,136,0
708,290,129,0
709,289,248,0
710,289,230,0
711,289,218,0
712,289,184,0
713,289,122,0
714,289,105,0
715,288,198,0
716,288,140,0
717,287,241,0
718,287,237,0
719,287,217,0
720,287,196,0
721,287,151,0
722,287,111,0
723,287,90,0
724,286,242,0
725,286,238,0
726,286,183,0
727,286,110,0
728,286,103,0
729,286,94,0
730,285,185,0
731,285,127,0
732,284,245,0
733,284,148,0
734,283,149,0
735,282,233,0
736,282,89,0
737,281,123,0
738,281,101,0
739,280,239,0
740,280,238,0
741,280,167,0
742,280,156,0
743,280,142,0
744,279,242,0
745,279,208,0
746,278,221,0
747,278,199,0
748,278,136,0
749,278,108,0
750,278,95,0
751,277,256,0
752,277,149,0
753,277,148,0
754,277,121,0
755,276,187,0
756,276,173,0
757,276,164,0
758,276,88,0
759,275,240,0
760,275,177,0
761,275,147,0
762,275,97,0
763,274,206,0
764,274,155,0
765,274,127,0
766,274,125,0
767,273,246,0
768,273,243,0
769,273,165,0
770,273,165,0
771,273,163,0
772,273,123,0
773,273,103,0
774,273,94,0
775,272,203,0
776,272,163,0
777,272,141,0
778,271,255,0
779,271,191,0
780,271,153,0
781,271,134,0
782,271,116,0
783,270,156,0
784,270,115,0
785,270,91,0
786,269,114,0
787,269,110,0
788,268,240,0
789,268,182,0
790,268,172,0
791,267,196,0
792,267,160,0
793,266,255,0
794,266,222,0
795,266,172,0
796,266,151,0
797,265,157,0
798,265,83,0
799,264,241,0
800,264,134,0
801,263,113,0
802,263,106,0
803,263,101,0
804,262,231,0
805,262,180,0
806,262,134,0
807,261,229,0
808,261,194,0
809,261,175,0
810,260,259,0
811,260,230,0
812,260,121,0
813,260,113,0
814,260,96,0
815,258,251,0
816,258,149,0
817,256,250,0
818,256,180,0
819,256,168,0
820,256,160,0
821,256,135,0
822,256,129,0
823,255,242,0
824,255,212,0
825,255,135,0
826,255,121,0
827,254,168,0
828,254,145,0
829,254,130,0
830,252,210,0
831,252,170,0
832,252,114,0
833,252,105,0
834,251,212,0
835,250,221,0
836,250,155,0
837,249,242,0
838,249,189,0
839,247,195,0
840,247,151,0
841,245,238,0
842,245,224,0
843,245,193,0
844,245,164,0
845,243,231,0
846,243,220,0
847,243,175,0
848,243,167,0
849,242,201,0
850,242,145,0
851,242,141,0
852,241,196,0
853,241,168,0
854,240,129,0
855,240,121,0
856,239,238,0
857,239,233,0
858,239,202,0
859,238,226,0
860,238,191,0
861,238,164,0
862,238,116,0
863,237,237,0
864,237,200,0
865,237,190,0
866,237,175,0
867,236,199,0
868,236,196,0
869,236,171,0
870,235,161,0
871,234,226,0
872,234,197,0
873,234,143,0
874,233,156,0
875,232,168,0
876,231,205,0
877,231,133,0
878,230,214,0
879,230,147,0
880,230,130,0
881,229,198,0
882,229,150,0
883,229,130,0
884,228,175,0
885,228,127,0
886,227,167,0
887,227,138,0
888,227,118,0
889,226,183,0
890,226,133,0
891,225,173,0
892,223,119,0
893,222,168,0
894,221,189,0
895,221,147,0
896,219,119,0
897,218,174,0
898,218,168,0
899,217,197,0
900,217,167,0
901,215,104,0
902,215,86,0
903,212,204,0
904,212,151,0
905,212,108,0
906,211,165,0
907,209,116,0
908,208,158,0
909,207,167,0
910,206,196,0
911,206,188,0
912,206,182,0
913,205,146,0
914,204,182,0
915,204,153,0
916,204,138,0
917,202,174,0
918,202,135,0
919,201,156,0
920,201,136,0
921,200,146,0
922,199,179,0
923,199,171,0
924,198,184,0
925,198,180,0
926,198,143,0
927,198,102,0
928,197,124,0
929,196,165,0
930,195,176,0
931,193,187,0
932,192,160,0
933,192,152,0
934,189,174,0
935,189,135,0
936,186,163,0
937,186,138,0
938,186,137,0
939,186,133,0
940,186,126,0
941,185,153,0
942,181,144,0
943,179,158,0
944,178,173,0
945,178,134,0
946,178,131,0
947,177,156,0
948,177,147,0
949,174,171,0
950,174,136,0
951,174,102,0
952,173,110,0
953,171,157,0
954,170,112,0
955,168,131,0
956,166,150,0
957,165,163,0
958,165,108,0
959,165,98,0
960,164,152,0
961,162,150,0
962,160,143,0
963,158,150,0
964,158,144,0
965,158,123,0
966,146,135,0
967,144,122,0
968,144,121,0
969,143,142,0
970,143,140,0
971,141,127,0
972,112,108,0
973,98,90,0


==> data/mnist/rebuttal_np_8model.csv <==
x,y1,y2,y3
0,852,122,0
1,832,142,0
2,827,147,0
3,825,149,0
4,825,149,0
5,823,151,0
6,823,151,0
7,822,152,0
8,821,153,0
9,819,155,0
10,818,156,0
11,818,156,0
12,818,156,0
13,817,157,0
14,815,159,0
15,815,159,0
16,814,160,0
17,813,161,0
18,813,161,0
19,812,162,0
20,811,163,0
21,811,163,0
22,810,164,0
23,810,164,0
24,808,166,0
25,807,167,0
26,807,167,0
27,803,171,0
28,803,171,0
29,802,172,0
30,800,174,0
31,799,175,0
32,799,175,0
33,799,175,0
34,798,176,0
35,798,176,0
36,798,176,0
37,796,178,0
38,796,178,0
39,795,179,0
40,793,181,0
41,793,181,0
42,792,182,0
43,792,182,0
44,792,182,0
45,791,183,0
46,791,183,0
47,788,186,0
48,788,186,0
49,786,188,0
50,786,188,0
51,784,190,0
52,784,190,0
53,783,191,0
54,783,191,0
55,781,193,0
56,778,196,0
57,778,196,0
58,777,197,0
59,771,203,0
60,771,203,0
61,769,205,0
62,769,205,0
63,769,205,0
64,769,205,0
65,768,206,0
66,767,207,0
67,767,207,0
68,766,208,0
69,765,209,0
70,765,209,0
71,765,209,0
72,765,209,0
73,765,209,0
74,763,211,0
75,762,212,0
76,762,212,0
77,762,212,0
78,758,216,0
79,757,217,0
80,755,219,0
81,754,220,0
82,753,221,0
83,753,221,0
84,753,221,0
85,752,222,0
86,752,222,0
87,752,222,0
88,751,223,0
89,751,223,0
90,749,225,0
91,747,227,0
92,747,227,0
93,746,228,0
94,745,229,0
95,745,229,0
96,744,230,0
97,744,230,0
98,743,231,0
99,743,231,0
100,743,231,0
101,743,231,0
102,743,231,0
103,742,232,0
104,741,233,0
105,740,234,0
106,738,236,0
107,738,236,0
108,737,237,0
109,736,238,0
110,735,239,0
111,735,239,0
112,735,239,0
113,734,240,0
114,734,240,0
115,734,240,0
116,733,241,0
117,733,241,0
118,732,242,0
119,732,242,0
120,732,242,0
121,731,243,0
122,730,244,0
123,730,244,0
124,729,245,0
125,729,245,0
126,729,245,0
127,725,249,0
128,724,250,0
129,722,252,0
130,720,254,0
131,720,254,0
132,719,255,0
133,719,255,0
134,719,255,0
135,718,256,0
136,718,256,0
137,718,256,0
138,717,257,0
139,717,257,0
140,717,257,0
141,715,259,0
142,715,259,0
143,715,259,0
144,715,259,0
145,715,259,0
146,714,260,0
147,714,260,0
148,713,261,0
149,712,262,0
150,712,262,0
151,712,262,0
152,712,262,0
153,712,262,0
154,712,262,0
155,710,264,0
156,709,265,0
157,708,266,0
158,708,266,0
159,708,266,0
160,707,267,0
161,707,267,0
162,706,268,0
163,706,268,0
164,703,271,0
165,702,272,0
166,700,274,0
167,700,274,0
168,696,278,0
169,695,279,0
170,694,280,0
171,693,281,0
172,693,281,0
173,692,282,0
174,690,284,0
175,690,284,0
176,689,285,0
177,687,287,0
178,686,288,0
179,685,289,0
180,684,290,0
181,683,291,0
182,683,291,0
183,681,293,0
184,681,293,0
185,681,293,0
186,681,293,0
187,677,297,0
188,676,298,0
189,676,298,0
190,674,300,0
191,674,300,0
192,673,301,0
193,673,301,0
194,673,301,0
195,672,302,0
196,672,302,0
197,670,304,0
198,669,305,0
199,667,307,0
200,666,308,0
201,666,308,0
202,666,308,0
203,666,308,0
204,664,310,0
205,664,310,0
206,663,311,0
207,662,312,0
208,662,312,0
209,662,312,0
210,660,314,0
211,659,315,0
212,658,316,0
213,658,316,0
214,658,316,0
215,657,317,0
216,657,317,0
217,657,317,0
218,657,317,0
219,656,318,0
220,656,318,0
221,655,319,0
222,652,322,0
223,651,323,0
224,650,324,0
225,650,324,0
226,650,324,0
227,649,325,0
228,649,325,0
229,648,326,0
230,648,326,0
231,646,328,0
232,646,328,0
233,646,328,0
234,646,328,0
235,645,329,0
236,645,329,0
237,645,329,0
238,645,329,0
239,645,329,0
240,644,330,0
241,644,330,0
242,644,330,0
243,644,330,0
244,644,330,0
245,643,331,0
246,643,331,0
247,643,331,0
248,643,331,0
249,642,332,0
250,642,332,0
251,642,332,0
252,641,333,0
253,640,334,0
254,640,334,0
255,639,335,0
256,639,335,0
257,638,336,0
258,637,337,0
259,637,337,0
260,637,337,0
261,637,337,0
262,636,338,0
263,634,340,0
264,634,340,0
265,633,341,0
266,632,342,0
267,632,342,0
268,632,342,0
269,630,344,0
270,628,346,0
271,628,346,0
272,627,347,0
273,627,347,0
274,626,348,0
275,625,349,0
276,625,349,0
277,625,349,0
278,625,349,0
279,624,350,0
280,623,351,0
281,623,351,0
282,622,352,0
283,621,353,0
284,621,353,0
285,619,355,0
286,618,356,0
287,617,357,0
288,617,357,0
289,617,357,0
290,617,357,0
291,616,358,0
292,616,358,0
293,616,358,0
294,616,358,0
295,615,359,0
296,614,360,0
297,613,361,0
298,613,361,0
299,612,362,0
300,611,363,0
301,610,364,0
302,610,364,0
303,610,364,0
304,610,364,0
305,609,365,0
306,608,366,0
307,608,366,0
308,608,366,0
309,608,366,0
310,606,368,0
311,606,368,0
312,604,370,0
313,604,370,0
314,604,370,0
315,603,371,0
316,602,372,0
317,601,373,0
318,601,373,0
319,600,374,0
320,599,375,0
321,599,375,0
322,599,375,0
323,598,376,0
324,598,376,0
325,597,377,0
326,596,378,0
327,595,379,0
328,595,379,0
329,595,379,0
330,594,380,0
331,594,380,0
332,593,381,0
333,592,382,0
334,592,382,0
335,590,384,0
336,589,385,0
337,589,385,0
338,587,387,0
339,587,387,0
340,586,388,0
341,586,388,0
342,585,389,0
343,585,389,0
344,583,391,0
345,583,391,0
346,583,391,0
347,582,392,0
348,581,393,0
349,580,394,0
350,579,395,0
351,577,397,0
352,577,397,0
353,576,398,0
354,576,398,0
355,574,400,0
356,574,400,0
357,573,401,0
358,573,401,0
359,572,402,0
360,572,402,0
361,571,403,0
362,571,403,0
363,571,403,0
364,571,403,0
365,570,404,0
366,569,405,0
367,569,405,0
368,568,406,0
369,568,406,0
370,566,408,0
371,565,409,0
372,565,409,0
373,565,409,0
374,564,410,0
375,563,411,0
376,563,411,0
377,563,411,0
378,562,412,0
379,562,412,0
380,562,412,0
381,561,413,0
382,560,414,0
383,560,414,0
384,557,417,0
385,556,418,0
386,555,419,0
387,552,422,0
388,551,423,0
389,550,424,0
390,548,426,0
391,548,426,0
392,545,429,0
393,543,431,0
394,543,431,0
395,542,432,0
396,541,433,0
397,541,433,0
398,539,435,0
399,539,435,0
400,538,436,0
401,538,436,0
402,537,437,0
403,537,437,0
404,536,438,0
405,535,439,0
406,534,440,0
407,533,441,0
408,533,441,0
409,532,442,0
410,531,443,0
411,530,444,0
412,530,444,0
413,530,444,0
414,529,445,0
415,528,446,0
416,526,448,0
417,523,451,0
418,522,452,0
419,520,454,0
420,520,454,0
421,518,456,0
422,517,457,0
423,514,460,0
424,514,460,0
425,513,461,0
426,512,462,0
427,512,462,0
428,511,463,0
429,511,463,0
430,511,463,0
431,511,463,0
432,510,464,0
433,510,464,0
434,510,464,0
435,509,465,0
436,508,466,0
437,508,466,0
438,507,467,0
439,506,468,0
440,505,469,0
441,504,470,0
442,504,470,0
443,503,471,0
444,503,471,0
445,502,472,0
446,498,476,0
447,497,477,0
448,494,480,0
449,489,485,0
450,489,485,0
451,486,488,0
452,484,490,0
453,483,491,0
454,483,491,0
455,482,492,0
456,481,493,0
457,480,494,0
458,480,494,0
459,479,495,0
460,477,497,0
461,476,498,0
462,471,503,0
463,470,504,0
464,469,505,0
465,469,505,0
466,468,506,0
467,468,506,0
468,466,508,0
469,463,511,0
470,459,515,0
471,459,515,0
472,458,516,0
473,456,518,0
474,455,519,0
475,455,519,0
476,454,520,0
477,452,522,0
478,452,522,0
479,452,522,0
480,452,522,0
481,451,523,0
482,451,523,0
483,450,524,0
484,450,524,0
485,448,526,0
486,447,527,0
487,446,528,0
488,446,528,0
489,444,530,0
490,442,532,0
491,436,538,0
492,436,538,0
493,435,539,0
494,432,542,0
495,432,542,0
496,425,549,0
497,423,551,0
498,419,555,0
499,419,555,0
500,418,556,0
501,417,557,0
502,417,557,0
503,416,558,0
504,416,558,0
505,414,560,0
506,412,562,0
507,410,564,0
508,409,565,0
509,407,567,0
510,406,568,0
511,406,568,0
512,405,569,0
513,402,572,0
514,402,572,0
515,401,573,0
516,397,577,0
517,396,578,0
518,395,579,0
519,395,579,0
520,393,581,0
521,393,581,0
522,391,583,0
523,391,583,0
524,391,583,0
525,391,583,0
526,390,584,0
527,387,587,0
528,385,589,0
529,385,589,0
530,381,593,0
531,379,595,0
532,375,599,0
533,372,602,0
534,372,602,0
535,371,603,0
536,364,610,0
537,362,612,0
538,361,613,0
539,360,614,0
540,358,616,0
541,356,618,0
542,356,618,0
543,354,620,0
544,354,620,0
545,350,624,0
546,350,624,0
547,350,624,0
548,349,625,0
549,347,627,0
550,346,628,0
551,338,636,0
552,335,639,0
553,334,640,0
554,333,641,0
555,327,647,0
556,326,648,0
557,323,651,0
558,320,654,0
559,315,659,0
560,313,661,0
561,308,666,0
562,308,666,0
563,306,668,0
564,304,670,0
565,304,670,0
566,296,678,0
567,291,683,0
568,289,685,0
569,289,685,0
570,288,686,0
571,285,689,0
572,279,695,0
573,276,698,0
574,274,700,0
575,272,702,0
576,269,705,0
577,268,706,0
578,268,706,0
579,259,715,0
580,236,738,0
581,232,742,0
582,231,743,0
583,225,749,0
584,224,750,0
585,204,770,0
586,202,772,0
587,201,773,0
588,201,773,0
589,200,774,0
590,187,787,0
591,155,819,0
592,145,829,0
593,143,831,0
594,140,834,0
595,136,838,0
596,127,847,0
597,111,863,0
598,71,903,0
599,60,914,0


==> data/mnist/rebuttal_np_9input.csv <==
x,y1,y2,y3
0,563,23,0
1,562,15,0
2,561,10,0
3,558,16,0
4,557,15,0
5,557,12,0
6,553,25,0
7,552,21,0
8,551,27,0
9,549,30,0
10,548,24,0
11,548,23,0
12,547,25,0
13,547,24,0
14,546,17,0
15,545,19,0
16,545,13,0
17,544,32,0
18,544,22,0
19,544,17,0
20,543,26,0
21,543,20,0
22,542,38,0
23,541,24,0
24,541,24,0
25,540,22,0
26,539,23,0
27,539,22,0
28,538,26,0
29,538,22,0
30,538,21,0
31,538,17,0
32,537,25,0
33,537,23,0
34,537,21,0
35,537,19,0
36,537,18,0
37,537,15,0
38,536,30,0
39,535,22,0
40,535,21,0
41,534,16,0
42,533,39,0
43,533,19,0
44,532,22,0
45,531,46,0
46,531,35,0
47,531,31,0
48,531,31,0
49,531,22,0
50,531,21,0
51,531,18,0
52,531,16,0
53,530,35,0
54,530,33,0
55,530,23,0
56,530,21,0
57,530,18,0
58,529,50,0
59,529,44,0
60,529,29,0
61,529,28,0
62,529,23,0
63,529,21,0
64,528,43,0
65,528,29,0
66,527,51,0
67,527,39,0
68,527,32,0
69,527,27,0
70,526,30,0
71,526,27,0
72,526,24,0
73,526,21,0
74,526,18,0
75,525,40,0
76,525,40,0
77,525,36,0
78,525,35,0
79,525,35,0
80,525,27,0
81,525,24,0
82,524,59,0
83,524,50,0
84,524,32,0
85,524,30,0
86,523,42,0
87,523,34,0
88,523,33,0
89,523,21,0
90,523,17,0
91,522,33,0
92,522,27,0
93,521,48,0
94,521,30,0
95,521,27,0
96,520,43,0
97,520,30,0
98,520,28,0
99,520,22,0
100,518,36,0
101,518,30,0
102,518,29,0
103,518,21,0
104,517,46,0
105,517,41,0
106,517,39,0
107,517,36,0
108,517,33,0
109,517,29,0
110,517,22,0
111,516,50,0
112,516,30,0
113,516,28,0
114,515,33,0
115,515,31,0
116,515,24,0
117,515,21,0
118,514,35,0
119,514,33,0
120,514,30,0
121,514,29,0
122,513,51,0
123,513,50,0
124,513,40,0
125,513,32,0
126,513,31,0
127,512,40,0
128,512,37,0
129,512,36,0
130,512,29,0
131,512,21,0
132,511,43,0
133,511,36,0
134,511,28,0
135,511,20,0
136,510,49,0
137,510,35,0
138,510,27,0
139,510,27,0
140,510,25,0
141,509,44,0
142,509,31,0
143,509,23,0
144,509,23,0
145,508,45,0
146,508,36,0
147,508,31,0
148,507,66,0
149,507,36,0
150,507,28,0
151,507,24,0
152,507,22,0
153,506,60,0
154,506,30,0
155,505,45,0
156,505,45,0
157,505,31,0
158,505,28,0
159,505,27,0
160,504,49,0
161,504,42,0
162,504,36,0
163,504,32,0
164,504,27,0
165,503,70,0
166,503,34,0
167,503,33,0
168,502,57,0
169,502,46,0
170,502,44,0
171,502,41,0
172,502,35,0
173,502,29,0
174,502,28,0
175,502,22,0
176,501,70,0
177,501,64,0
178,501,62,0
179,501,34,0
180,501,27,0
181,501,27,0
182,500,57,0
183,500,44,0
184,500,32,0
185,500,28,0
186,499,37,0
187,499,34,0
188,499,30,0
189,499,25,0
190,498,49,0
191,498,38,0
192,498,34,0
193,498,20,0
194,497,73,0
195,497,57,0
196,497,47,0
197,497,40,0
198,497,29,0
199,496,77,0
200,496,38,0
201,496,21,0
202,495,75,0
203,495,50,0
204,495,36,0
205,494,76,0
206,494,69,0
207,494,64,0
208,494,46,0
209,494,40,0
210,494,30,0
211,493,78,0
212,493,20,0
213,492,44,0
214,492,39,0
215,492,38,0
216,492,38,0
217,492,30,0
218,492,28,0
219,491,51,0
220,491,42,0
221,491,27,0
222,490,69,0
223,490,55,0
224,490,51,0
225,490,30,0
226,490,27,0
227,489,64,0
228,489,61,0
229,489,43,0
230,489,31,0
231,488,57,0
232,488,52,0
233,488,41,0
234,488,29,0
235,488,28,0
236,487,71,0
237,487,62,0
238,487,47,0
239,487,40,0
240,487,38,0
241,487,30,0
242,487,28,0
243,486,64,0
244,486,63,0
245,486,52,0
246,486,51,0
247,486,38,0
248,486,36,0
249,485,65,0
250,485,57,0
251,485,53,0
252,485,53,0
253,484,61,0
254,484,48,0
255,484,45,0
256,484,40,0
257,484,38,0
258,484,33,0
259,484,22,0
260,483,70,0
261,483,59,0
262,483,58,0
263,483,45,0
264,483,32,0
265,482,72,0
266,482,56,0
267,482,30,0
268,481,58,0
269,481,45,0
270,481,43,0
271,481,40,0
272,481,35,0
273,481,31,0
274,481,30,0
275,481,30,0
276,480,79,0
277,480,57,0
278,480,55,0
279,480,35,0
280,479,57,0
281,479,53,0
282,479,47,0
283,479,37,0
284,479,30,0
285,478,86,0
286,478,40,0
287,478,39,0
288,478,33,0
289,478,31,0
290,477,80,0
291,477,79,0
292,477,53,0
293,477,51,0
294,477,47,0
295,477,41,0
296,477,40,0
297,477,36,0
298,476,53,0
299,476,48,0
300,476,38,0
301,476,38,0
302,476,38,0
303,476,33,0
304,476,26,0
305,475,69,0
306,475,51,0
307,475,48,0
308,475,46,0
309,474,66,0
310,474,66,0
311,474,48,0
312,474,46,0
313,474,38,0
314,473,55,0
315,473,52,0
316,473,51,0
317,473,38,0
318,473,36,0
319,473,32,0
320,472,58,0
321,472,52,0
322,472,44,0
323,471,86,0
324,471,72,0
325,471,51,0
326,471,50,0
327,471,39,0
328,470,45,0
329,469,74,0
330,469,57,0
331,469,37,0
332,468,72,0
333,468,71,0
334,468,63,0
335,468,53,0
336,468,52,0
337,468,49,0
338,467,62,0
339,467,60,0
340,467,47,0
341,467,40,0
342,466,75,0
343,466,69,0
344,466,56,0
345,466,52,0
346,466,43,0
347,466,42,0
348,466,39,0
349,466,38,0
350,465,96,0
351,465,89,0
352,465,77,0
353,465,53,0
354,465,51,0
355,465,48,0
356,465,48,0
357,464,47,0
358,464,38,0
359,464,34,0
360,463,69,0
361,463,55,0
362,463,44,0
363,462,60,0
364,462,44,0
365,462,39,0
366,462,38,0
367,461,85,0
368,461,70,0
369,461,61,0
370,460,56,0
371,460,44,0
372,460,40,0
373,460,37,0
374,460,33,0
375,460,27,0
376,459,111,0
377,459,59,0
378,459,51,0
379,459,44,0
380,459,44,0
381,458,54,0
382,458,52,0
383,458,39,0
384,458,38,0
385,457,76,0
386,456,83,0
387,456,62,0
388,456,60,0
389,455,50,0
390,455,49,0
391,455,43,0
392,455,41,0
393,454,76,0
394,454,53,0
395,454,51,0
396,454,49,0
397,454,47,0
398,454,34,0
399,453,48,0
400,453,48,0
401,453,33,0
402,452,69,0
403,452,55,0
404,452,41,0
405,452,40,0
406,452,38,0
407,451,74,0
408,451,67,0
409,451,46,0
410,450,94,0
411,450,76,0
412,450,54,0
413,450,41,0
414,450,36,0
415,449,102,0
416,449,66,0
417,449,58,0
418,448,51,0
419,447,84,0
420,447,50,0
421,447,37,0
422,446,66,0
423,446,56,0
424,445,69,0
425,445,66,0
426,445,61,0
427,445,44,0
428,445,44,0
429,445,38,0
430,444,84,0
431,443,79,0
432,443,43,0
433,443,41,0
434,442,70,0
435,441,63,0
436,441,52,0
437,441,49,0
438,441,48,0
439,441,38,0
440,440,52,0
441,440,43,0
442,440,35,0
443,439,76,0
444,439,57,0
445,439,50,0
446,439,41,0
447,438,88,0
448,438,75,0
449,437,108,0
450,437,86,0
451,437,84,0
452,437,50,0
453,437,48,0
454,436,102,0
455,436,88,0
456,436,82,0
457,436,77,0
458,436,70,0
459,436,56,0
460,435,78,0
461,435,72,0
462,435,68,0
463,435,65,0
464,435,49,0
465,434,123,0
466,434,91,0
467,434,61,0
468,434,54,0
469,434,48,0
470,433,102,0
471,433,96,0
472,433,53,0
473,432,83,0
474,432,73,0
475,432,44,0
476,431,93,0
477,430,73,0
478,430,54,0
479,429,92,0
480,429,79,0
481,428,67,0
482,427,101,0
483,427,100,0
484,427,64,0
485,426,84,0
486,426,63,0
487,426,47,0
488,425,111,0
489,425,95,0
490,425,79,0
491,425,67,0
492,423,71,0
493,423,49,0
494,422,79,0
495,421,114,0
496,421,93,0
497,421,91,0
498,421,67,0
499,421,63,0
500,421,59,0
501,421,55,0
502,420,103,0
503,420,59,0
504,420,51,0
505,419,92,0
506,419,87,0
507,419,71,0
508,419,65,0
509,419,57,0
510,419,55,0
511,418,73,0
512,418,46,0
513,418,37,0
514,417,76,0
515,417,54,0
516,417,48,0
517,416,86,0
518,416,65,0
519,416,46,0
520,415,59,0
521,415,56,0
522,415,55,0
523,415,54,0
524,415,51,0
525,415,46,0
526,414,74,0
527,414,43,0
528,413,55,0
529,413,50,0
530,413,46,0
531,412,115,0
532,412,76,0
533,411,109,0
534,411,62,0
535,411,54,0
536,411,52,0
537,411,51,0
538,410,96,0
539,410,84,0
540,410,76,0
541,410,61,0
542,409,116,0
543,409,108,0
544,409,105,0
545,409,83,0
546,409,77,0
547,409,46,0
548,408,91,0
549,408,76,0
550,408,67,0
551,408,58,0
552,407,87,0
553,407,59,0
554,406,115,0
555,406,100,0
556,406,87,0
557,406,84,0
558,406,76,0
559,406,75,0
560,406,66,0
561,406,55,0
562,406,49,0
563,405,95,0
564,404,69,0
565,403,143,0
566,403,64,0
567,403,47,0
568,402,116,0
569,402,107,0
570,402,71,0
571,402,66,0
572,401,142,0
573,401,63,0
574,401,60,0
575,400,72,0
576,400,69,0
577,400,67,0
578,399,99,0
579,399,96,0
580,399,50,0
581,398,85,0
582,398,62,0
583,398,60,0
584,397,91,0
585,397,67,0
586,397,54,0
587,393,63,0
588,393,58,0
589,393,42,0
590,392,96,0
591,392,82,0
592,392,65,0
593,392,48,0
594,391,114,0
595,391,103,0
596,390,91,0
597,390,88,0
598,390,51,0
599,389,99,0
600,389,78,0
601,389,77,0
602,389,65,0
603,388,156,0
604,388,75,0
605,388,72,0
606,387,99,0
607,387,88,0
608,387,68,0
609,387,68,0
610,387,61,0
611,387,57,0
612,387,53,0
613,387,42,0
614,386,159,0
615,386,133,0
616,383,65,0
617,383,37,0
618,382,64,0
619,381,144,0
620,381,102,0
621,381,101,0
622,381,86,0
623,381,70,0
624,381,65,0
625,380,119,0
626,380,94,0
627,380,90,0
628,380,80,0
629,380,77,0
630,380,75,0
631,379,153,0
632,378,79,0
633,378,74,0
634,378,62,0
635,377,106,0
636,377,89,0
637,377,74,0
638,376,125,0
639,376,102,0
640,375,94,0
641,375,89,0
642,375,64,0
643,374,105,0
644,372,78,0
645,371,125,0
646,371,68,0
647,371,61,0
648,370,116,0
649,370,113,0
650,370,102,0
651,370,76,0
652,370,53,0
653,369,125,0
654,369,112,0
655,369,88,0
656,368,147,0
657,368,107,0
658,367,116,0
659,366,153,0
660,366,77,0
661,365,153,0
662,365,99,0
663,365,98,0
664,364,137,0
665,364,106,0
666,363,140,0
667,363,90,0
668,363,89,0
669,363,83,0
670,363,68,0
671,362,158,0
672,362,137,0
673,361,125,0
674,361,86,0
675,361,81,0
676,361,78,0
677,361,71,0
678,361,68,0
679,360,138,0
680,360,101,0
681,360,79,0
682,359,100,0
683,359,66,0
684,359,43,0
685,358,93,0
686,358,66,0
687,357,88,0
688,356,177,0
689,356,123,0
690,356,91,0
691,354,74,0
692,353,163,0
693,353,112,0
694,353,77,0
695,353,75,0
696,352,140,0
697,352,65,0
698,349,89,0
699,349,74,0
700,349,56,0
701,348,79,0
702,347,167,0
703,346,79,0
704,345,185,0
705,345,170,0
706,345,147,0
707,345,143,0
708,345,140,0
709,345,93,0
710,345,87,0
711,344,134,0
712,344,73,0
713,343,107,0
714,343,81,0
715,341,156,0
716,341,76,0
717,340,171,0
718,340,96,0
719,340,84,0
720,340,72,0
721,338,173,0
722,338,136,0
723,337,144,0
724,337,109,0
725,337,105,0
726,337,77,0
727,337,71,0
728,336,127,0
729,336,66,0
730,335,95,0
731,334,169,0
732,334,137,0
733,333,150,0
734,333,125,0
735,332,79,0
736,332,79,0
737,331,137,0
738,331,137,0
739,331,127,0
740,331,105,0
741,330,96,0
742,330,89,0
743,329,93,0
744,328,182,0
745,328,69,0
746,327,164,0
747,327,157,0
748,327,153,0
749,327,146,0
750,327,134,0
751,327,84,0
752,327,83,0
753,325,174,0
754,325,149,0
755,324,107,0
756,324,65,0
757,323,103,0
758,322,162,0
759,321,107,0
760,320,101,0
761,318,83,0
762,317,144,0
763,316,69,0
764,315,109,0
765,315,74,0
766,314,172,0
767,314,142,0
768,314,104,0
769,312,187,0
770,312,143,0
771,312,133,0
772,312,98,0
773,312,74,0
774,311,199,0
775,311,111,0
776,308,229,0
777,308,113,0
778,308,93,0
779,307,153,0
780,307,100,0
781,307,95,0
782,306,115,0
783,306,94,0
784,306,65,0
785,305,185,0
786,305,151,0
787,305,100,0
788,305,94,0
789,304,199,0
790,304,129,0
791,304,120,0
792,303,141,0
793,303,136,0
794,303,126,0
795,303,103,0
796,302,198,0
797,301,143,0
798,301,127,0
799,300,194,0
800,300,131,0
801,300,109,0
802,299,213,0
803,299,94,0
804,298,104,0
805,296,188,0
806,296,116,0
807,296,100,0
808,296,89,0
809,294,121,0
810,294,83,0
811,293,92,0
812,292,133,0
813,291,170,0
814,291,151,0
815,291,134,0
816,291,107,0
817,291,84,0
818,291,72,0
819,290,153,0
820,290,125,0
821,289,197,0
822,289,78,0
823,288,203,0
824,288,143,0
825,287,153,0
826,286,229,0
827,286,199,0
828,286,123,0
829,285,90,0
830,284,122,0
831,284,109,0
832,284,94,0
833,283,188,0
834,281,146,0
835,280,153,0
836,280,127,0
837,280,103,0
838,280,84,0
839,278,178,0
840,277,88,0
841,276,233,0
842,276,122,0
843,276,121,0
844,276,114,0
845,275,159,0
846,275,125,0
847,274,170,0
848,274,120,0
849,273,134,0
850,272,133,0
851,271,249,0
852,271,171,0
853,269,122,0
854,269,101,0
855,268,144,0
856,268,139,0
857,267,175,0
858,267,162,0
859,266,192,0
860,266,133,0
861,264,198,0
862,264,158,0
863,264,144,0
864,264,119,0
865,262,174,0
866,262,133,0
867,262,114,0
868,262,83,0
869,261,225,0
870,261,214,0
871,260,213,0
872,260,145,0
873,260,123,0
874,259,182,0
875,259,140,0
876,259,106,0
877,258,93,0
878,257,209,0
879,257,114,0
880,255,187,0
881,255,115,0
882,255,104,0
883,254,94,0
884,253,234,0
885,253,161,0
886,252,171,0
887,251,168,0
888,251,143,0
889,251,138,0
890,250,158,0
891,250,135,0
892,248,247,0
893,248,151,0
894,247,174,0
895,247,93,0
896,246,152,0
897,245,143,0
898,243,237,0
899,243,154,0
900,243,121,0
901,243,86,0
902,242,241,0
903,242,182,0
904,242,145,0
905,241,192,0
906,241,113,0
907,240,136,0
908,239,131,0
909,238,174,0
910,238,165,0
911,237,116,0
912,236,153,0
913,235,163,0
914,235,154,0
915,235,146,0
916,234,123,0
917,233,117,0
918,233,113,0
919,232,138,0
920,231,154,0
921,231,122,0
922,230,166,0
923,230,131,0
924,230,122,0
925,229,97,0
926,228,96,0
927,227,116,0
928,227,114,0
929,225,103,0
930,224,218,0
931,224,84,0
932,223,193,0
933,223,99,0
934,220,177,0
935,220,132,0
936,219,180,0
937,218,99,0
938,214,181,0
939,212,144,0
940,212,119,0
941,211,189,0
942,210,161,0
943,209,134,0
944,209,92,0
945,208,130,0
946,207,194,0
947,206,175,0
948,205,151,0
949,204,171,0
950,204,100,0
951,203,145,0
952,202,174,0
953,201,142,0
954,200,186,0
955,199,179,0
956,199,174,0
957,198,142,0
958,198,115,0
959,197,146,0
960,197,112,0
961,196,164,0
962,193,130,0
963,192,190,0
964,192,161,0
965,190,167,0
966,187,182,0
967,186,176,0
968,186,173,0
969,185,126,0
970,184,176,0
971,184,158,0
972,183,170,0
973,181,126,0
974,179,147,0
975,179,95,0
976,178,126,0
977,177,140,0
978,177,133,0
979,176,139,0
980,174,168,0
981,174,112,0
982,173,173,0
983,172,163,0
984,172,148,0
985,171,123,0
986,170,158,0
987,170,127,0
988,170,94,0
989,166,108,0
990,164,127,0
991,164,106,0
992,160,114,0
993,157,134,0
994,156,152,0
995,156,138,0
996,154,142,0
997,152,131,0
998,152,103,0
999,147,124,0
1000,145,140,0
1001,142,123,0
1002,140,132,0
1003,138,134,0
1004,138,126,0
1005,131,119,0
1006,129,118,0
1007,124,117,0
1008,118,113,0


==> data/mnist/rebuttal_np_9model.csv <==
x,y1,y2,y3
0,923,86,0
1,922,87,0
2,922,87,0
3,920,89,0
4,919,90,0
5,918,91,0
6,914,95,0
7,910,99,0
8,909,100,0
9,906,103,0
10,906,103,0
11,905,104,0
12,905,104,0
13,903,106,0
14,901,108,0
15,901,108,0
16,901,108,0
17,900,109,0
18,898,111,0
19,898,111,0
20,897,112,0
21,897,112,0
22,896,113,0
23,896,113,0
24,894,115,0
25,893,116,0
26,891,118,0
27,891,118,0
28,891,118,0
29,890,119,0
30,889,120,0
31,889,120,0
32,887,122,0
33,885,124,0
34,885,124,0
35,885,124,0
36,885,124,0
37,884,125,0
38,884,125,0
39,883,126,0
40,882,127,0
41,882,127,0
42,880,129,0
43,880,129,0
44,880,129,0
45,877,132,0
46,877,132,0
47,876,133,0
48,876,133,0
49,873,136,0
50,873,136,0
51,872,137,0
52,871,138,0
53,871,138,0
54,868,141,0
55,867,142,0
56,866,143,0
57,865,144,0
58,865,144,0
59,865,144,0
60,864,145,0
61,863,146,0
62,862,147,0
63,860,149,0
64,860,149,0
65,858,151,0
66,858,151,0
67,857,152,0
68,856,153,0
69,855,154,0
70,854,155,0
71,854,155,0
72,853,156,0
73,851,158,0
74,850,159,0
75,850,159,0
76,849,160,0
77,849,160,0
78,848,161,0
79,848,161,0
80,847,162,0
81,847,162,0
82,846,163,0
83,846,163,0
84,845,164,0
85,845,164,0
86,845,164,0
87,843,166,0
88,842,167,0
89,842,167,0
90,842,167,0
91,841,168,0
92,839,170,0
93,839,170,0
94,839,170,0
95,838,171,0
96,838,171,0
97,838,171,0
98,837,172,0
99,837,172,0
100,837,172,0
101,837,172,0
102,836,173,0
103,836,173,0
104,835,174,0
105,834,175,0
106,832,177,0
107,832,177,0
108,831,178,0
109,830,179,0
110,830,179,0
111,829,180,0
112,829,180,0
113,829,180,0
114,828,181,0
115,828,181,0
116,827,182,0
117,827,182,0
118,827,182,0
119,825,184,0
120,825,184,0
121,822,187,0
122,822,187,0
123,822,187,0
124,817,192,0
125,816,193,0
126,816,193,0
127,816,193,0
128,815,194,0
129,815,194,0
130,815,194,0
131,814,195,0
132,813,196,0
133,813,196,0
134,813,196,0
135,812,197,0
136,812,197,0
137,812,197,0
138,810,199,0
139,810,199,0
140,810,199,0
141,810,199,0
142,808,201,0
143,808,201,0
144,807,202,0
145,807,202,0
146,806,203,0
147,805,204,0
148,804,205,0
149,804,205,0
150,802,207,0
151,801,208,0
152,800,209,0
153,799,210,0
154,799,210,0
155,798,211,0
156,798,211,0
157,798,211,0
158,796,213,0
159,796,213,0
160,796,213,0
161,796,213,0
162,795,214,0
163,794,215,0
164,794,215,0
165,793,216,0
166,792,217,0
167,792,217,0
168,791,218,0
169,791,218,0
170,791,218,0
171,790,219,0
172,789,220,0
173,788,221,0
174,788,221,0
175,788,221,0
176,787,222,0
177,786,223,0
178,786,223,0
179,785,224,0
180,785,224,0
181,784,225,0
182,784,225,0
183,784,225,0
184,783,226,0
185,783,226,0
186,783,226,0
187,783,226,0
188,782,227,0
189,781,228,0
190,781,228,0
191,780,229,0
192,779,230,0
193,779,230,0
194,777,232,0
195,777,232,0
196,777,232,0
197,776,233,0
198,776,233,0
199,775,234,0
200,775,234,0
201,774,235,0
202,774,235,0
203,772,237,0
204,772,237,0
205,772,237,0
206,771,238,0
207,770,239,0
208,770,239,0
209,768,241,0
210,768,241,0
211,767,242,0
212,766,243,0
213,766,243,0
214,766,243,0
215,764,245,0
216,764,245,0
217,763,246,0
218,762,247,0
219,761,248,0
220,761,248,0
221,761,248,0
222,760,249,0
223,760,249,0
224,759,250,0
225,759,250,0
226,759,250,0
227,757,252,0
228,756,253,0
229,756,253,0
230,754,255,0
231,754,255,0
232,754,255,0
233,754,255,0
234,754,255,0
235,754,255,0
236,753,256,0
237,752,257,0
238,751,258,0
239,751,258,0
240,750,259,0
241,750,259,0
242,750,259,0
243,750,259,0
244,750,259,0
245,748,261,0
246,748,261,0
247,748,261,0
248,748,261,0
249,747,262,0
250,746,263,0
251,746,263,0
252,746,263,0
253,746,263,0
254,745,264,0
255,743,266,0
256,743,266,0
257,743,266,0
258,743,266,0
259,743,266,0
260,741,268,0
261,740,269,0
262,740,269,0
263,738,271,0
264,738,271,0
265,738,271,0
266,738,271,0
267,736,273,0
268,736,273,0
269,735,274,0
270,735,274,0
271,735,274,0
272,735,274,0
273,734,275,0
274,734,275,0
275,733,276,0
276,732,277,0
277,731,278,0
278,730,279,0
279,729,280,0
280,729,280,0
281,728,281,0
282,728,281,0
283,728,281,0
284,726,283,0
285,725,284,0
286,725,284,0
287,724,285,0
288,724,285,0
289,724,285,0
290,723,286,0
291,721,288,0
292,721,288,0
293,721,288,0
294,721,288,0
295,720,289,0
296,720,289,0
297,719,290,0
298,718,291,0
299,717,292,0
300,717,292,0
301,716,293,0
302,715,294,0
303,714,295,0
304,714,295,0
305,714,295,0
306,714,295,0
307,714,295,0
308,713,296,0
309,712,297,0
310,710,299,0
311,710,299,0
312,710,299,0
313,709,300,0
314,709,300,0
315,708,301,0
316,707,302,0
317,707,302,0
318,705,304,0
319,705,304,0
320,705,304,0
321,704,305,0
322,704,305,0
323,704,305,0
324,704,305,0
325,703,306,0
326,703,306,0
327,703,306,0
328,700,309,0
329,700,309,0
330,700,309,0
331,699,310,0
332,698,311,0
333,698,311,0
334,697,312,0
335,695,314,0
336,694,315,0
337,694,315,0
338,692,317,0
339,692,317,0
340,690,319,0
341,690,319,0
342,690,319,0
343,690,319,0
344,688,321,0
345,688,321,0
346,688,321,0
347,687,322,0
348,687,322,0
349,687,322,0
350,687,322,0
351,684,325,0
352,683,326,0
353,683,326,0
354,682,327,0
355,682,327,0
356,681,328,0
357,680,329,0
358,680,329,0
359,679,330,0
360,679,330,0
361,677,332,0
362,677,332,0
363,677,332,0
364,676,333,0
365,676,333,0
366,676,333,0
367,676,333,0
368,675,334,0
369,675,334,0
370,673,336,0
371,673,336,0
372,673,336,0
373,672,337,0
374,671,338,0
375,671,338,0
376,670,339,0
377,665,344,0
378,662,347,0
379,661,348,0
380,661,348,0
381,661,348,0
382,659,350,0
383,656,353,0
384,655,354,0
385,652,357,0
386,651,358,0
387,649,360,0
388,649,360,0
389,648,361,0
390,647,362,0
391,647,362,0
392,646,363,0
393,645,364,0
394,644,365,0
395,644,365,0
396,644,365,0
397,644,365,0
398,643,366,0
399,640,369,0
400,640,369,0
401,638,371,0
402,637,372,0
403,637,372,0
404,636,373,0
405,631,378,0
406,630,379,0
407,629,380,0
408,629,380,0
409,624,385,0
410,623,386,0
411,622,387,0
412,620,389,0
413,619,390,0
414,619,390,0
415,618,391,0
416,618,391,0
417,616,393,0
418,616,393,0
419,616,393,0
420,615,394,0
421,614,395,0
422,614,395,0
423,613,396,0
424,613,396,0
425,612,397,0
426,608,401,0
427,608,401,0
428,608,401,0
429,607,402,0
430,607,402,0
431,607,402,0
432,605,404,0
433,604,405,0
434,603,406,0
435,599,410,0
436,599,410,0
437,599,410,0
438,597,412,0
439,596,413,0
440,596,413,0
441,596,413,0
442,595,414,0
443,593,416,0
444,591,418,0
445,589,420,0
446,589,420,0
447,586,423,0
448,585,424,0
449,585,424,0
450,583,426,0
451,583,426,0
452,583,426,0
453,582,427,0
454,582,427,0
455,580,429,0
456,579,430,0
457,579,430,0
458,577,432,0
459,574,435,0
460,573,436,0
461,573,436,0
462,570,439,0
463,570,439,0
464,569,440,0
465,568,441,0
466,567,442,0
467,566,443,0
468,565,444,0
469,563,446,0
470,562,447,0
471,561,448,0
472,561,448,0
473,559,450,0
474,553,456,0
475,553,456,0
476,553,456,0
477,553,456,0
478,550,459,0
479,549,460,0
480,548,461,0
481,544,465,0
482,542,467,0
483,542,467,0
484,538,471,0
485,538,471,0
486,537,472,0
487,533,476,0
488,533,476,0
489,526,483,0
490,526,483,0
491,525,484,0
492,523,486,0
493,515,494,0
494,514,495,0
495,511,498,0
496,509,500,0
497,508,501,0
498,506,503,0
499,502,507,0
500,500,509,0
501,494,515,0
502,492,517,0
503,492,517,0
504,492,517,0
505,488,521,0
506,485,524,0
507,485,524,0
508,480,529,0
509,473,536,0
510,469,540,0
511,469,540,0
512,466,543,0
513,466,543,0
514,465,544,0
515,463,546,0
516,463,546,0
517,462,547,0
518,460,549,0
519,459,550,0
520,458,551,0
521,457,552,0
522,456,553,0
523,456,553,0
524,454,555,0
525,447,562,0
526,442,567,0
527,441,568,0
528,437,572,0
529,437,572,0
530,432,577,0
531,426,583,0
532,425,584,0
533,425,584,0
534,420,589,0
535,416,593,0
536,414,595,0
537,414,595,0
538,405,604,0
539,402,607,0
540,398,611,0
541,392,617,0
542,390,619,0
543,390,619,0
544,390,619,0
545,389,620,0
546,378,631,0
547,373,636,0
548,364,645,0
549,359,650,0
550,350,659,0
551,346,663,0
552,337,672,0
553,333,676,0
554,326,683,0
555,323,686,0
556,320,689,0
557,318,691,0
558,317,692,0
559,306,703,0
560,305,704,0
561,304,705,0
562,302,707,0
563,297,712,0
564,286,723,0
565,278,731,0
566,277,732,0
567,273,736,0
568,273,736,0
569,268,741,0
570,263,746,0
571,258,751,0
572,251,758,0
573,248,761,0
574,244,765,0
575,241,768,0
576,237,772,0
577,230,779,0
578,221,788,0
579,204,805,0
580,194,815,0
581,192,817,0
582,180,829,0
583,176,833,0
584,175,834,0
585,175,834,0
586,167,842,0
587,154,855,0
588,151,858,0
589,136,873,0
590,135,874,0
591,130,879,0
592,121,888,0
593,86,923,0
594,80,929,0
595,78,931,0
596,76,933,0
597,57,952,0
598,50,959,0
599,33,976,0


==> data/mnist/rebuttal_p_1input.csv <==
x,y1,y2,y3
0,561,20,0
1,560,22,0
2,560,20,0
3,559,30,0
4,559,27,0
5,559,23,0
6,559,18,0
7,558,26,0
8,557,23,0
9,557,23,0
10,557,22,0
11,557,22,0
12,557,19,0
13,556,25,0
14,556,20,0
15,555,31,0
16,555,29,0
17,555,29,0
18,555,28,0
19,555,26,0
20,555,26,0
21,555,24,0
22,555,23,0
23,554,27,0
24,554,27,0
25,554,24,0
26,554,23,0
27,553,30,0
28,553,29,0
29,553,29,0
30,553,28,0
31,553,25,0
32,553,25,0
33,553,16,0
34,552,35,0
35,552,33,0
36,552,29,0
37,552,27,0
38,552,25,0
39,552,20,0
40,551,29,0
41,551,29,0
42,551,27,0
43,551,27,0
44,551,27,0
45,551,24,0
46,551,21,0
47,551,20,0
48,550,38,0
49,550,36,0
50,550,34,0
51,550,33,0
52,550,31,0
53,550,28,0
54,550,27,0
55,550,27,0
56,550,27,0
57,550,25,0
58,550,25,0
59,550,25,0
60,550,24,0
61,550,21,0
62,550,19,0
63,549,34,0
64,549,32,0
65,549,30,0
66,549,29,0
67,549,28,0
68,549,27,0
69,549,27,0
70,549,26,0
71,549,25,0
72,549,24,0
73,549,24,0
74,549,23,0
75,549,21,0
76,549,21,0
77,548,37,0
78,548,37,0
79,548,31,0
80,548,31,0
81,548,29,0
82,548,29,0
83,548,26,0
84,548,26,0
85,548,24,0
86,548,19,0
87,547,39,0
88,547,37,0
89,547,36,0
90,547,35,0
91,547,29,0
92,547,27,0
93,547,27,0
94,547,24,0
95,547,23,0
96,547,22,0
97,547,20,0
98,546,40,0
99,546,37,0
100,546,35,0
101,546,33,0
102,546,33,0
103,546,32,0
104,546,31,0
105,546,31,0
106,546,28,0
107,546,22,0
108,545,40,0
109,545,35,0
110,545,35,0
111,545,35,0
112,545,35,0
113,545,33,0
114,545,32,0
115,545,32,0
116,545,32,0
117,545,30,0
118,545,29,0
119,545,27,0
120,545,27,0
121,545,24,0
122,545,23,0
123,545,22,0
124,544,42,0
125,544,40,0
126,544,40,0
127,544,38,0
128,544,38,0
129,544,36,0
130,544,35,0
131,544,35,0
132,544,35,0
133,544,32,0
134,544,30,0
135,544,24,0
136,544,20,0
137,544,17,0
138,543,42,0
139,543,41,0
140,543,41,0
141,543,39,0
142,543,37,0
143,543,36,0
144,543,36,0
145,543,36,0
146,543,34,0
147,543,34,0
148,543,33,0
149,543,33,0
150,543,32,0
151,543,25,0
152,543,23,0
153,542,48,0
154,542,41,0
155,542,38,0
156,542,38,0
157,542,37,0
158,542,36,0
159,542,36,0
160,542,34,0
161,542,33,0
162,542,32,0
163,542,31,0
164,542,29,0
165,542,28,0
166,542,27,0
167,542,25,0
168,542,24,0
169,542,24,0
170,541,46,0
171,541,46,0
172,541,43,0
173,541,41,0
174,541,40,0
175,541,40,0
176,541,39,0
177,541,39,0
178,541,38,0
179,541,38,0
180,541,37,0
181,541,37,0
182,541,35,0
183,541,34,0
184,541,31,0
185,541,28,0
186,541,26,0
187,541,22,0
188,540,45,0
189,540,42,0
190,540,39,0
191,540,38,0
192,540,37,0
193,540,37,0
194,540,36,0
195,540,35,0
196,540,35,0
197,540,34,0
198,540,33,0
199,540,33,0
200,540,31,0
201,540,31,0
202,540,31,0
203,540,30,0
204,540,29,0
205,540,29,0
206,539,45,0
207,539,41,0
208,539,41,0
209,539,41,0
210,539,40,0
211,539,38,0
212,539,38,0
213,539,37,0
214,539,36,0
215,539,34,0
216,539,33,0
217,539,33,0
218,539,32,0
219,539,30,0
220,539,30,0
221,539,30,0
222,539,28,0
223,539,25,0
224,539,25,0
225,539,24,0
226,539,24,0
227,539,22,0
228,538,47,0
229,538,46,0
230,538,46,0
231,538,41,0
232,538,39,0
233,538,38,0
234,538,36,0
235,538,36,0
236,538,35,0
237,538,35,0
238,538,34,0
239,538,31,0
240,538,31,0
241,538,30,0
242,538,30,0
243,538,25,0
244,538,24,0
245,538,24,0
246,538,21,0
247,537,50,0
248,537,43,0
249,537,42,0
250,537,41,0
251,537,40,0
252,537,40,0
253,537,39,0
254,537,38,0
255,537,37,0
256,537,37,0
257,537,36,0
258,537,35,0
259,537,35,0
260,537,32,0
261,537,31,0
262,537,27,0
263,537,23,0
264,537,23,0
265,536,48,0
266,536,43,0
267,536,43,0
268,536,43,0
269,536,41,0
270,536,41,0
271,536,41,0
272,536,41,0
273,536,41,0
274,536,40,0
275,536,40,0
276,536,39,0
277,536,38,0
278,536,37,0
279,536,37,0
280,536,33,0
281,536,33,0
282,536,24,0
283,536,20,0
284,535,50,0
285,535,47,0
286,535,47,0
287,535,46,0
288,535,46,0
289,535,45,0
290,535,45,0
291,535,44,0
292,535,41,0
293,535,41,0
294,535,41,0
295,535,40,0
296,535,40,0
297,535,39,0
298,535,39,0
299,535,38,0
300,535,36,0
301,535,35,0
302,535,35,0
303,535,34,0
304,535,32,0
305,535,32,0
306,535,32,0
307,535,29,0
308,535,24,0
309,535,18,0
310,534,50,0
311,534,46,0
312,534,43,0
313,534,42,0
314,534,42,0
315,534,39,0
316,534,39,0
317,534,37,0
318,534,33,0
319,534,32,0
320,534,30,0
321,534,27,0
322,534,26,0
323,533,42,0
324,533,41,0
325,533,40,0
326,533,37,0
327,533,37,0
328,533,36,0
329,533,35,0
330,533,34,0
331,533,32,0
332,533,31,0
333,533,28,0
334,533,25,0
335,533,23,0
336,532,50,0
337,532,45,0
338,532,44,0
339,532,42,0
340,532,42,0
341,532,42,0
342,532,42,0
343,532,41,0
344,532,40,0
345,532,39,0
346,532,39,0
347,532,37,0
348,532,31,0
349,532,30,0
350,532,30,0
351,531,52,0
352,531,47,0
353,531,45,0
354,531,44,0
355,531,42,0
356,531,41,0
357,531,41,0
358,531,40,0
359,531,39,0
360,531,34,0
361,531,34,0
362,531,31,0
363,530,48,0
364,530,48,0
365,530,48,0
366,530,46,0
367,530,45,0
368,530,44,0
369,530,44,0
370,530,43,0
371,530,40,0
372,530,38,0
373,530,38,0
374,530,37,0
375,530,37,0
376,530,36,0
377,530,32,0
378,530,29,0
379,530,23,0
380,529,55,0
381,529,53,0
382,529,50,0
383,529,50,0
384,529,48,0
385,529,46,0
386,529,46,0
387,529,44,0
388,529,42,0
389,529,40,0
390,529,40,0
391,529,34,0
392,529,29,0
393,529,26,0
394,529,25,0
395,529,24,0
396,528,58,0
397,528,51,0
398,528,48,0
399,528,46,0
400,528,46,0
401,528,45,0
402,528,43,0
403,528,39,0
404,528,37,0
405,528,36,0
406,528,35,0
407,528,26,0
408,528,25,0
409,528,24,0
410,527,61,0
411,527,54,0
412,527,52,0
413,527,51,0
414,527,50,0
415,527,47,0
416,527,47,0
417,527,47,0
418,527,43,0
419,527,40,0
420,527,39,0
421,527,39,0
422,527,38,0
423,527,38,0
424,527,34,0
425,527,34,0
426,526,54,0
427,526,53,0
428,526,53,0
429,526,52,0
430,526,51,0
431,526,48,0
432,526,48,0
433,526,47,0
434,526,46,0
435,526,46,0
436,526,45,0
437,526,43,0
438,526,41,0
439,526,40,0
440,526,39,0
441,526,38,0
442,526,38,0
443,526,38,0
444,526,38,0
445,526,37,0
446,526,36,0
447,526,34,0
448,526,34,0
449,526,34,0
450,526,33,0
451,526,33,0
452,526,32,0
453,525,51,0
454,525,48,0
455,525,47,0
456,525,47,0
457,525,45,0
458,525,45,0
459,525,44,0
460,525,44,0
461,525,42,0
462,525,42,0
463,525,41,0
464,525,39,0
465,525,36,0
466,525,35,0
467,525,34,0
468,525,31,0
469,525,30,0
470,524,57,0
471,524,55,0
472,524,52,0
473,524,50,0
474,524,50,0
475,524,50,0
476,524,49,0
477,524,46,0
478,524,46,0
479,524,43,0
480,524,43,0
481,524,42,0
482,524,42,0
483,524,41,0
484,524,41,0
485,524,41,0
486,524,40,0
487,524,38,0
488,524,38,0
489,524,37,0
490,524,37,0
491,524,32,0
492,524,30,0
493,524,29,0
494,524,26,0
495,523,55,0
496,523,55,0
497,523,54,0
498,523,48,0
499,523,47,0
500,523,45,0
501,523,43,0
502,523,40,0
503,523,39,0
504,523,36,0
505,523,34,0
506,522,57,0
507,522,56,0
508,522,55,0
509,522,55,0
510,522,54,0
511,522,52,0
512,522,50,0
513,522,50,0
514,522,49,0
515,522,46,0
516,522,44,0
517,522,44,0
518,522,42,0
519,522,41,0
520,522,40,0
521,522,33,0
522,522,23,0
523,522,23,0
524,521,57,0
525,521,57,0
526,521,55,0
527,521,51,0
528,521,51,0
529,521,43,0
530,521,41,0
531,521,41,0
532,521,39,0
533,521,37,0
534,521,33,0
535,521,31,0
536,521,31,0
537,521,29,0
538,521,22,0
539,520,62,0
540,520,57,0
541,520,48,0
542,520,47,0
543,520,46,0
544,520,45,0
545,520,44,0
546,520,42,0
547,520,41,0
548,520,40,0
549,520,39,0
550,520,31,0
551,520,26,0
552,519,56,0
553,519,51,0
554,519,42,0
555,519,36,0
556,519,34,0
557,519,29,0
558,519,27,0
559,519,26,0
560,519,25,0
561,518,60,0
562,518,51,0
563,518,49,0
564,518,48,0
565,518,42,0
566,518,36,0
567,518,30,0
568,518,28,0
569,518,26,0
570,518,26,0
571,517,58,0
572,517,52,0
573,517,51,0
574,517,50,0
575,517,50,0
576,517,39,0
577,517,39,0
578,517,36,0
579,517,36,0
580,516,62,0
581,516,56,0
582,516,55,0
583,516,54,0
584,516,52,0
585,516,50,0
586,516,46,0
587,516,45,0
588,516,42,0
589,516,40,0
590,516,39,0
591,516,38,0
592,516,36,0
593,516,30,0
594,516,30,0
595,515,57,0
596,515,53,0
597,515,53,0
598,515,43,0
599,515,36,0
600,515,33,0
601,515,28,0
602,515,27,0
603,515,26,0
604,515,25,0
605,514,59,0
606,514,55,0
607,514,49,0
608,514,46,0
609,514,44,0
610,514,42,0
611,514,36,0
612,514,36,0
613,513,58,0
614,513,54,0
615,513,53,0
616,513,50,0
617,513,47,0
618,513,41,0
619,513,40,0
620,513,38,0
621,513,37,0
622,513,34,0
623,513,28,0
624,512,65,0
625,512,51,0
626,512,48,0
627,512,45,0
628,512,44,0
629,512,41,0
630,512,39,0
631,512,37,0
632,512,36,0
633,511,59,0
634,511,51,0
635,511,50,0
636,511,45,0
637,511,44,0
638,511,44,0
639,511,39,0
640,511,32,0
641,511,30,0
642,511,30,0
643,511,26,0
644,511,25,0
645,510,51,0
646,510,50,0
647,510,49,0
648,510,46,0
649,510,37,0
650,509,49,0
651,509,48,0
652,509,38,0
653,509,32,0
654,509,30,0
655,508,57,0
656,508,56,0
657,508,55,0
658,508,49,0
659,508,47,0
660,508,27,0
661,507,54,0
662,507,48,0
663,507,47,0
664,506,63,0
665,506,54,0
666,506,53,0
667,506,50,0
668,506,37,0
669,506,23,0
670,505,68,0
671,505,55,0
672,505,55,0
673,505,51,0
674,505,50,0
675,505,45,0
676,505,42,0
677,505,40,0
678,505,40,0
679,505,37,0
680,505,29,0
681,504,57,0
682,504,46,0
683,504,42,0
684,504,41,0
685,504,33,0
686,503,73,0
687,503,37,0
688,503,33,0
689,503,32,0
690,502,57,0
691,502,54,0
692,502,48,0
693,502,45,0
694,501,63,0
695,501,52,0
696,501,51,0
697,501,47,0
698,501,37,0
699,500,58,0
700,500,57,0
701,500,56,0
702,500,55,0
703,500,46,0
704,500,44,0
705,499,90,0
706,499,52,0
707,499,50,0
708,499,37,0
709,498,76,0
710,498,59,0
711,498,47,0
712,497,73,0
713,497,73,0
714,497,54,0
715,497,54,0
716,497,53,0
717,497,53,0
718,497,48,0
719,497,37,0
720,497,37,0
721,497,36,0
722,496,60,0
723,496,52,0
724,496,51,0
725,496,49,0
726,496,42,0
727,496,40,0
728,496,37,0
729,496,35,0
730,495,44,0
731,495,41,0
732,495,41,0
733,494,74,0
734,494,57,0
735,494,50,0
736,494,43,0
737,493,49,0
738,493,49,0
739,493,43,0
740,493,42,0
741,493,39,0
742,493,39,0
743,493,39,0
744,493,37,0
745,493,33,0
746,492,58,0
747,492,53,0
748,492,45,0
749,492,28,0
750,491,72,0
751,491,67,0
752,491,62,0
753,491,57,0
754,491,55,0
755,491,50,0
756,491,36,0
757,491,35,0
758,490,64,0
759,490,57,0
760,490,55,0
761,490,50,0
762,490,50,0
763,490,39,0
764,489,62,0
765,489,59,0
766,489,46,0
767,489,26,0
768,488,47,0
769,488,47,0
770,488,44,0
771,488,43,0
772,488,34,0
773,488,24,0
774,487,55,0
775,487,53,0
776,487,30,0
777,486,84,0
778,486,75,0
779,486,65,0
780,486,56,0
781,486,40,0
782,486,39,0
783,486,35,0
784,485,78,0
785,485,58,0
786,485,50,0
787,485,44,0
788,485,30,0
789,484,68,0
790,484,55,0
791,484,47,0
792,484,37,0
793,484,36,0
794,483,84,0
795,483,79,0
796,483,69,0
797,483,45,0
798,483,45,0
799,482,76,0
800,482,72,0
801,482,57,0
802,482,33,0
803,481,57,0
804,481,47,0
805,481,47,0
806,481,38,0
807,480,67,0
808,480,67,0
809,480,44,0
810,480,43,0
811,480,37,0
812,480,35,0
813,479,44,0
814,479,43,0
815,479,39,0
816,478,66,0
817,478,52,0
818,478,33,0
819,477,84,0
820,477,67,0
821,477,65,0
822,477,65,0
823,477,35,0
824,476,54,0
825,475,52,0
826,475,45,0
827,475,37,0
828,474,85,0
829,474,75,0
830,474,64,0
831,474,62,0
832,474,51,0
833,474,46,0
834,473,59,0
835,473,56,0
836,472,65,0
837,472,59,0
838,472,59,0
839,472,53,0
840,472,36,0
841,471,65,0
842,471,56,0
843,471,55,0
844,471,55,0
845,471,42,0
846,470,57,0
847,470,55,0
848,469,100,0
849,469,65,0
850,469,42,0
851,469,40,0
852,469,39,0
853,468,70,0
854,468,63,0
855,467,54,0
856,466,55,0
857,466,41,0
858,465,57,0
859,465,44,0
860,464,74,0
861,464,63,0
862,464,53,0
863,464,40,0
864,464,39,0
865,463,77,0
866,463,60,0
867,463,48,0
868,463,47,0
869,463,29,0
870,462,58,0
871,462,56,0
872,462,49,0
873,461,56,0
874,461,43,0
875,460,78,0
876,460,72,0
877,460,70,0
878,460,66,0
879,460,66,0
880,460,49,0
881,458,48,0
882,458,42,0
883,457,70,0
884,457,62,0
885,457,58,0
886,456,49,0
887,455,83,0
888,455,81,0
889,455,55,0
890,455,44,0
891,455,42,0
892,454,65,0
893,454,58,0
894,454,50,0
895,454,50,0
896,453,52,0
897,452,91,0
898,452,55,0
899,452,51,0
900,451,46,0
901,450,42,0
902,449,81,0
903,448,106,0
904,448,66,0
905,448,60,0
906,448,41,0
907,445,85,0
908,445,70,0
909,445,62,0
910,445,57,0
911,444,91,0
912,444,66,0
913,444,56,0
914,444,53,0
915,444,52,0
916,443,92,0
917,443,72,0
918,443,68,0
919,443,59,0
920,443,57,0
921,442,80,0
922,442,79,0
923,442,72,0
924,442,44,0
925,442,44,0
926,441,100,0
927,441,67,0
928,441,63,0
929,441,47,0
930,441,37,0
931,439,89,0
932,438,110,0
933,438,68,0
934,438,53,0
935,437,105,0
936,437,89,0
937,437,77,0
938,437,65,0
939,437,46,0
940,436,66,0
941,435,91,0
942,435,70,0
943,435,54,0
944,434,94,0
945,434,53,0
946,434,49,0
947,433,117,0
948,433,55,0
949,432,57,0
950,432,50,0
951,432,50,0
952,431,55,0
953,430,110,0
954,430,104,0
955,430,68,0
956,430,52,0
957,430,44,0
958,429,105,0
959,428,106,0
960,428,87,0
961,428,86,0
962,428,78,0
963,428,58,0
964,428,54,0
965,427,64,0
966,426,74,0
967,426,67,0
968,425,100,0
969,425,65,0
970,424,83,0
971,423,59,0
972,423,45,0
973,422,100,0
974,422,75,0
975,421,99,0
976,421,74,0
977,421,70,0
978,421,50,0
979,420,104,0
980,420,73,0
981,420,71,0
982,420,64,0
983,419,76,0
984,418,135,0
985,417,72,0
986,417,60,0
987,416,58,0
988,415,115,0
989,415,104,0
990,415,57,0
991,414,78,0
992,414,57,0
993,412,111,0
994,411,105,0
995,411,88,0
996,411,81,0
997,411,70,0
998,410,101,0
999,409,109,0
1000,408,90,0
1001,407,104,0
1002,406,75,0
1003,406,61,0
1004,405,115,0
1005,404,52,0
1006,402,102,0
1007,401,48,0
1008,400,56,0
1009,400,48,0
1010,399,101,0
1011,398,74,0
1012,396,61,0
1013,395,60,0
1014,394,91,0
1015,394,69,0
1016,394,63,0
1017,393,132,0
1018,393,75,0
1019,393,60,0
1020,392,83,0
1021,390,113,0
1022,389,121,0
1023,389,85,0
1024,388,85,0
1025,386,75,0
1026,383,82,0
1027,380,94,0
1028,380,57,0
1029,379,116,0
1030,372,102,0
1031,371,51,0
1032,370,76,0
1033,368,90,0
1034,367,157,0
1035,366,112,0
1036,362,61,0
1037,360,104,0
1038,360,104,0
1039,357,46,0
1040,356,64,0
1041,355,116,0
1042,351,118,0
1043,351,81,0
1044,350,115,0
1045,350,108,0
1046,349,172,0
1047,348,106,0
1048,348,73,0
1049,346,76,0
1050,345,62,0
1051,340,64,0
1052,337,124,0
1053,334,147,0
1054,334,123,0
1055,331,130,0
1056,329,139,0
1057,328,213,0
1058,328,91,0
1059,324,62,0
1060,323,165,0
1061,323,135,0
1062,323,62,0
1063,322,85,0
1064,321,73,0
1065,320,115,0
1066,319,147,0
1067,319,59,0
1068,316,166,0
1069,311,158,0
1070,309,112,0
1071,299,99,0
1072,296,152,0
1073,294,225,0
1074,291,148,0
1075,290,133,0
1076,290,90,0
1077,285,124,0
1078,282,251,0
1079,277,237,0
1080,269,130,0
1081,267,202,0
1082,262,234,0
1083,262,135,0
1084,261,138,0
1085,259,122,0
1086,254,142,0
1087,249,85,0
1088,248,119,0
1089,247,159,0
1090,246,111,0
1091,243,117,0
1092,242,124,0
1093,241,160,0
1094,241,120,0
1095,237,142,0
1096,232,155,0
1097,231,124,0
1098,230,125,0
1099,226,128,0
1100,223,162,0
1101,220,170,0
1102,220,113,0
1103,215,126,0
1104,213,88,0
1105,212,163,0
1106,205,185,0
1107,205,157,0
1108,204,135,0
1109,201,170,0
1110,198,182,0
1111,198,147,0
1112,195,117,0
1113,193,98,0
1114,189,169,0
1115,188,187,0
1116,184,177,0
1117,184,133,0
1118,184,131,0
1119,168,144,0
1120,154,152,0
1121,149,127,0
1122,148,122,0
1123,148,118,0
1124,141,107,0


==> data/mnist/rebuttal_p_1model.csv <==
x,y1,y2,y3
0,1111,14,0
1,1107,18,0
2,1107,18,0
3,1107,18,0
4,1107,18,0
5,1107,18,0
6,1106,19,0
7,1106,19,0
8,1106,19,0
9,1105,20,0
10,1105,20,0
11,1105,20,0
12,1105,20,0
13,1105,20,0
14,1104,21,0
15,1104,21,0
16,1104,21,0
17,1104,21,0
18,1104,21,0
19,1104,21,0
20,1104,21,0
21,1103,22,0
22,1103,22,0
23,1103,22,0
24,1103,22,0
25,1103,22,0
26,1103,22,0
27,1103,22,0
28,1103,22,0
29,1102,23,0
30,1102,23,0
31,1102,23,0
32,1102,23,0
33,1102,23,0
34,1102,23,0
35,1102,23,0
36,1102,23,0
37,1102,23,0
38,1102,23,0
39,1102,23,0
40,1101,24,0
41,1101,24,0
42,1101,24,0
43,1101,24,0
44,1101,24,0
45,1101,24,0
46,1101,24,0
47,1101,24,0
48,1101,24,0
49,1101,24,0
50,1101,24,0
51,1101,24,0
52,1101,24,0
53,1100,25,0
54,1100,25,0
55,1100,25,0
56,1100,25,0
57,1099,26,0
58,1099,26,0
59,1099,26,0
60,1099,26,0
61,1099,26,0
62,1098,27,0
63,1098,27,0
64,1098,27,0
65,1098,27,0
66,1098,27,0
67,1098,27,0
68,1098,27,0
69,1098,27,0
70,1098,27,0
71,1098,27,0
72,1098,27,0
73,1097,28,0
74,1097,28,0
75,1097,28,0
76,1097,28,0
77,1096,29,0
78,1096,29,0
79,1096,29,0
80,1096,29,0
81,1096,29,0
82,1096,29,0
83,1096,29,0
84,1096,29,0
85,1096,29,0
86,1095,30,0
87,1095,30,0
88,1095,30,0
89,1094,31,0
90,1094,31,0
91,1094,31,0
92,1094,31,0
93,1094,31,0
94,1094,31,0
95,1093,32,0
96,1093,32,0
97,1093,32,0
98,1093,32,0
99,1093,32,0
100,1093,32,0
101,1093,32,0
102,1092,33,0
103,1092,33,0
104,1092,33,0
105,1092,33,0
106,1092,33,0
107,1092,33,0
108,1092,33,0
109,1092,33,0
110,1092,33,0
111,1091,34,0
112,1091,34,0
113,1091,34,0
114,1091,34,0
115,1090,35,0
116,1090,35,0
117,1090,35,0
118,1090,35,0
119,1090,35,0
120,1090,35,0
121,1089,36,0
122,1089,36,0
123,1089,36,0
124,1089,36,0
125,1089,36,0
126,1088,37,0
127,1088,37,0
128,1088,37,0
129,1088,37,0
130,1087,38,0
131,1087,38,0
132,1087,38,0
133,1087,38,0
134,1086,39,0
135,1086,39,0
136,1086,39,0
137,1086,39,0
138,1086,39,0
139,1086,39,0
140,1086,39,0
141,1085,40,0
142,1085,40,0
143,1084,41,0
144,1084,41,0
145,1084,41,0
146,1084,41,0
147,1084,41,0
148,1084,41,0
149,1083,42,0
150,1083,42,0
151,1082,43,0
152,1082,43,0
153,1081,44,0
154,1081,44,0
155,1081,44,0
156,1081,44,0
157,1081,44,0
158,1080,45,0
159,1080,45,0
160,1080,45,0
161,1080,45,0
162,1080,45,0
163,1080,45,0
164,1079,46,0
165,1079,46,0
166,1079,46,0
167,1078,47,0
168,1077,48,0
169,1076,49,0
170,1076,49,0
171,1076,49,0
172,1076,49,0
173,1075,50,0
174,1075,50,0
175,1075,50,0
176,1074,51,0
177,1074,51,0
178,1074,51,0
179,1073,52,0
180,1073,52,0
181,1073,52,0
182,1073,52,0
183,1072,53,0
184,1071,54,0
185,1071,54,0
186,1071,54,0
187,1070,55,0
188,1070,55,0
189,1070,55,0
190,1070,55,0
191,1069,56,0
192,1069,56,0
193,1069,56,0
194,1069,56,0
195,1069,56,0
196,1068,57,0
197,1068,57,0
198,1068,57,0
199,1068,57,0
200,1068,57,0
201,1067,58,0
202,1067,58,0
203,1067,58,0
204,1067,58,0
205,1067,58,0
206,1067,58,0
207,1066,59,0
208,1066,59,0
209,1066,59,0
210,1066,59,0
211,1066,59,0
212,1065,60,0
213,1065,60,0
214,1065,60,0
215,1065,60,0
216,1065,60,0
217,1065,60,0
218,1064,61,0
219,1064,61,0
220,1064,61,0
221,1064,61,0
222,1064,61,0
223,1064,61,0
224,1064,61,0
225,1064,61,0
226,1063,62,0
227,1063,62,0
228,1062,63,0
229,1062,63,0
230,1062,63,0
231,1061,64,0
232,1061,64,0
233,1060,65,0
234,1060,65,0
235,1060,65,0
236,1060,65,0
237,1059,66,0
238,1059,66,0
239,1059,66,0
240,1058,67,0
241,1058,67,0
242,1058,67,0
243,1058,67,0
244,1056,69,0
245,1056,69,0
246,1056,69,0
247,1056,69,0
248,1055,70,0
249,1053,72,0
250,1053,72,0
251,1053,72,0
252,1051,74,0
253,1051,74,0
254,1050,75,0
255,1050,75,0
256,1050,75,0
257,1050,75,0
258,1049,76,0
259,1048,77,0
260,1047,78,0
261,1047,78,0
262,1047,78,0
263,1046,79,0
264,1046,79,0
265,1045,80,0
266,1045,80,0
267,1045,80,0
268,1045,80,0
269,1045,80,0
270,1044,81,0
271,1043,82,0
272,1043,82,0
273,1043,82,0
274,1043,82,0
275,1043,82,0
276,1043,82,0
277,1042,83,0
278,1042,83,0
279,1042,83,0
280,1042,83,0
281,1042,83,0
282,1041,84,0
283,1041,84,0
284,1041,84,0
285,1041,84,0
286,1041,84,0
287,1041,84,0
288,1039,86,0
289,1039,86,0
290,1039,86,0
291,1039,86,0
292,1038,87,0
293,1038,87,0
294,1038,87,0
295,1038,87,0
296,1037,88,0
297,1037,88,0
298,1036,89,0
299,1036,89,0
300,1035,90,0
301,1035,90,0
302,1035,90,0
303,1035,90,0
304,1034,91,0
305,1034,91,0
306,1033,92,0
307,1033,92,0
308,1032,93,0
309,1032,93,0
310,1032,93,0
311,1032,93,0
312,1031,94,0
313,1031,94,0
314,1031,94,0
315,1031,94,0
316,1031,94,0
317,1031,94,0
318,1029,96,0
319,1029,96,0
320,1028,97,0
321,1028,97,0
322,1028,97,0
323,1028,97,0
324,1027,98,0
325,1027,98,0
326,1027,98,0
327,1027,98,0
328,1026,99,0
329,1025,100,0
330,1025,100,0
331,1024,101,0
332,1024,101,0
333,1024,101,0
334,1023,102,0
335,1022,103,0
336,1022,103,0
337,1021,104,0
338,1020,105,0
339,1020,105,0
340,1019,106,0
341,1019,106,0
342,1019,106,0
343,1019,106,0
344,1018,107,0
345,1017,108,0
346,1017,108,0
347,1016,109,0
348,1016,109,0
349,1015,110,0
350,1015,110,0
351,1015,110,0
352,1015,110,0
353,1013,112,0
354,1011,114,0
355,1011,114,0
356,1011,114,0
357,1009,116,0
358,1008,117,0
359,1007,118,0
360,1007,118,0
361,1005,120,0
362,1004,121,0
363,1004,121,0
364,1002,123,0
365,1001,124,0
366,1000,125,0
367,1000,125,0
368,1000,125,0
369,998,127,0
370,997,128,0
371,997,128,0
372,996,129,0
373,996,129,0
374,996,129,0
375,996,129,0
376,995,130,0
377,992,133,0
378,991,134,0
379,991,134,0
380,989,136,0
381,988,137,0
382,987,138,0
383,986,139,0
384,985,140,0
385,984,141,0
386,984,141,0
387,984,141,0
388,980,145,0
389,980,145,0
390,980,145,0
391,980,145,0
392,976,149,0
393,975,150,0
394,975,150,0
395,973,152,0
396,973,152,0
397,971,154,0
398,969,156,0
399,968,157,0
400,968,157,0
401,967,158,0
402,967,158,0
403,967,158,0
404,966,159,0
405,966,159,0
406,961,164,0
407,959,166,0
408,957,168,0
409,953,172,0
410,952,173,0
411,949,176,0
412,949,176,0
413,948,177,0
414,948,177,0
415,947,178,0
416,947,178,0
417,946,179,0
418,944,181,0
419,943,182,0
420,943,182,0
421,941,184,0
422,939,186,0
423,937,188,0
424,936,189,0
425,935,190,0
426,929,196,0
427,929,196,0
428,929,196,0
429,928,197,0
430,928,197,0
431,927,198,0
432,926,199,0
433,926,199,0
434,925,200,0
435,924,201,0
436,923,202,0
437,922,203,0
438,922,203,0
439,920,205,0
440,920,205,0
441,919,206,0
442,919,206,0
443,919,206,0
444,919,206,0
445,918,207,0
446,916,209,0
447,915,210,0
448,915,210,0
449,913,212,0
450,912,213,0
451,911,214,0
452,908,217,0
453,907,218,0
454,904,221,0
455,904,221,0
456,904,221,0
457,902,223,0
458,902,223,0
459,899,226,0
460,899,226,0
461,899,226,0
462,897,228,0
463,895,230,0
464,894,231,0
465,893,232,0
466,892,233,0
467,891,234,0
468,889,236,0
469,889,236,0
470,888,237,0
471,888,237,0
472,879,246,0
473,876,249,0
474,876,249,0
475,871,254,0
476,870,255,0
477,867,258,0
478,866,259,0
479,856,269,0
480,854,271,0
481,852,273,0
482,841,284,0
483,841,284,0
484,837,288,0
485,836,289,0
486,836,289,0
487,834,291,0
488,832,293,0
489,831,294,0
490,829,296,0
491,829,296,0
492,825,300,0
493,824,301,0
494,823,302,0
495,823,302,0
496,821,304,0
497,818,307,0
498,812,313,0
499,812,313,0
500,806,319,0
501,795,330,0
502,785,340,0
503,782,343,0
504,781,344,0
505,781,344,0
506,777,348,0
507,767,358,0
508,765,360,0
509,760,365,0
510,760,365,0
511,757,368,0
512,752,373,0
513,745,380,0
514,740,385,0
515,736,389,0
516,714,411,0
517,705,420,0
518,702,423,0
519,683,442,0
520,661,464,0
521,647,478,0
522,638,487,0
523,635,490,0
524,631,494,0
525,626,499,0
526,623,502,0
527,615,510,0
528,575,550,0
529,553,572,0
530,548,577,0
531,527,598,0
532,516,609,0
533,512,613,0
534,512,613,0
535,497,628,0
536,496,629,0
537,476,649,0
538,475,650,0
539,446,679,0
540,418,707,0
541,415,710,0
542,411,714,0
543,410,715,0
544,387,738,0
545,385,740,0
546,369,756,0
547,350,775,0
548,344,781,0
549,305,820,0
550,292,833,0
551,275,850,0
552,263,862,0
553,254,871,0
554,246,879,0
555,213,912,0
556,213,912,0
557,213,912,0
558,201,924,0
559,188,937,0
560,180,945,0
561,153,972,0
562,142,983,0
563,141,984,0
564,139,986,0
565,134,991,0
566,124,1001,0
567,106,1019,0
568,82,1043,0
569,82,1043,0
570,76,1049,0
571,69,1056,0
572,33,1092,0
573,33,1092,0
574,32,1093,0
575,25,1100,0
576,23,1102,0
577,22,1103,0
578,18,1107,0
579,15,1110,0
580,14,1111,0
581,13,1112,0
582,12,1113,0
583,12,1113,0
584,10,1115,0
585,10,1115,0
586,8,1117,0
587,7,1118,0
588,7,1118,0
589,7,1118,0
590,7,1118,0
591,6,1119,0
592,6,1119,0
593,4,1121,0
594,3,1122,0
595,3,1122,0
596,2,1123,0
597,2,1123,0
598,1,1124,0
599,1,1124,0


==> data/mnist/rebuttal_p_2input.csv <==
x,y1,y2,y3
0,504,30,0
1,483,29,0
2,478,75,0
3,478,63,0
4,476,66,0
5,473,44,0
6,471,51,0
7,471,40,0
8,469,55,0
9,468,64,0
10,467,60,0
11,467,39,0
12,466,40,0
13,462,44,0
14,461,47,0
15,460,62,0
16,460,61,0
17,460,58,0
18,459,42,0
19,458,37,0
20,456,30,0
21,455,77,0
22,455,42,0
23,454,52,0
24,453,64,0
25,453,61,0
26,453,60,0
27,453,37,0
28,452,53,0
29,452,44,0
30,452,42,0
31,451,65,0
32,450,34,0
33,449,54,0
34,449,36,0
35,448,87,0
36,448,81,0
37,448,77,0
38,448,71,0
39,446,37,0
40,445,81,0
41,445,34,0
42,444,66,0
43,443,40,0
44,441,87,0
45,441,82,0
46,441,50,0
47,440,56,0
48,439,68,0
49,439,60,0
50,439,56,0
51,438,64,0
52,438,61,0
53,438,33,0
54,437,48,0
55,436,50,0
56,435,87,0
57,435,70,0
58,434,60,0
59,434,47,0
60,433,80,0
61,433,54,0
62,433,31,0
63,432,62,0
64,431,59,0
65,431,52,0
66,431,48,0
67,430,71,0
68,430,71,0
69,430,61,0
70,430,51,0
71,429,67,0
72,428,83,0
73,428,48,0
74,428,42,0
75,427,78,0
76,427,62,0
77,426,89,0
78,424,70,0
79,424,70,0
80,423,55,0
81,423,55,0
82,423,34,0
83,422,90,0
84,422,59,0
85,420,54,0
86,420,35,0
87,419,88,0
88,419,63,0
89,418,110,0
90,418,58,0
91,417,56,0
92,416,57,0
93,416,53,0
94,416,42,0
95,415,92,0
96,414,94,0
97,414,67,0
98,414,44,0
99,413,97,0
100,413,66,0
101,413,61,0
102,412,109,0
103,412,95,0
104,412,66,0
105,412,65,0
106,412,44,0
107,412,42,0
108,411,102,0
109,411,100,0
110,411,63,0
111,411,63,0
112,411,61,0
113,411,49,0
114,410,83,0
115,410,69,0
116,410,50,0
117,410,40,0
118,409,98,0
119,409,61,0
120,409,58,0
121,409,47,0
122,408,104,0
123,408,98,0
124,408,76,0
125,407,146,0
126,407,94,0
127,407,62,0
128,407,50,0
129,406,102,0
130,406,90,0
131,406,81,0
132,406,67,0
133,406,45,0
134,405,105,0
135,405,95,0
136,405,81,0
137,405,59,0
138,404,65,0
139,403,115,0
140,403,95,0
141,403,62,0
142,403,59,0
143,402,121,0
144,402,90,0
145,402,72,0
146,401,110,0
147,401,55,0
148,400,129,0
149,399,118,0
150,399,104,0
151,399,76,0
152,399,73,0
153,399,67,0
154,399,61,0
155,399,45,0
156,398,81,0
157,398,69,0
158,398,59,0
159,398,48,0
160,397,120,0
161,397,113,0
162,397,98,0
163,397,84,0
164,397,71,0
165,397,59,0
166,396,74,0
167,396,69,0
168,395,87,0
169,395,67,0
170,395,57,0
171,394,108,0
172,394,82,0
173,394,81,0
174,394,77,0
175,394,72,0
176,394,70,0
177,394,67,0
178,393,127,0
179,393,96,0
180,393,71,0
181,392,144,0
182,392,125,0
183,392,82,0
184,392,71,0
185,392,60,0
186,392,51,0
187,391,78,0
188,391,55,0
189,390,130,0
190,390,122,0
191,390,91,0
192,390,85,0
193,390,51,0
194,389,128,0
195,389,123,0
196,389,112,0
197,389,97,0
198,389,81,0
199,388,127,0
200,388,77,0
201,388,72,0
202,387,125,0
203,387,76,0
204,386,121,0
205,386,102,0
206,386,82,0
207,386,78,0
208,386,69,0
209,386,59,0
210,385,132,0
211,385,120,0
212,385,93,0
213,385,81,0
214,385,65,0
215,385,63,0
216,385,62,0
217,385,58,0
218,384,107,0
219,384,81,0
220,384,54,0
221,383,72,0
222,383,47,0
223,382,89,0
224,382,86,0
225,382,69,0
226,382,69,0
227,382,69,0
228,382,46,0
229,381,75,0
230,381,66,0
231,381,66,0
232,380,135,0
233,380,124,0
234,380,96,0
235,380,65,0
236,380,63,0
237,379,127,0
238,379,94,0
239,379,69,0
240,379,57,0
241,378,104,0
242,378,94,0
243,378,79,0
244,378,74,0
245,378,67,0
246,377,111,0
247,377,96,0
248,377,75,0
249,376,125,0
250,376,93,0
251,376,54,0
252,375,169,0
253,375,125,0
254,375,105,0
255,375,87,0
256,375,79,0
257,375,69,0
258,375,61,0
259,373,107,0
260,373,104,0
261,373,101,0
262,373,95,0
263,373,81,0
264,373,60,0
265,372,126,0
266,372,78,0
267,372,76,0
268,371,156,0
269,371,145,0
270,371,122,0
271,371,110,0
272,371,108,0
273,371,97,0
274,371,69,0
275,370,115,0
276,370,107,0
277,370,93,0
278,370,76,0
279,370,69,0
280,369,161,0
281,369,98,0
282,369,91,0
283,369,91,0
284,369,77,0
285,368,122,0
286,368,87,0
287,368,66,0
288,367,132,0
289,367,116,0
290,367,103,0
291,366,117,0
292,366,101,0
293,365,148,0
294,365,121,0
295,365,103,0
296,364,149,0
297,364,148,0
298,364,96,0
299,364,69,0
300,363,160,0
301,363,123,0
302,363,78,0
303,362,112,0
304,362,102,0
305,362,57,0
306,361,118,0
307,361,85,0
308,361,82,0
309,360,125,0
310,359,144,0
311,359,74,0
312,359,69,0
313,358,91,0
314,358,75,0
315,357,178,0
316,357,136,0
317,357,81,0
318,357,79,0
319,357,69,0
320,357,50,0
321,356,170,0
322,356,117,0
323,356,107,0
324,356,96,0
325,356,76,0
326,355,114,0
327,355,112,0
328,355,104,0
329,355,86,0
330,355,86,0
331,355,83,0
332,354,67,0
333,354,65,0
334,354,58,0
335,353,83,0
336,353,73,0
337,353,71,0
338,353,56,0
339,352,195,0
340,352,126,0
341,352,126,0
342,352,118,0
343,352,112,0
344,352,74,0
345,352,70,0
346,352,56,0
347,351,138,0
348,351,121,0
349,351,111,0
350,351,101,0
351,351,94,0
352,351,68,0
353,350,172,0
354,350,116,0
355,350,102,0
356,350,77,0
357,349,164,0
358,349,120,0
359,349,85,0
360,349,78,0
361,349,61,0
362,348,96,0
363,348,70,0
364,348,60,0
365,347,180,0
366,347,176,0
367,347,145,0
368,347,88,0
369,347,83,0
370,346,126,0
371,346,119,0
372,346,110,0
373,346,110,0
374,346,81,0
375,346,69,0
376,346,68,0
377,346,66,0
378,345,161,0
379,345,158,0
380,345,126,0
381,344,155,0
382,344,110,0
383,344,83,0
384,343,93,0
385,342,162,0
386,342,123,0
387,341,116,0
388,341,101,0
389,341,72,0
390,340,186,0
391,340,178,0
392,340,129,0
393,339,158,0
394,339,85,0
395,339,80,0
396,339,72,0
397,339,67,0
398,339,59,0
399,338,131,0
400,338,110,0
401,338,86,0
402,338,78,0
403,338,74,0
404,337,177,0
405,337,108,0
406,337,99,0
407,336,74,0
408,335,154,0
409,335,113,0
410,335,66,0
411,334,114,0
412,334,93,0
413,334,79,0
414,334,77,0
415,334,72,0
416,333,163,0
417,333,113,0
418,333,110,0
419,333,82,0
420,333,59,0
421,332,123,0
422,332,107,0
423,332,82,0
424,332,61,0
425,331,198,0
426,331,110,0
427,331,83,0
428,331,77,0
429,330,129,0
430,330,110,0
431,330,84,0
432,330,81,0
433,330,78,0
434,329,115,0
435,329,64,0
436,328,140,0
437,328,139,0
438,328,133,0
439,328,122,0
440,328,117,0
441,328,117,0
442,328,108,0
443,327,79,0
444,327,79,0
445,326,206,0
446,325,171,0
447,325,163,0
448,325,156,0
449,325,137,0
450,325,126,0
451,325,92,0
452,325,91,0
453,325,82,0
454,325,82,0
455,324,200,0
456,324,174,0
457,324,103,0
458,324,89,0
459,323,120,0
460,323,108,0
461,323,86,0
462,322,103,0
463,322,95,0
464,322,91,0
465,322,70,0
466,321,172,0
467,321,161,0
468,321,146,0
469,321,126,0
470,321,109,0
471,321,97,0
472,321,84,0
473,320,177,0
474,320,174,0
475,320,103,0
476,319,228,0
477,319,130,0
478,318,171,0
479,318,124,0
480,318,124,0
481,318,101,0
482,318,91,0
483,318,76,0
484,318,75,0
485,318,66,0
486,318,62,0
487,317,77,0
488,316,161,0
489,316,160,0
490,316,125,0
491,316,87,0
492,316,78,0
493,315,153,0
494,315,142,0
495,315,115,0
496,315,114,0
497,315,107,0
498,315,82,0
499,314,168,0
500,314,164,0
501,314,142,0
502,314,106,0
503,314,92,0
504,314,89,0
505,313,199,0
506,313,192,0
507,313,179,0
508,313,122,0
509,311,232,0
510,311,126,0
511,310,162,0
512,310,145,0
513,310,100,0
514,310,92,0
515,309,172,0
516,309,167,0
517,308,174,0
518,308,137,0
519,308,136,0
520,308,122,0
521,308,120,0
522,308,99,0
523,307,201,0
524,307,135,0
525,307,105,0
526,306,180,0
527,306,132,0
528,306,106,0
529,306,103,0
530,306,92,0
531,305,149,0
532,305,99,0
533,305,92,0
534,304,155,0
535,304,123,0
536,304,113,0
537,304,103,0
538,304,100,0
539,303,157,0
540,303,103,0
541,303,95,0
542,302,212,0
543,302,185,0
544,302,91,0
545,301,220,0
546,301,109,0
547,301,92,0
548,301,88,0
549,301,82,0
550,300,173,0
551,300,118,0
552,300,68,0
553,299,234,0
554,299,176,0
555,299,143,0
556,299,127,0
557,299,73,0
558,299,57,0
559,298,107,0
560,298,93,0
561,298,89,0
562,298,60,0
563,297,158,0
564,297,109,0
565,297,88,0
566,296,160,0
567,296,120,0
568,296,77,0
569,295,189,0
570,295,184,0
571,295,133,0
572,295,113,0
573,295,90,0
574,295,79,0
575,294,172,0
576,294,122,0
577,294,101,0
578,294,100,0
579,293,199,0
580,293,117,0
581,292,219,0
582,292,127,0
583,292,117,0
584,292,96,0
585,292,96,0
586,292,91,0
587,292,84,0
588,290,167,0
589,290,157,0
590,290,155,0
591,290,117,0
592,290,110,0
593,289,132,0
594,289,102,0
595,288,187,0
596,288,187,0
597,288,174,0
598,288,155,0
599,288,104,0
600,287,183,0
601,286,231,0
602,286,104,0
603,285,112,0
604,285,107,0
605,285,80,0
606,285,66,0
607,284,90,0
608,283,137,0
609,283,96,0
610,282,183,0
611,282,120,0
612,282,115,0
613,282,84,0
614,281,186,0
615,281,167,0
616,281,150,0
617,280,159,0
618,280,105,0
619,279,188,0
620,279,184,0
621,278,202,0
622,278,140,0
623,278,104,0
624,278,102,0
625,277,155,0
626,277,149,0
627,277,140,0
628,276,194,0
629,276,148,0
630,276,134,0
631,276,115,0
632,276,104,0
633,275,152,0
634,275,144,0
635,275,92,0
636,274,213,0
637,274,202,0
638,274,162,0
639,274,151,0
640,274,127,0
641,274,121,0
642,274,110,0
643,273,101,0
644,272,82,0
645,271,167,0
646,271,163,0
647,271,87,0
648,270,186,0
649,270,178,0
650,270,152,0
651,270,149,0
652,270,87,0
653,269,220,0
654,269,171,0
655,269,125,0
656,269,99,0
657,269,72,0
658,268,163,0
659,268,158,0
660,268,145,0
661,268,117,0
662,268,93,0
663,268,87,0
664,267,172,0
665,267,138,0
666,267,103,0
667,266,140,0
668,265,174,0
669,265,153,0
670,265,89,0
671,264,175,0
672,264,123,0
673,263,207,0
674,263,169,0
675,263,162,0
676,263,124,0
677,262,167,0
678,262,135,0
679,260,67,0
680,259,221,0
681,258,172,0
682,257,187,0
683,257,164,0
684,257,125,0
685,257,118,0
686,257,117,0
687,256,152,0
688,256,118,0
689,253,177,0
690,253,150,0
691,253,89,0
692,252,131,0
693,251,168,0
694,251,87,0
695,250,187,0
696,250,171,0
697,250,76,0
698,248,212,0
699,248,164,0
700,248,106,0
701,246,152,0
702,246,139,0
703,246,137,0
704,246,123,0
705,246,109,0
706,246,97,0
707,245,154,0
708,244,140,0
709,244,122,0
710,244,107,0
711,243,154,0
712,242,178,0
713,242,158,0
714,241,177,0
715,241,155,0
716,241,146,0
717,241,118,0
718,240,189,0
719,240,155,0
720,240,133,0
721,239,127,0
722,238,100,0
723,237,185,0
724,235,213,0
725,235,123,0
726,235,114,0
727,235,113,0
728,234,111,0
729,232,184,0
730,232,97,0
731,232,96,0
732,231,131,0
733,231,87,0
734,229,96,0
735,229,96,0
736,228,226,0
737,228,166,0
738,228,142,0
739,228,141,0
740,228,73,0
741,227,137,0
742,226,126,0
743,223,167,0
744,223,121,0
745,222,181,0
746,222,157,0
747,222,104,0
748,220,171,0
749,219,132,0
750,217,84,0
751,216,116,0
752,216,100,0
753,215,139,0
754,215,130,0
755,215,118,0
756,213,104,0
757,210,128,0
758,208,120,0
759,204,85,0
760,203,165,0
761,203,116,0
762,198,147,0
763,197,164,0
764,197,147,0
765,197,128,0
766,196,119,0
767,195,144,0
768,195,144,0
769,194,151,0
770,193,122,0
771,187,168,0
772,185,145,0
773,174,132,0
774,173,137,0
775,166,131,0
776,161,93,0
777,160,128,0


==> data/mnist/rebuttal_p_2model.csv <==
x,y1,y2,y3
0,755,23,0
1,748,30,0
2,745,33,0
3,744,34,0
4,744,34,0
5,740,38,0
6,736,42,0
7,735,43,0
8,734,44,0
9,730,48,0
10,729,49,0
11,729,49,0
12,729,49,0
13,727,51,0
14,725,53,0
15,725,53,0
16,724,54,0
17,724,54,0
18,723,55,0
19,719,59,0
20,715,63,0
21,715,63,0
22,714,64,0
23,714,64,0
24,712,66,0
25,712,66,0
26,711,67,0
27,709,69,0
28,707,71,0
29,707,71,0
30,700,78,0
31,699,79,0
32,699,79,0
33,699,79,0
34,697,81,0
35,697,81,0
36,696,82,0
37,694,84,0
38,694,84,0
39,693,85,0
40,693,85,0
41,692,86,0
42,691,87,0
43,690,88,0
44,688,90,0
45,686,92,0
46,686,92,0
47,685,93,0
48,682,96,0
49,681,97,0
50,681,97,0
51,680,98,0
52,679,99,0
53,678,100,0
54,677,101,0
55,675,103,0
56,673,105,0
57,673,105,0
58,671,107,0
59,671,107,0
60,670,108,0
61,670,108,0
62,669,109,0
63,669,109,0
64,668,110,0
65,668,110,0
66,667,111,0
67,667,111,0
68,667,111,0
69,666,112,0
70,665,113,0
71,665,113,0
72,662,116,0
73,660,118,0
74,660,118,0
75,659,119,0
76,657,121,0
77,656,122,0
78,656,122,0
79,656,122,0
80,656,122,0
81,655,123,0
82,655,123,0
83,653,125,0
84,648,130,0
85,648,130,0
86,648,130,0
87,647,131,0
88,641,137,0
89,640,138,0
90,639,139,0
91,639,139,0
92,638,140,0
93,637,141,0
94,637,141,0
95,637,141,0
96,636,142,0
97,634,144,0
98,630,148,0
99,630,148,0
100,629,149,0
101,628,150,0
102,628,150,0
103,628,150,0
104,627,151,0
105,625,153,0
106,625,153,0
107,624,154,0
108,624,154,0
109,623,155,0
110,623,155,0
111,620,158,0
112,620,158,0
113,619,159,0
114,619,159,0
115,618,160,0
116,618,160,0
117,618,160,0
118,618,160,0
119,617,161,0
120,616,162,0
121,615,163,0
122,615,163,0
123,615,163,0
124,614,164,0
125,612,166,0
126,612,166,0
127,611,167,0
128,611,167,0
129,611,167,0
130,609,169,0
131,606,172,0
132,605,173,0
133,605,173,0
134,605,173,0
135,604,174,0
136,603,175,0
137,603,175,0
138,599,179,0
139,598,180,0
140,596,182,0
141,596,182,0
142,595,183,0
143,594,184,0
144,593,185,0
145,590,188,0
146,590,188,0
147,589,189,0
148,587,191,0
149,586,192,0
150,586,192,0
151,585,193,0
152,585,193,0
153,585,193,0
154,584,194,0
155,584,194,0
156,584,194,0
157,583,195,0
158,582,196,0
159,581,197,0
160,579,199,0
161,579,199,0
162,579,199,0
163,576,202,0
164,573,205,0
165,572,206,0
166,572,206,0
167,570,208,0
168,569,209,0
169,569,209,0
170,568,210,0
171,568,210,0
172,566,212,0
173,565,213,0
174,564,214,0
175,564,214,0
176,562,216,0
177,562,216,0
178,561,217,0
179,560,218,0
180,559,219,0
181,559,219,0
182,559,219,0
183,558,220,0
184,558,220,0
185,554,224,0
186,554,224,0
187,554,224,0
188,554,224,0
189,554,224,0
190,554,224,0
191,552,226,0
192,551,227,0
193,551,227,0
194,550,228,0
195,545,233,0
196,544,234,0
197,543,235,0
198,543,235,0
199,542,236,0
200,542,236,0
201,541,237,0
202,541,237,0
203,541,237,0
204,539,239,0
205,538,240,0
206,538,240,0
207,537,241,0
208,535,243,0
209,535,243,0
210,533,245,0
211,533,245,0
212,530,248,0
213,529,249,0
214,529,249,0
215,529,249,0
216,529,249,0
217,528,250,0
218,528,250,0
219,527,251,0
220,527,251,0
221,527,251,0
222,526,252,0
223,524,254,0
224,524,254,0
225,523,255,0
226,522,256,0
227,521,257,0
228,521,257,0
229,520,258,0
230,516,262,0
231,516,262,0
232,516,262,0
233,515,263,0
234,514,264,0
235,513,265,0
236,512,266,0
237,510,268,0
238,510,268,0
239,508,270,0
240,508,270,0
241,507,271,0
242,506,272,0
243,505,273,0
244,504,274,0
245,504,274,0
246,504,274,0
247,503,275,0
248,502,276,0
249,501,277,0
250,500,278,0
251,500,278,0
252,499,279,0
253,497,281,0
254,496,282,0
255,495,283,0
256,494,284,0
257,494,284,0
258,492,286,0
259,491,287,0
260,489,289,0
261,486,292,0
262,486,292,0
263,486,292,0
264,483,295,0
265,483,295,0
266,482,296,0
267,482,296,0
268,482,296,0
269,482,296,0
270,481,297,0
271,481,297,0
272,479,299,0
273,478,300,0
274,478,300,0
275,477,301,0
276,475,303,0
277,472,306,0
278,472,306,0
279,471,307,0
280,471,307,0
281,469,309,0
282,469,309,0
283,468,310,0
284,468,310,0
285,468,310,0
286,467,311,0
287,466,312,0
288,466,312,0
289,464,314,0
290,463,315,0
291,461,317,0
292,461,317,0
293,460,318,0
294,459,319,0
295,457,321,0
296,456,322,0
297,454,324,0
298,454,324,0
299,453,325,0
300,452,326,0
301,449,329,0
302,448,330,0
303,445,333,0
304,445,333,0
305,444,334,0
306,443,335,0
307,443,335,0
308,442,336,0
309,442,336,0
310,442,336,0
311,440,338,0
312,439,339,0
313,439,339,0
314,439,339,0
315,438,340,0
316,437,341,0
317,437,341,0
318,437,341,0
319,436,342,0
320,435,343,0
321,434,344,0
322,432,346,0
323,431,347,0
324,430,348,0
325,429,349,0
326,429,349,0
327,427,351,0
328,427,351,0
329,427,351,0
330,427,351,0
331,425,353,0
332,423,355,0
333,423,355,0
334,422,356,0
335,422,356,0
336,422,356,0
337,418,360,0
338,417,361,0
339,417,361,0
340,417,361,0
341,413,365,0
342,413,365,0
343,411,367,0
344,411,367,0
345,408,370,0
346,408,370,0
347,407,371,0
348,407,371,0
349,406,372,0
350,406,372,0
351,405,373,0
352,404,374,0
353,404,374,0
354,404,374,0
355,404,374,0
356,402,376,0
357,400,378,0
358,399,379,0
359,398,380,0
360,395,383,0
361,394,384,0
362,393,385,0
363,393,385,0
364,393,385,0
365,393,385,0
366,391,387,0
367,391,387,0
368,391,387,0
369,390,388,0
370,388,390,0
371,387,391,0
372,386,392,0
373,386,392,0
374,385,393,0
375,385,393,0
376,385,393,0
377,384,394,0
378,383,395,0
379,383,395,0
380,383,395,0
381,382,396,0
382,380,398,0
383,379,399,0
384,379,399,0
385,379,399,0
386,375,403,0
387,374,404,0
388,374,404,0
389,372,406,0
390,372,406,0
391,372,406,0
392,372,406,0
393,372,406,0
394,370,408,0
395,369,409,0
396,369,409,0
397,369,409,0
398,368,410,0
399,368,410,0
400,367,411,0
401,367,411,0
402,362,416,0
403,361,417,0
404,359,419,0
405,358,420,0
406,358,420,0
407,358,420,0
408,358,420,0
409,357,421,0
410,356,422,0
411,355,423,0
412,354,424,0
413,353,425,0
414,353,425,0
415,352,426,0
416,352,426,0
417,350,428,0
418,350,428,0
419,349,429,0
420,347,431,0
421,346,432,0
422,344,434,0
423,343,435,0
424,342,436,0
425,341,437,0
426,340,438,0
427,337,441,0
428,335,443,0
429,335,443,0
430,333,445,0
431,330,448,0
432,328,450,0
433,327,451,0
434,327,451,0
435,326,452,0
436,324,454,0
437,321,457,0
438,321,457,0
439,319,459,0
440,318,460,0
441,318,460,0
442,317,461,0
443,312,466,0
444,312,466,0
445,309,469,0
446,309,469,0
447,307,471,0
448,306,472,0
449,306,472,0
450,304,474,0
451,302,476,0
452,302,476,0
453,300,478,0
454,298,480,0
455,295,483,0
456,295,483,0
457,294,484,0
458,293,485,0
459,293,485,0
460,286,492,0
461,286,492,0
462,285,493,0
463,285,493,0
464,284,494,0
465,282,496,0
466,282,496,0
467,281,497,0
468,280,498,0
469,280,498,0
470,277,501,0
471,271,507,0
472,271,507,0
473,269,509,0
474,268,510,0
475,267,511,0
476,267,511,0
477,267,511,0
478,267,511,0
479,266,512,0
480,265,513,0
481,265,513,0
482,264,514,0
483,264,514,0
484,262,516,0
485,262,516,0
486,261,517,0
487,260,518,0
488,260,518,0
489,259,519,0
490,257,521,0
491,256,522,0
492,255,523,0
493,255,523,0
494,252,526,0
495,252,526,0
496,249,529,0
497,247,531,0
498,247,531,0
499,246,532,0
500,245,533,0
501,241,537,0
502,241,537,0
503,236,542,0
504,235,543,0
505,234,544,0
506,231,547,0
507,230,548,0
508,228,550,0
509,227,551,0
510,226,552,0
511,225,553,0
512,220,558,0
513,216,562,0
514,216,562,0
515,214,564,0
516,213,565,0
517,212,566,0
518,211,567,0
519,209,569,0
520,207,571,0
521,207,571,0
522,206,572,0
523,206,572,0
524,204,574,0
525,202,576,0
526,195,583,0
527,194,584,0
528,193,585,0
529,191,587,0
530,191,587,0
531,190,588,0
532,189,589,0
533,183,595,0
534,180,598,0
535,180,598,0
536,179,599,0
537,175,603,0
538,175,603,0
539,174,604,0
540,173,605,0
541,170,608,0
542,170,608,0
543,170,608,0
544,168,610,0
545,168,610,0
546,164,614,0
547,163,615,0
548,161,617,0
549,161,617,0
550,160,618,0
551,159,619,0
552,158,620,0
553,156,622,0
554,156,622,0
555,156,622,0
556,153,625,0
557,152,626,0
558,151,627,0
559,149,629,0
560,148,630,0
561,146,632,0
562,146,632,0
563,146,632,0
564,143,635,0
565,142,636,0
566,140,638,0
567,139,639,0
568,137,641,0
569,136,642,0
570,133,645,0
571,132,646,0
572,127,651,0
573,121,657,0
574,114,664,0
575,106,672,0
576,105,673,0
577,105,673,0
578,103,675,0
579,102,676,0
580,97,681,0
581,96,682,0
582,95,683,0
583,89,689,0
584,85,693,0
585,85,693,0
586,82,696,0
587,79,699,0
588,72,706,0
589,63,715,0
590,61,717,0
591,56,722,0
592,52,726,0
593,44,734,0
594,42,736,0
595,18,760,0
596,9,769,0
597,9,769,0
598,6,772,0
599,1,777,0


==> data/mnist/rebuttal_p_3input.csv <==
x,y1,y2,y3
0,565,16,0
1,564,20,0
2,560,17,0
3,551,28,0
4,548,29,0
5,544,31,0
6,543,28,0
7,543,23,0
8,541,33,0
9,538,34,0
10,536,32,0
11,532,37,0
12,531,43,0
13,531,34,0
14,530,38,0
15,530,29,0
16,529,36,0
17,529,31,0
18,527,23,0
19,526,33,0
20,524,32,0
21,523,41,0
22,522,47,0
23,521,45,0
24,520,37,0
25,520,37,0
26,519,62,0
27,519,28,0
28,517,61,0
29,517,55,0
30,517,40,0
31,515,61,0
32,515,43,0
33,515,40,0
34,515,38,0
35,514,61,0
36,514,35,0
37,513,66,0
38,511,45,0
39,510,62,0
40,510,44,0
41,509,60,0
42,509,52,0
43,509,39,0
44,507,66,0
45,507,60,0
46,507,41,0
47,506,51,0
48,506,31,0
49,505,73,0
50,504,63,0
51,504,57,0
52,504,47,0
53,504,46,0
54,504,39,0
55,504,38,0
56,503,68,0
57,503,52,0
58,503,43,0
59,500,52,0
60,500,47,0
61,500,37,0
62,499,79,0
63,499,51,0
64,498,69,0
65,498,42,0
66,497,51,0
67,497,51,0
68,497,41,0
69,496,78,0
70,496,74,0
71,496,67,0
72,496,62,0
73,496,53,0
74,495,54,0
75,494,69,0
76,494,63,0
77,494,56,0
78,493,65,0
79,493,44,0
80,492,70,0
81,492,53,0
82,492,40,0
83,491,76,0
84,489,48,0
85,488,65,0
86,488,64,0
87,487,80,0
88,487,71,0
89,487,57,0
90,487,49,0
91,487,40,0
92,487,37,0
93,486,88,0
94,486,74,0
95,485,67,0
96,484,55,0
97,482,64,0
98,482,59,0
99,482,53,0
100,482,42,0
101,481,78,0
102,481,71,0
103,481,70,0
104,481,57,0
105,481,52,0
106,481,50,0
107,480,76,0
108,480,54,0
109,479,70,0
110,479,41,0
111,479,37,0
112,478,45,0
113,477,79,0
114,477,62,0
115,477,60,0
116,476,105,0
117,476,70,0
118,476,70,0
119,475,95,0
120,475,87,0
121,475,60,0
122,475,48,0
123,475,45,0
124,474,67,0
125,474,54,0
126,472,73,0
127,471,86,0
128,471,72,0
129,470,86,0
130,470,58,0
131,469,72,0
132,469,66,0
133,468,83,0
134,468,67,0
135,468,60,0
136,467,56,0
137,466,88,0
138,466,80,0
139,466,65,0
140,466,59,0
141,465,84,0
142,465,56,0
143,463,69,0
144,462,57,0
145,460,99,0
146,460,97,0
147,459,98,0
148,459,82,0
149,459,75,0
150,459,60,0
151,458,96,0
152,458,61,0
153,457,122,0
154,457,90,0
155,457,52,0
156,456,72,0
157,455,73,0
158,455,49,0
159,454,83,0
160,454,79,0
161,454,70,0
162,454,45,0
163,453,132,0
164,453,97,0
165,453,73,0
166,452,70,0
167,452,66,0
168,451,93,0
169,451,82,0
170,450,111,0
171,450,91,0
172,450,88,0
173,450,84,0
174,450,50,0
175,449,65,0
176,448,117,0
177,448,76,0
178,447,103,0
179,447,93,0
180,447,57,0
181,446,94,0
182,446,92,0
183,446,79,0
184,445,99,0
185,445,64,0
186,445,39,0
187,444,105,0
188,444,100,0
189,444,85,0
190,444,78,0
191,444,73,0
192,443,85,0
193,443,84,0
194,443,56,0
195,442,67,0
196,442,64,0
197,442,61,0
198,441,99,0
199,441,94,0
200,441,90,0
201,441,89,0
202,441,83,0
203,441,72,0
204,441,70,0
205,441,55,0
206,440,119,0
207,440,79,0
208,440,56,0
209,439,102,0
210,439,76,0
211,439,50,0
212,438,82,0
213,437,124,0
214,437,118,0
215,437,92,0
216,437,84,0
217,437,80,0
218,437,77,0
219,436,83,0
220,435,105,0
221,435,100,0
222,435,98,0
223,435,93,0
224,435,86,0
225,435,79,0
226,435,62,0
227,434,91,0
228,434,79,0
229,434,72,0
230,434,65,0
231,434,59,0
232,433,115,0
233,433,84,0
234,433,83,0
235,433,82,0
236,433,48,0
237,432,78,0
238,432,60,0
239,431,114,0
240,431,107,0
241,431,88,0
242,431,75,0
243,431,64,0
244,430,138,0
245,430,92,0
246,430,83,0
247,430,81,0
248,430,75,0
249,429,92,0
250,429,81,0
251,429,80,0
252,429,75,0
253,428,114,0
254,428,96,0
255,428,58,0
256,427,124,0
257,427,110,0
258,427,92,0
259,427,65,0
260,427,58,0
261,426,132,0
262,426,76,0
263,426,70,0
264,425,96,0
265,425,89,0
266,425,87,0
267,425,84,0
268,425,80,0
269,424,144,0
270,424,101,0
271,424,101,0
272,423,109,0
273,423,109,0
274,423,105,0
275,423,96,0
276,423,92,0
277,422,143,0
278,422,126,0
279,422,115,0
280,422,111,0
281,422,94,0
282,422,73,0
283,421,101,0
284,421,87,0
285,421,83,0
286,421,70,0
287,420,108,0
288,420,101,0
289,420,93,0
290,418,77,0
291,418,67,0
292,418,56,0
293,417,149,0
294,417,132,0
295,417,120,0
296,417,98,0
297,417,74,0
298,417,56,0
299,416,121,0
300,416,96,0
301,416,67,0
302,415,153,0
303,415,88,0
304,415,88,0
305,415,80,0
306,414,132,0
307,414,116,0
308,414,111,0
309,414,89,0
310,414,62,0
311,414,60,0
312,413,136,0
313,413,90,0
314,413,90,0
315,413,68,0
316,412,133,0
317,412,105,0
318,411,123,0
319,411,114,0
320,411,105,0
321,410,119,0
322,410,91,0
323,410,58,0
324,409,94,0
325,409,92,0
326,409,87,0
327,409,85,0
328,409,84,0
329,409,76,0
330,409,75,0
331,408,95,0
332,408,75,0
333,407,129,0
334,407,126,0
335,407,116,0
336,407,110,0
337,407,101,0
338,407,89,0
339,407,85,0
340,406,113,0
341,406,91,0
342,405,151,0
343,405,103,0
344,405,93,0
345,405,85,0
346,404,109,0
347,404,101,0
348,404,88,0
349,403,153,0
350,403,135,0
351,403,117,0
352,403,113,0
353,403,101,0
354,403,53,0
355,402,110,0
356,402,106,0
357,402,70,0
358,401,141,0
359,401,106,0
360,401,100,0
361,401,99,0
362,401,81,0
363,399,101,0
364,399,77,0
365,399,66,0
366,398,171,0
367,398,145,0
368,398,123,0
369,398,82,0
370,398,81,0
371,397,108,0
372,397,91,0
373,397,88,0
374,396,116,0
375,396,111,0
376,396,105,0
377,395,108,0
378,395,90,0
379,394,126,0
380,394,114,0
381,393,141,0
382,392,142,0
383,392,114,0
384,392,102,0
385,392,93,0
386,391,148,0
387,391,124,0
388,391,110,0
389,391,109,0
390,391,101,0
391,391,89,0
392,391,83,0
393,391,81,0
394,390,102,0
395,389,122,0
396,389,113,0
397,389,111,0
398,389,107,0
399,388,131,0
400,388,118,0
401,387,145,0
402,387,130,0
403,387,125,0
404,387,105,0
405,386,141,0
406,385,127,0
407,385,109,0
408,385,102,0
409,385,84,0
410,384,150,0
411,384,90,0
412,384,83,0
413,383,138,0
414,383,132,0
415,383,131,0
416,383,86,0
417,383,83,0
418,382,124,0
419,382,99,0
420,382,78,0
421,381,188,0
422,381,139,0
423,381,129,0
424,381,106,0
425,381,80,0
426,380,175,0
427,380,175,0
428,380,128,0
429,379,141,0
430,379,114,0
431,379,98,0
432,379,87,0
433,379,70,0
434,378,171,0
435,378,139,0
436,378,129,0
437,378,70,0
438,377,184,0
439,377,128,0
440,377,112,0
441,376,174,0
442,376,157,0
443,376,141,0
444,376,125,0
445,376,111,0
446,376,80,0
447,375,170,0
448,375,129,0
449,375,117,0
450,375,105,0
451,374,204,0
452,374,167,0
453,374,75,0
454,373,107,0
455,372,164,0
456,372,160,0
457,372,143,0
458,372,118,0
459,372,114,0
460,372,69,0
461,371,164,0
462,371,81,0
463,371,66,0
464,370,124,0
465,370,119,0
466,370,105,0
467,370,88,0
468,369,206,0
469,369,149,0
470,369,142,0
471,368,129,0
472,368,125,0
473,368,82,0
474,367,146,0
475,367,112,0
476,367,95,0
477,367,76,0
478,367,63,0
479,366,158,0
480,366,125,0
481,366,120,0
482,366,97,0
483,366,95,0
484,366,84,0
485,366,82,0
486,365,108,0
487,365,101,0
488,365,86,0
489,364,101,0
490,364,87,0
491,363,138,0
492,363,132,0
493,363,124,0
494,363,115,0
495,363,96,0
496,363,88,0
497,363,79,0
498,363,64,0
499,362,145,0
500,362,137,0
501,362,134,0
502,362,91,0
503,361,130,0
504,361,126,0
505,361,122,0
506,361,90,0
507,361,54,0
508,360,179,0
509,359,135,0
510,359,88,0
511,358,127,0
512,358,116,0
513,358,95,0
514,357,137,0
515,357,124,0
516,357,80,0
517,356,130,0
518,356,111,0
519,356,111,0
520,356,108,0
521,356,91,0
522,356,83,0
523,355,156,0
524,355,85,0
525,354,178,0
526,354,139,0
527,354,129,0
528,354,125,0
529,354,94,0
530,354,80,0
531,353,122,0
532,353,75,0
533,352,136,0
534,352,105,0
535,352,104,0
536,352,99,0
537,352,82,0
538,352,80,0
539,351,116,0
540,351,99,0
541,351,91,0
542,350,126,0
543,350,111,0
544,350,105,0
545,350,97,0
546,349,156,0
547,349,144,0
548,349,94,0
549,348,137,0
550,348,123,0
551,348,103,0
552,347,167,0
553,347,126,0
554,347,123,0
555,347,82,0
556,346,187,0
557,346,153,0
558,346,145,0
559,346,141,0
560,346,124,0
561,345,148,0
562,344,164,0
563,344,155,0
564,344,119,0
565,344,118,0
566,344,112,0
567,344,99,0
568,343,145,0
569,343,141,0
570,343,128,0
571,343,107,0
572,342,148,0
573,342,89,0
574,341,152,0
575,341,138,0
576,340,202,0
577,340,180,0
578,339,174,0
579,339,123,0
580,339,123,0
581,339,118,0
582,338,132,0
583,338,118,0
584,338,113,0
585,338,98,0
586,336,138,0
587,335,142,0
588,335,113,0
589,335,98,0
590,335,86,0
591,335,74,0
592,334,134,0
593,334,119,0
594,334,96,0
595,333,167,0
596,333,144,0
597,333,141,0
598,332,193,0
599,332,101,0
600,331,207,0
601,331,137,0
602,331,95,0
603,331,65,0
604,330,178,0
605,330,163,0
606,330,135,0
607,330,109,0
608,329,158,0
609,329,129,0
610,328,99,0
611,327,137,0
612,326,178,0
613,325,206,0
614,325,122,0
615,325,110,0
616,324,214,0
617,324,143,0
618,324,138,0
619,324,98,0
620,323,104,0
621,322,208,0
622,322,170,0
623,321,158,0
624,321,150,0
625,321,114,0
626,319,192,0
627,319,169,0
628,319,132,0
629,319,122,0
630,319,107,0
631,319,78,0
632,319,77,0
633,317,104,0
634,317,102,0
635,316,156,0
636,316,149,0
637,316,145,0
638,316,122,0
639,316,116,0
640,315,94,0
641,314,136,0
642,314,124,0
643,314,94,0
644,313,174,0
645,313,112,0
646,313,102,0
647,313,88,0
648,313,86,0
649,312,146,0
650,312,135,0
651,312,129,0
652,311,191,0
653,311,171,0
654,310,183,0
655,310,180,0
656,310,169,0
657,310,154,0
658,310,129,0
659,309,161,0
660,307,166,0
661,307,151,0
662,307,130,0
663,307,112,0
664,306,118,0
665,305,211,0
666,305,170,0
667,305,167,0
668,305,115,0
669,305,104,0
670,304,217,0
671,303,109,0
672,301,187,0
673,300,99,0
674,300,92,0
675,299,143,0
676,298,210,0
677,298,191,0
678,298,168,0
679,298,167,0
680,298,152,0
681,298,99,0
682,297,227,0
683,297,205,0
684,297,107,0
685,296,153,0
686,296,141,0
687,296,135,0
688,295,237,0
689,295,205,0
690,294,211,0
691,294,103,0
692,293,173,0
693,293,133,0
694,293,127,0
695,293,126,0
696,292,137,0
697,292,134,0
698,292,131,0
699,292,114,0
700,291,229,0
701,291,123,0
702,290,212,0
703,290,129,0
704,290,111,0
705,290,107,0
706,289,170,0
707,289,134,0
708,288,223,0
709,288,144,0
710,288,134,0
711,288,100,0
712,287,193,0
713,287,185,0
714,285,222,0
715,285,192,0
716,284,122,0
717,283,169,0
718,283,103,0
719,282,187,0
720,282,147,0
721,282,114,0
722,281,212,0
723,281,183,0
724,281,164,0
725,281,134,0
726,281,88,0
727,280,173,0
728,280,101,0
729,279,173,0
730,278,132,0
731,278,129,0
732,278,128,0
733,277,258,0
734,277,231,0
735,277,198,0
736,277,143,0
737,277,118,0
738,276,160,0
739,274,158,0
740,274,145,0
741,273,131,0
742,273,129,0
743,273,117,0
744,272,102,0
745,271,241,0
746,271,184,0
747,271,167,0
748,270,143,0
749,270,108,0
750,269,200,0
751,268,199,0
752,267,108,0
753,266,243,0
754,266,219,0
755,266,140,0
756,266,101,0
757,265,121,0
758,264,164,0
759,264,155,0
760,263,214,0
761,263,203,0
762,263,172,0
763,263,109,0
764,262,155,0
765,262,142,0
766,262,140,0
767,261,142,0
768,261,128,0
769,261,123,0
770,260,213,0
771,259,146,0
772,258,199,0
773,258,178,0
774,258,122,0
775,258,104,0
776,257,184,0
777,257,148,0
778,256,224,0
779,256,220,0
780,256,164,0
781,256,128,0
782,256,81,0
783,255,255,0
784,255,249,0
785,255,143,0
786,254,224,0
787,254,177,0
788,254,142,0
789,254,109,0
790,254,99,0
791,253,193,0
792,253,171,0
793,253,168,0
794,253,163,0
795,253,146,0
796,252,237,0
797,252,188,0
798,252,159,0
799,252,81,0
800,251,180,0
801,251,170,0
802,250,130,0
803,249,245,0
804,249,239,0
805,249,173,0
806,249,150,0
807,249,147,0
808,248,214,0
809,248,154,0
810,247,197,0
811,245,242,0
812,243,219,0
813,243,173,0
814,241,201,0
815,241,154,0
816,240,214,0
817,240,158,0
818,239,227,0
819,239,191,0
820,239,140,0
821,239,129,0
822,237,156,0
823,235,188,0
824,234,103,0
825,233,129,0
826,232,119,0
827,230,188,0
828,230,151,0
829,229,135,0
830,229,98,0
831,227,160,0
832,226,226,0
833,224,126,0
834,224,121,0
835,223,175,0
836,222,112,0
837,220,144,0
838,220,131,0
839,218,172,0
840,217,136,0
841,217,107,0
842,216,154,0
843,216,150,0
844,216,146,0
845,216,133,0
846,215,202,0
847,214,186,0
848,213,195,0
849,213,121,0
850,209,207,0
851,208,149,0
852,207,159,0
853,206,198,0
854,206,166,0
855,205,147,0
856,204,161,0
857,202,152,0
858,200,193,0
859,199,198,0
860,199,142,0
861,198,170,0
862,198,132,0
863,197,145,0
864,197,144,0
865,195,155,0
866,195,117,0
867,194,162,0
868,194,135,0
869,193,181,0
870,193,164,0
871,192,137,0
872,191,132,0
873,189,184,0
874,189,146,0
875,189,141,0
876,188,135,0
877,186,186,0
878,184,137,0
879,184,105,0
880,183,133,0
881,183,127,0
882,182,143,0
883,180,155,0
884,179,112,0
885,178,136,0
886,177,134,0
887,175,161,0
888,175,139,0
889,172,163,0
890,165,151,0
891,163,123,0
892,162,116,0
893,159,134,0
894,158,155,0
895,156,136,0
896,154,128,0
897,145,121,0
898,126,115,0


==> data/mnist/rebuttal_p_3model.csv <==
x,y1,y2,y3
0,871,28,0
1,865,34,0
2,864,35,0
3,863,36,0
4,862,37,0
5,861,38,0
6,859,40,0
7,849,50,0
8,848,51,0
9,846,53,0
10,845,54,0
11,843,56,0
12,843,56,0
13,842,57,0
14,841,58,0
15,841,58,0
16,841,58,0
17,840,59,0
18,839,60,0
19,838,61,0
20,838,61,0
21,833,66,0
22,832,67,0
23,832,67,0
24,825,74,0
25,824,75,0
26,823,76,0
27,818,81,0
28,818,81,0
29,813,86,0
30,813,86,0
31,811,88,0
32,807,92,0
33,807,92,0
34,806,93,0
35,805,94,0
36,802,97,0
37,798,101,0
38,798,101,0
39,798,101,0
40,798,101,0
41,797,102,0
42,796,103,0
43,795,104,0
44,795,104,0
45,793,106,0
46,793,106,0
47,792,107,0
48,788,111,0
49,786,113,0
50,785,114,0
51,783,116,0
52,782,117,0
53,781,118,0
54,780,119,0
55,779,120,0
56,779,120,0
57,778,121,0
58,777,122,0
59,776,123,0
60,776,123,0
61,776,123,0
62,774,125,0
63,774,125,0
64,771,128,0
65,770,129,0
66,770,129,0
67,770,129,0
68,769,130,0
69,767,132,0
70,767,132,0
71,766,133,0
72,765,134,0
73,764,135,0
74,764,135,0
75,764,135,0
76,764,135,0
77,764,135,0
78,762,137,0
79,761,138,0
80,760,139,0
81,758,141,0
82,757,142,0
83,757,142,0
84,755,144,0
85,754,145,0
86,753,146,0
87,753,146,0
88,752,147,0
89,752,147,0
90,751,148,0
91,751,148,0
92,751,148,0
93,748,151,0
94,748,151,0
95,747,152,0
96,745,154,0
97,745,154,0
98,744,155,0
99,744,155,0
100,744,155,0
101,743,156,0
102,741,158,0
103,740,159,0
104,740,159,0
105,736,163,0
106,734,165,0
107,734,165,0
108,730,169,0
109,730,169,0
110,729,170,0
111,728,171,0
112,728,171,0
113,727,172,0
114,727,172,0
115,727,172,0
116,726,173,0
117,726,173,0
118,725,174,0
119,725,174,0
120,724,175,0
121,724,175,0
122,723,176,0
123,723,176,0
124,723,176,0
125,722,177,0
126,722,177,0
127,722,177,0
128,722,177,0
129,721,178,0
130,720,179,0
131,719,180,0
132,719,180,0
133,719,180,0
134,718,181,0
135,717,182,0
136,717,182,0
137,717,182,0
138,716,183,0
139,715,184,0
140,715,184,0
141,714,185,0
142,714,185,0
143,714,185,0
144,712,187,0
145,712,187,0
146,710,189,0
147,708,191,0
148,708,191,0
149,708,191,0
150,703,196,0
151,701,198,0
152,699,200,0
153,698,201,0
154,698,201,0
155,695,204,0
156,694,205,0
157,694,205,0
158,693,206,0
159,693,206,0
160,692,207,0
161,691,208,0
162,690,209,0
163,690,209,0
164,689,210,0
165,689,210,0
166,688,211,0
167,688,211,0
168,686,213,0
169,684,215,0
170,684,215,0
171,684,215,0
172,684,215,0
173,684,215,0
174,683,216,0
175,683,216,0
176,683,216,0
177,682,217,0
178,682,217,0
179,680,219,0
180,679,220,0
181,678,221,0
182,672,227,0
183,669,230,0
184,668,231,0
185,667,232,0
186,666,233,0
187,665,234,0
188,665,234,0
189,665,234,0
190,664,235,0
191,663,236,0
192,663,236,0
193,663,236,0
194,661,238,0
195,660,239,0
196,658,241,0
197,658,241,0
198,657,242,0
199,657,242,0
200,656,243,0
201,655,244,0
202,655,244,0
203,654,245,0
204,653,246,0
205,651,248,0
206,650,249,0
207,648,251,0
208,648,251,0
209,648,251,0
210,646,253,0
211,646,253,0
212,646,253,0
213,646,253,0
214,644,255,0
215,643,256,0
216,643,256,0
217,643,256,0
218,642,257,0
219,642,257,0
220,641,258,0
221,640,259,0
222,640,259,0
223,639,260,0
224,639,260,0
225,639,260,0
226,639,260,0
227,638,261,0
228,638,261,0
229,638,261,0
230,636,263,0
231,636,263,0
232,635,264,0
233,634,265,0
234,634,265,0
235,634,265,0
236,633,266,0
237,631,268,0
238,630,269,0
239,629,270,0
240,629,270,0
241,628,271,0
242,628,271,0
243,626,273,0
244,624,275,0
245,624,275,0
246,623,276,0
247,623,276,0
248,620,279,0
249,620,279,0
250,620,279,0
251,619,280,0
252,619,280,0
253,619,280,0
254,618,281,0
255,618,281,0
256,618,281,0
257,618,281,0
258,617,282,0
259,617,282,0
260,616,283,0
261,615,284,0
262,614,285,0
263,614,285,0
264,613,286,0
265,611,288,0
266,611,288,0
267,608,291,0
268,608,291,0
269,607,292,0
270,607,292,0
271,605,294,0
272,604,295,0
273,603,296,0
274,603,296,0
275,602,297,0
276,602,297,0
277,601,298,0
278,598,301,0
279,598,301,0
280,597,302,0
281,592,307,0
282,592,307,0
283,591,308,0
284,589,310,0
285,588,311,0
286,586,313,0
287,585,314,0
288,584,315,0
289,583,316,0
290,582,317,0
291,582,317,0
292,581,318,0
293,581,318,0
294,581,318,0
295,580,319,0
296,576,323,0
297,576,323,0
298,575,324,0
299,575,324,0
300,573,326,0
301,573,326,0
302,573,326,0
303,573,326,0
304,572,327,0
305,572,327,0
306,571,328,0
307,571,328,0
308,570,329,0
309,569,330,0
310,566,333,0
311,566,333,0
312,566,333,0
313,564,335,0
314,564,335,0
315,562,337,0
316,562,337,0
317,561,338,0
318,561,338,0
319,561,338,0
320,560,339,0
321,560,339,0
322,559,340,0
323,559,340,0
324,559,340,0
325,558,341,0
326,558,341,0
327,558,341,0
328,557,342,0
329,557,342,0
330,556,343,0
331,554,345,0
332,552,347,0
333,551,348,0
334,550,349,0
335,549,350,0
336,549,350,0
337,547,352,0
338,546,353,0
339,546,353,0
340,545,354,0
341,544,355,0
342,544,355,0
343,542,357,0
344,540,359,0
345,540,359,0
346,539,360,0
347,537,362,0
348,536,363,0
349,536,363,0
350,536,363,0
351,535,364,0
352,535,364,0
353,535,364,0
354,532,367,0
355,530,369,0
356,530,369,0
357,528,371,0
358,528,371,0
359,528,371,0
360,526,373,0
361,526,373,0
362,523,376,0
363,523,376,0
364,523,376,0
365,522,377,0
366,521,378,0
367,520,379,0
368,519,380,0
369,517,382,0
370,514,385,0
371,514,385,0
372,510,389,0
373,510,389,0
374,509,390,0
375,509,390,0
376,508,391,0
377,507,392,0
378,504,395,0
379,504,395,0
380,503,396,0
381,503,396,0
382,503,396,0
383,502,397,0
384,502,397,0
385,501,398,0
386,501,398,0
387,500,399,0
388,497,402,0
389,497,402,0
390,493,406,0
391,492,407,0
392,491,408,0
393,490,409,0
394,490,409,0
395,490,409,0
396,487,412,0
397,487,412,0
398,486,413,0
399,486,413,0
400,485,414,0
401,482,417,0
402,482,417,0
403,481,418,0
404,478,421,0
405,477,422,0
406,477,422,0
407,477,422,0
408,476,423,0
409,476,423,0
410,473,426,0
411,473,426,0
412,473,426,0
413,470,429,0
414,470,429,0
415,469,430,0
416,469,430,0
417,467,432,0
418,465,434,0
419,465,434,0
420,464,435,0
421,463,436,0
422,463,436,0
423,462,437,0
424,461,438,0
425,461,438,0
426,461,438,0
427,460,439,0
428,460,439,0
429,459,440,0
430,457,442,0
431,455,444,0
432,455,444,0
433,454,445,0
434,453,446,0
435,452,447,0
436,449,450,0
437,446,453,0
438,446,453,0
439,443,456,0
440,442,457,0
441,442,457,0
442,442,457,0
443,438,461,0
444,437,462,0
445,436,463,0
446,435,464,0
447,435,464,0
448,434,465,0
449,433,466,0
450,432,467,0
451,431,468,0
452,429,470,0
453,427,472,0
454,426,473,0
455,426,473,0
456,423,476,0
457,423,476,0
458,422,477,0
459,421,478,0
460,418,481,0
461,418,481,0
462,418,481,0
463,414,485,0
464,413,486,0
465,413,486,0
466,412,487,0
467,411,488,0
468,411,488,0
469,409,490,0
470,408,491,0
471,406,493,0
472,406,493,0
473,401,498,0
474,397,502,0
475,395,504,0
476,394,505,0
477,393,506,0
478,392,507,0
479,392,507,0
480,391,508,0
481,390,509,0
482,390,509,0
483,389,510,0
484,389,510,0
485,388,511,0
486,385,514,0
487,385,514,0
488,384,515,0
489,383,516,0
490,383,516,0
491,383,516,0
492,383,516,0
493,374,525,0
494,373,526,0
495,370,529,0
496,368,531,0
497,366,533,0
498,355,544,0
499,355,544,0
500,355,544,0
501,352,547,0
502,352,547,0
503,349,550,0
504,348,551,0
505,347,552,0
506,344,555,0
507,342,557,0
508,338,561,0
509,338,561,0
510,329,570,0
511,329,570,0
512,326,573,0
513,323,576,0
514,322,577,0
515,319,580,0
516,316,583,0
517,315,584,0
518,315,584,0
519,314,585,0
520,314,585,0
521,312,587,0
522,311,588,0
523,309,590,0
524,307,592,0
525,306,593,0
526,305,594,0
527,304,595,0
528,300,599,0
529,299,600,0
530,297,602,0
531,292,607,0
532,291,608,0
533,287,612,0
534,287,612,0
535,287,612,0
536,285,614,0
537,282,617,0
538,280,619,0
539,279,620,0
540,274,625,0
541,274,625,0
542,269,630,0
543,267,632,0
544,266,633,0
545,265,634,0
546,264,635,0
547,254,645,0
548,254,645,0
549,248,651,0
550,247,652,0
551,246,653,0
552,245,654,0
553,245,654,0
554,244,655,0
555,240,659,0
556,240,659,0
557,227,672,0
558,227,672,0
559,226,673,0
560,225,674,0
561,220,679,0
562,216,683,0
563,205,694,0
564,203,696,0
565,201,698,0
566,196,703,0
567,196,703,0
568,195,704,0
569,192,707,0
570,191,708,0
571,182,717,0
572,180,719,0
573,174,725,0
574,174,725,0
575,170,729,0
576,170,729,0
577,169,730,0
578,168,731,0
579,167,732,0
580,159,740,0
581,154,745,0
582,147,752,0
583,144,755,0
584,140,759,0
585,136,763,0
586,113,786,0
587,98,801,0
588,94,805,0
589,94,805,0
590,93,806,0
591,89,810,0
592,85,814,0
593,77,822,0
594,70,829,0
595,64,835,0
596,63,836,0
597,55,844,0
598,39,860,0
599,32,867,0


==> data/mnist/rebuttal_p_4input.csv <==
x,y1,y2,y3
0,566,12,0
1,561,15,0
2,561,12,0
3,559,35,0
4,556,36,0
5,553,28,0
6,551,28,0
7,548,27,0
8,548,22,0
9,543,25,0
10,538,25,0
11,535,30,0
12,533,44,0
13,532,20,0
14,531,39,0
15,531,33,0
16,527,36,0
17,526,45,0
18,526,36,0
19,525,55,0
20,525,27,0
21,524,41,0
22,523,51,0
23,523,35,0
24,522,42,0
25,520,34,0
26,520,27,0
27,519,53,0
28,519,50,0
29,519,34,0
30,518,36,0
31,517,31,0
32,516,69,0
33,516,46,0
34,515,35,0
35,514,36,0
36,513,55,0
37,513,37,0
38,512,30,0
39,511,33,0
40,511,31,0
41,510,47,0
42,510,44,0
43,509,70,0
44,509,69,0
45,509,55,0
46,509,39,0
47,508,35,0
48,507,53,0
49,507,47,0
50,506,41,0
51,505,80,0
52,505,78,0
53,505,70,0
54,505,43,0
55,505,38,0
56,505,27,0
57,504,42,0
58,503,39,0
59,503,36,0
60,502,49,0
61,502,42,0
62,502,37,0
63,500,75,0
64,500,60,0
65,500,51,0
66,498,94,0
67,497,54,0
68,497,40,0
69,496,83,0
70,496,80,0
71,495,80,0
72,495,56,0
73,495,45,0
74,494,61,0
75,494,33,0
76,493,64,0
77,493,55,0
78,492,88,0
79,492,72,0
80,492,65,0
81,492,58,0
82,492,45,0
83,492,42,0
84,491,77,0
85,491,41,0
86,490,83,0
87,490,40,0
88,489,64,0
89,489,53,0
90,489,45,0
91,489,43,0
92,488,36,0
93,487,73,0
94,487,61,0
95,487,49,0
96,487,43,0
97,485,69,0
98,485,49,0
99,485,41,0
100,485,40,0
101,485,35,0
102,484,66,0
103,484,46,0
104,483,45,0
105,483,35,0
106,482,79,0
107,481,78,0
108,481,70,0
109,481,51,0
110,481,49,0
111,481,38,0
112,480,60,0
113,480,47,0
114,479,64,0
115,478,99,0
116,478,72,0
117,478,69,0
118,478,60,0
119,478,57,0
120,478,39,0
121,478,36,0
122,477,72,0
123,477,58,0
124,477,49,0
125,477,47,0
126,477,43,0
127,477,42,0
128,476,108,0
129,476,68,0
130,476,60,0
131,476,46,0
132,476,34,0
133,475,88,0
134,475,70,0
135,475,52,0
136,475,47,0
137,475,42,0
138,475,41,0
139,475,34,0
140,474,78,0
141,474,59,0
142,474,58,0
143,474,55,0
144,474,51,0
145,474,48,0
146,474,36,0
147,473,74,0
148,473,57,0
149,473,55,0
150,473,40,0
151,473,39,0
152,472,64,0
153,472,41,0
154,471,99,0
155,471,77,0
156,471,34,0
157,470,81,0
158,469,57,0
159,469,53,0
160,467,85,0
161,467,42,0
162,467,33,0
163,466,82,0
164,466,77,0
165,466,51,0
166,466,48,0
167,466,40,0
168,464,107,0
169,464,68,0
170,464,60,0
171,464,57,0
172,464,54,0
173,463,62,0
174,463,47,0
175,463,36,0
176,462,108,0
177,462,54,0
178,461,65,0
179,460,116,0
180,460,85,0
181,459,98,0
182,459,64,0
183,459,59,0
184,459,46,0
185,458,122,0
186,457,113,0
187,457,105,0
188,457,73,0
189,457,68,0
190,456,65,0
191,456,52,0
192,455,91,0
193,455,77,0
194,455,72,0
195,455,69,0
196,455,68,0
197,455,49,0
198,454,84,0
199,454,58,0
200,454,49,0
201,453,78,0
202,453,70,0
203,453,62,0
204,453,56,0
205,453,30,0
206,452,127,0
207,452,120,0
208,452,80,0
209,451,56,0
210,450,132,0
211,450,100,0
212,450,90,0
213,450,63,0
214,449,72,0
215,449,67,0
216,449,44,0
217,448,89,0
218,448,61,0
219,447,87,0
220,447,74,0
221,447,66,0
222,447,64,0
223,447,58,0
224,447,54,0
225,446,121,0
226,446,116,0
227,446,101,0
228,446,94,0
229,446,58,0
230,446,51,0
231,446,49,0
232,446,41,0
233,445,117,0
234,445,65,0
235,445,62,0
236,445,56,0
237,445,54,0
238,444,74,0
239,444,71,0
240,444,63,0
241,443,147,0
242,443,145,0
243,443,116,0
244,442,69,0
245,441,57,0
246,441,56,0
247,440,136,0
248,440,116,0
249,440,100,0
250,440,93,0
251,440,50,0
252,438,74,0
253,438,63,0
254,438,57,0
255,438,55,0
256,437,96,0
257,437,79,0
258,437,62,0
259,437,45,0
260,437,38,0
261,436,148,0
262,436,103,0
263,436,69,0
264,435,77,0
265,435,76,0
266,435,74,0
267,435,56,0
268,434,145,0
269,434,124,0
270,434,116,0
271,434,70,0
272,434,67,0
273,434,56,0
274,434,53,0
275,433,90,0
276,433,84,0
277,432,108,0
278,432,51,0
279,431,117,0
280,431,102,0
281,431,77,0
282,431,63,0
283,431,48,0
284,430,59,0
285,429,76,0
286,429,75,0
287,428,112,0
288,428,100,0
289,427,102,0
290,427,90,0
291,425,162,0
292,425,139,0
293,425,51,0
294,424,154,0
295,424,133,0
296,424,97,0
297,424,66,0
298,423,135,0
299,423,56,0
300,422,100,0
301,422,99,0
302,422,87,0
303,421,119,0
304,421,95,0
305,421,70,0
306,421,68,0
307,421,66,0
308,420,151,0
309,420,121,0
310,420,61,0
311,420,52,0
312,419,101,0
313,419,84,0
314,419,53,0
315,418,139,0
316,418,129,0
317,418,79,0
318,418,68,0
319,418,49,0
320,418,42,0
321,417,42,0
322,416,143,0
323,416,124,0
324,416,96,0
325,416,80,0
326,416,73,0
327,415,115,0
328,415,102,0
329,415,84,0
330,414,126,0
331,414,123,0
332,414,123,0
333,414,65,0
334,413,131,0
335,412,149,0
336,411,114,0
337,411,106,0
338,411,85,0
339,411,71,0
340,411,65,0
341,411,63,0
342,411,58,0
343,410,161,0
344,410,87,0
345,409,164,0
346,409,100,0
347,408,138,0
348,408,117,0
349,408,108,0
350,408,97,0
351,408,83,0
352,408,80,0
353,408,58,0
354,407,125,0
355,407,63,0
356,406,145,0
357,406,142,0
358,406,107,0
359,406,89,0
360,406,85,0
361,405,148,0
362,405,116,0
363,404,128,0
364,404,112,0
365,403,137,0
366,402,131,0
367,402,117,0
368,402,99,0
369,402,89,0
370,401,153,0
371,401,137,0
372,401,135,0
373,401,83,0
374,401,35,0
375,400,132,0
376,400,104,0
377,400,103,0
378,400,76,0
379,400,73,0
380,400,70,0
381,400,60,0
382,399,191,0
383,399,131,0
384,399,101,0
385,399,90,0
386,398,145,0
387,398,95,0
388,398,83,0
389,398,81,0
390,398,74,0
391,397,74,0
392,395,96,0
393,395,89,0
394,395,67,0
395,395,62,0
396,395,60,0
397,394,132,0
398,394,91,0
399,394,76,0
400,393,111,0
401,393,85,0
402,392,141,0
403,392,115,0
404,392,57,0
405,391,116,0
406,391,87,0
407,391,84,0
408,391,78,0
409,390,198,0
410,390,116,0
411,390,66,0
412,389,120,0
413,389,91,0
414,389,83,0
415,388,168,0
416,388,97,0
417,388,77,0
418,387,155,0
419,387,136,0
420,387,130,0
421,387,111,0
422,387,101,0
423,386,201,0
424,386,162,0
425,386,94,0
426,385,187,0
427,385,137,0
428,385,56,0
429,384,152,0
430,384,116,0
431,384,86,0
432,383,66,0
433,382,200,0
434,382,85,0
435,382,79,0
436,381,104,0
437,381,81,0
438,381,68,0
439,381,65,0
440,380,129,0
441,380,104,0
442,379,107,0
443,379,88,0
444,378,119,0
445,378,102,0
446,377,77,0
447,376,153,0
448,376,120,0
449,376,89,0
450,376,89,0
451,376,66,0
452,375,177,0
453,375,139,0
454,375,105,0
455,375,91,0
456,375,84,0
457,374,181,0
458,374,139,0
459,374,111,0
460,374,108,0
461,374,108,0
462,374,81,0
463,374,77,0
464,373,198,0
465,373,178,0
466,373,127,0
467,373,109,0
468,373,82,0
469,372,142,0
470,371,103,0
471,371,99,0
472,371,75,0
473,370,202,0
474,370,84,0
475,369,126,0
476,369,105,0
477,369,105,0
478,369,55,0
479,368,132,0
480,368,123,0
481,366,135,0
482,366,82,0
483,365,195,0
484,365,105,0
485,365,89,0
486,365,83,0
487,364,213,0
488,364,147,0
489,363,191,0
490,363,65,0
491,362,128,0
492,362,114,0
493,362,111,0
494,362,95,0
495,362,80,0
496,361,174,0
497,360,104,0
498,359,124,0
499,359,84,0
500,358,184,0
501,358,175,0
502,358,131,0
503,358,89,0
504,358,75,0
505,358,65,0
506,357,200,0
507,357,86,0
508,357,67,0
509,356,135,0
510,356,82,0
511,355,148,0
512,355,101,0
513,355,93,0
514,354,213,0
515,354,178,0
516,354,123,0
517,353,104,0
518,353,50,0
519,352,199,0
520,352,136,0
521,351,196,0
522,351,186,0
523,350,173,0
524,350,134,0
525,350,122,0
526,349,203,0
527,349,143,0
528,348,179,0
529,348,161,0
530,347,177,0
531,347,104,0
532,346,218,0
533,346,93,0
534,346,69,0
535,345,237,0
536,345,195,0
537,345,95,0
538,345,74,0
539,343,123,0
540,343,78,0
541,342,185,0
542,342,142,0
543,342,127,0
544,341,164,0
545,341,112,0
546,341,91,0
547,341,90,0
548,340,198,0
549,340,93,0
550,340,74,0
551,339,133,0
552,339,109,0
553,339,99,0
554,338,176,0
555,338,165,0
556,337,142,0
557,337,75,0
558,336,155,0
559,336,150,0
560,336,132,0
561,336,116,0
562,335,162,0
563,335,75,0
564,334,183,0
565,334,114,0
566,334,102,0
567,333,227,0
568,333,167,0
569,333,77,0
570,332,144,0
571,332,115,0
572,331,187,0
573,331,115,0
574,329,235,0
575,329,234,0
576,329,228,0
577,329,120,0
578,329,98,0
579,329,75,0
580,328,216,0
581,328,96,0
582,327,209,0
583,327,136,0
584,326,211,0
585,326,178,0
586,326,137,0
587,324,219,0
588,323,221,0
589,323,193,0
590,323,143,0
591,322,179,0
592,322,93,0
593,322,70,0
594,321,135,0
595,321,102,0
596,320,230,0
597,320,166,0
598,320,77,0
599,319,119,0
600,319,108,0
601,318,158,0
602,317,90,0
603,316,109,0
604,314,208,0
605,314,148,0
606,313,244,0
607,313,196,0
608,313,186,0
609,313,179,0
610,312,223,0
611,312,151,0
612,311,194,0
613,311,80,0
614,311,77,0
615,311,60,0
616,310,72,0
617,309,193,0
618,309,177,0
619,308,77,0
620,307,122,0
621,306,105,0
622,305,173,0
623,305,129,0
624,305,114,0
625,305,97,0
626,304,205,0
627,304,153,0
628,303,232,0
629,303,96,0
630,302,96,0
631,302,82,0
632,301,197,0
633,301,111,0
634,300,274,0
635,300,202,0
636,299,258,0
637,298,131,0
638,297,177,0
639,296,127,0
640,296,105,0
641,294,178,0
642,294,147,0
643,293,216,0
644,293,197,0
645,293,162,0
646,291,247,0
647,291,154,0
648,291,137,0
649,291,126,0
650,290,198,0
651,290,119,0
652,290,106,0
653,289,194,0
654,289,141,0
655,287,281,0
656,287,240,0
657,287,143,0
658,285,197,0
659,285,132,0
660,284,160,0
661,283,124,0
662,283,81,0
663,280,101,0
664,280,84,0
665,277,144,0
666,276,208,0
667,276,199,0
668,276,175,0
669,275,176,0
670,273,130,0
671,272,243,0
672,272,226,0
673,272,165,0
674,270,209,0
675,270,162,0
676,270,93,0
677,268,255,0
678,268,212,0
679,266,182,0
680,266,130,0
681,266,93,0
682,265,183,0
683,265,161,0
684,265,147,0
685,265,88,0
686,264,245,0
687,264,153,0
688,264,112,0
689,263,129,0
690,262,231,0
691,262,109,0
692,261,94,0
693,260,202,0
694,259,249,0
695,259,212,0
696,259,183,0
697,259,167,0
698,258,252,0
699,257,152,0
700,257,133,0
701,257,110,0
702,257,92,0
703,255,142,0
704,254,196,0
705,252,143,0
706,251,178,0
707,250,107,0
708,249,135,0
709,249,93,0
710,247,237,0
711,247,188,0
712,246,131,0
713,245,155,0
714,244,211,0
715,243,118,0
716,242,110,0
717,241,169,0
718,241,113,0
719,239,172,0
720,236,153,0
721,235,102,0
722,231,101,0
723,230,100,0
724,228,159,0
725,224,143,0
726,222,137,0
727,222,112,0
728,219,210,0
729,219,153,0
730,218,169,0
731,218,161,0
732,217,123,0
733,215,212,0
734,214,181,0
735,214,102,0
736,211,130,0
737,204,133,0
738,203,179,0
739,203,112,0
740,197,160,0
741,192,191,0
742,190,180,0
743,178,94,0
744,166,100,0
745,160,127,0
746,150,133,0


==> data/mnist/rebuttal_p_4model.csv <==
x,y1,y2,y3
0,738,9,0
1,738,9,0
2,735,12,0
3,729,18,0
4,729,18,0
5,727,20,0
6,726,21,0
7,725,22,0
8,725,22,0
9,723,24,0
10,721,26,0
11,720,27,0
12,719,28,0
13,718,29,0
14,717,30,0
15,716,31,0
16,715,32,0
17,715,32,0
18,715,32,0
19,714,33,0
20,713,34,0
21,713,34,0
22,713,34,0
23,711,36,0
24,711,36,0
25,710,37,0
26,710,37,0
27,708,39,0
28,707,40,0
29,707,40,0
30,706,41,0
31,703,44,0
32,702,45,0
33,701,46,0
34,700,47,0
35,699,48,0
36,699,48,0
37,698,49,0
38,698,49,0
39,696,51,0
40,696,51,0
41,696,51,0
42,694,53,0
43,694,53,0
44,691,56,0
45,690,57,0
46,690,57,0
47,690,57,0
48,689,58,0
49,689,58,0
50,688,59,0
51,688,59,0
52,687,60,0
53,685,62,0
54,685,62,0
55,684,63,0
56,682,65,0
57,682,65,0
58,682,65,0
59,681,66,0
60,680,67,0
61,680,67,0
62,679,68,0
63,678,69,0
64,678,69,0
65,677,70,0
66,677,70,0
67,676,71,0
68,676,71,0
69,675,72,0
70,674,73,0
71,674,73,0
72,674,73,0
73,674,73,0
74,672,75,0
75,672,75,0
76,672,75,0
77,671,76,0
78,669,78,0
79,666,81,0
80,666,81,0
81,666,81,0
82,665,82,0
83,665,82,0
84,665,82,0
85,665,82,0
86,664,83,0
87,664,83,0
88,664,83,0
89,664,83,0
90,663,84,0
91,663,84,0
92,663,84,0
93,663,84,0
94,662,85,0
95,662,85,0
96,661,86,0
97,661,86,0
98,661,86,0
99,661,86,0
100,661,86,0
101,660,87,0
102,660,87,0
103,660,87,0
104,660,87,0
105,659,88,0
106,659,88,0
107,659,88,0
108,658,89,0
109,658,89,0
110,658,89,0
111,657,90,0
112,656,91,0
113,655,92,0
114,655,92,0
115,655,92,0
116,655,92,0
117,654,93,0
118,653,94,0
119,653,94,0
120,652,95,0
121,651,96,0
122,648,99,0
123,647,100,0
124,646,101,0
125,646,101,0
126,646,101,0
127,646,101,0
128,646,101,0
129,645,102,0
130,645,102,0
131,645,102,0
132,645,102,0
133,644,103,0
134,644,103,0
135,644,103,0
136,644,103,0
137,644,103,0
138,643,104,0
139,643,104,0
140,642,105,0
141,641,106,0
142,641,106,0
143,640,107,0
144,639,108,0
145,638,109,0
146,637,110,0
147,637,110,0
148,636,111,0
149,634,113,0
150,632,115,0
151,632,115,0
152,631,116,0
153,631,116,0
154,631,116,0
155,630,117,0
156,629,118,0
157,629,118,0
158,629,118,0
159,629,118,0
160,628,119,0
161,628,119,0
162,627,120,0
163,625,122,0
164,624,123,0
165,623,124,0
166,623,124,0
167,623,124,0
168,623,124,0
169,623,124,0
170,623,124,0
171,622,125,0
172,621,126,0
173,621,126,0
174,620,127,0
175,620,127,0
176,620,127,0
177,620,127,0
178,619,128,0
179,619,128,0
180,619,128,0
181,618,129,0
182,617,130,0
183,617,130,0
184,615,132,0
185,614,133,0
186,614,133,0
187,613,134,0
188,610,137,0
189,609,138,0
190,608,139,0
191,608,139,0
192,607,140,0
193,607,140,0
194,606,141,0
195,606,141,0
196,603,144,0
197,603,144,0
198,602,145,0
199,601,146,0
200,601,146,0
201,601,146,0
202,600,147,0
203,600,147,0
204,599,148,0
205,599,148,0
206,598,149,0
207,596,151,0
208,596,151,0
209,595,152,0
210,594,153,0
211,594,153,0
212,593,154,0
213,593,154,0
214,592,155,0
215,591,156,0
216,590,157,0
217,589,158,0
218,587,160,0
219,587,160,0
220,587,160,0
221,585,162,0
222,585,162,0
223,584,163,0
224,583,164,0
225,582,165,0
226,582,165,0
227,581,166,0
228,578,169,0
229,578,169,0
230,577,170,0
231,576,171,0
232,576,171,0
233,575,172,0
234,574,173,0
235,574,173,0
236,574,173,0
237,573,174,0
238,572,175,0
239,571,176,0
240,570,177,0
241,569,178,0
242,568,179,0
243,566,181,0
244,566,181,0
245,565,182,0
246,565,182,0
247,564,183,0
248,564,183,0
249,564,183,0
250,563,184,0
251,563,184,0
252,563,184,0
253,562,185,0
254,561,186,0
255,560,187,0
256,559,188,0
257,557,190,0
258,557,190,0
259,556,191,0
260,556,191,0
261,555,192,0
262,554,193,0
263,554,193,0
264,553,194,0
265,553,194,0
266,552,195,0
267,551,196,0
268,551,196,0
269,551,196,0
270,547,200,0
271,547,200,0
272,546,201,0
273,546,201,0
274,545,202,0
275,545,202,0
276,544,203,0
277,543,204,0
278,543,204,0
279,541,206,0
280,540,207,0
281,539,208,0
282,539,208,0
283,539,208,0
284,539,208,0
285,538,209,0
286,538,209,0
287,538,209,0
288,537,210,0
289,537,210,0
290,536,211,0
291,536,211,0
292,536,211,0
293,533,214,0
294,532,215,0
295,531,216,0
296,529,218,0
297,529,218,0
298,529,218,0
299,529,218,0
300,527,220,0
301,526,221,0
302,525,222,0
303,523,224,0
304,523,224,0
305,523,224,0
306,521,226,0
307,521,226,0
308,520,227,0
309,520,227,0
310,519,228,0
311,519,228,0
312,519,228,0
313,519,228,0
314,518,229,0
315,516,231,0
316,514,233,0
317,511,236,0
318,510,237,0
319,509,238,0
320,509,238,0
321,509,238,0
322,508,239,0
323,508,239,0
324,508,239,0
325,507,240,0
326,507,240,0
327,506,241,0
328,506,241,0
329,505,242,0
330,504,243,0
331,503,244,0
332,501,246,0
333,501,246,0
334,501,246,0
335,501,246,0
336,500,247,0
337,498,249,0
338,498,249,0
339,496,251,0
340,494,253,0
341,492,255,0
342,490,257,0
343,489,258,0
344,488,259,0
345,486,261,0
346,485,262,0
347,485,262,0
348,483,264,0
349,482,265,0
350,482,265,0
351,482,265,0
352,481,266,0
353,480,267,0
354,479,268,0
355,478,269,0
356,478,269,0
357,477,270,0
358,476,271,0
359,476,271,0
360,475,272,0
361,475,272,0
362,475,272,0
363,473,274,0
364,473,274,0
365,470,277,0
366,470,277,0
367,469,278,0
368,469,278,0
369,468,279,0
370,465,282,0
371,465,282,0
372,465,282,0
373,465,282,0
374,463,284,0
375,462,285,0
376,462,285,0
377,460,287,0
378,459,288,0
379,459,288,0
380,459,288,0
381,458,289,0
382,457,290,0
383,454,293,0
384,454,293,0
385,452,295,0
386,451,296,0
387,451,296,0
388,450,297,0
389,449,298,0
390,446,301,0
391,445,302,0
392,445,302,0
393,445,302,0
394,444,303,0
395,443,304,0
396,442,305,0
397,442,305,0
398,441,306,0
399,441,306,0
400,440,307,0
401,437,310,0
402,436,311,0
403,435,312,0
404,434,313,0
405,433,314,0
406,433,314,0
407,433,314,0
408,430,317,0
409,430,317,0
410,427,320,0
411,426,321,0
412,426,321,0
413,425,322,0
414,424,323,0
415,421,326,0
416,420,327,0
417,420,327,0
418,419,328,0
419,418,329,0
420,418,329,0
421,418,329,0
422,415,332,0
423,415,332,0
424,414,333,0
425,414,333,0
426,412,335,0
427,410,337,0
428,408,339,0
429,407,340,0
430,406,341,0
431,406,341,0
432,406,341,0
433,405,342,0
434,405,342,0
435,403,344,0
436,403,344,0
437,402,345,0
438,401,346,0
439,397,350,0
440,393,354,0
441,392,355,0
442,391,356,0
443,391,356,0
444,389,358,0
445,389,358,0
446,388,359,0
447,386,361,0
448,384,363,0
449,380,367,0
450,379,368,0
451,378,369,0
452,374,373,0
453,374,373,0
454,373,374,0
455,372,375,0
456,372,375,0
457,365,382,0
458,364,383,0
459,362,385,0
460,361,386,0
461,358,389,0
462,355,392,0
463,353,394,0
464,353,394,0
465,352,395,0
466,351,396,0
467,351,396,0
468,351,396,0
469,350,397,0
470,350,397,0
471,349,398,0
472,349,398,0
473,348,399,0
474,346,401,0
475,345,402,0
476,345,402,0
477,345,402,0
478,344,403,0
479,343,404,0
480,342,405,0
481,341,406,0
482,341,406,0
483,339,408,0
484,339,408,0
485,338,409,0
486,337,410,0
487,330,417,0
488,329,418,0
489,328,419,0
490,328,419,0
491,325,422,0
492,322,425,0
493,320,427,0
494,319,428,0
495,317,430,0
496,313,434,0
497,308,439,0
498,307,440,0
499,304,443,0
500,303,444,0
501,301,446,0
502,299,448,0
503,297,450,0
504,296,451,0
505,289,458,0
506,288,459,0
507,287,460,0
508,287,460,0
509,285,462,0
510,281,466,0
511,280,467,0
512,279,468,0
513,278,469,0
514,278,469,0
515,276,471,0
516,275,472,0
517,272,475,0
518,271,476,0
519,269,478,0
520,268,479,0
521,263,484,0
522,262,485,0
523,260,487,0
524,253,494,0
525,252,495,0
526,248,499,0
527,247,500,0
528,246,501,0
529,246,501,0
530,245,502,0
531,244,503,0
532,242,505,0
533,241,506,0
534,237,510,0
535,231,516,0
536,227,520,0
537,226,521,0
538,226,521,0
539,220,527,0
540,218,529,0
541,218,529,0
542,214,533,0
543,213,534,0
544,212,535,0
545,210,537,0
546,205,542,0
547,205,542,0
548,201,546,0
549,197,550,0
550,194,553,0
551,194,553,0
552,193,554,0
553,187,560,0
554,187,560,0
555,186,561,0
556,186,561,0
557,185,562,0
558,182,565,0
559,181,566,0
560,173,574,0
561,171,576,0
562,162,585,0
563,161,586,0
564,160,587,0
565,157,590,0
566,155,592,0
567,154,593,0
568,153,594,0
569,151,596,0
570,148,599,0
571,147,600,0
572,145,602,0
573,137,610,0
574,128,619,0
575,124,623,0
576,122,625,0
577,122,625,0
578,117,630,0
579,115,632,0
580,108,639,0
581,104,643,0
582,103,644,0
583,103,644,0
584,102,645,0
585,88,659,0
586,80,667,0
587,77,670,0
588,75,672,0
589,66,681,0
590,65,682,0
591,54,693,0
592,51,696,0
593,48,699,0
594,42,705,0
595,41,706,0
596,39,708,0
597,36,711,0
598,21,726,0
599,3,744,0


==> data/mnist/rebuttal_p_5input.csv <==
x,y1,y2,y3
0,543,28,0
1,536,33,0
2,517,33,0
3,515,36,0
4,514,38,0
5,510,28,0
6,507,52,0
7,505,51,0
8,503,45,0
9,500,25,0
10,496,47,0
11,495,45,0
12,495,26,0
13,494,56,0
14,490,44,0
15,490,36,0
16,489,61,0
17,487,67,0
18,487,50,0
19,487,24,0
20,484,49,0
21,483,67,0
22,483,58,0
23,483,54,0
24,482,43,0
25,482,35,0
26,481,62,0
27,481,41,0
28,480,37,0
29,480,32,0
30,479,52,0
31,477,85,0
32,477,32,0
33,474,45,0
34,474,35,0
35,473,86,0
36,471,49,0
37,470,61,0
38,470,34,0
39,469,50,0
40,468,59,0
41,468,38,0
42,467,63,0
43,467,50,0
44,463,40,0
45,462,65,0
46,461,46,0
47,460,49,0
48,460,45,0
49,459,67,0
50,458,70,0
51,458,57,0
52,457,80,0
53,457,33,0
54,456,51,0
55,455,75,0
56,455,73,0
57,455,60,0
58,454,50,0
59,454,47,0
60,453,61,0
61,453,49,0
62,453,47,0
63,452,60,0
64,451,50,0
65,450,91,0
66,450,73,0
67,450,64,0
68,450,59,0
69,448,114,0
70,448,82,0
71,448,53,0
72,448,44,0
73,447,47,0
74,446,105,0
75,446,92,0
76,446,80,0
77,446,67,0
78,445,101,0
79,444,95,0
80,444,86,0
81,444,83,0
82,443,38,0
83,443,33,0
84,440,82,0
85,440,52,0
86,439,90,0
87,438,72,0
88,438,61,0
89,437,69,0
90,437,43,0
91,436,86,0
92,436,46,0
93,435,86,0
94,435,84,0
95,435,79,0
96,434,80,0
97,434,70,0
98,434,53,0
99,434,49,0
100,433,38,0
101,432,68,0
102,432,44,0
103,431,101,0
104,431,94,0
105,431,58,0
106,430,85,0
107,430,82,0
108,430,74,0
109,427,101,0
110,427,96,0
111,427,86,0
112,427,76,0
113,427,53,0
114,427,41,0
115,426,77,0
116,425,91,0
117,425,90,0
118,425,83,0
119,425,73,0
120,425,45,0
121,424,50,0
122,423,110,0
123,423,68,0
124,422,84,0
125,422,56,0
126,421,107,0
127,419,95,0
128,418,87,0
129,417,83,0
130,417,61,0
131,416,95,0
132,415,103,0
133,415,101,0
134,415,83,0
135,414,75,0
136,414,70,0
137,413,131,0
138,413,111,0
139,413,94,0
140,413,76,0
141,412,114,0
142,412,105,0
143,412,93,0
144,412,86,0
145,412,80,0
146,412,53,0
147,412,48,0
148,411,104,0
149,410,41,0
150,409,144,0
151,409,45,0
152,408,98,0
153,408,77,0
154,407,93,0
155,407,89,0
156,407,85,0
157,407,81,0
158,407,78,0
159,407,59,0
160,406,109,0
161,406,102,0
162,406,36,0
163,404,100,0
164,404,76,0
165,404,52,0
166,403,103,0
167,403,68,0
168,402,96,0
169,402,51,0
170,401,117,0
171,401,109,0
172,401,107,0
173,401,104,0
174,401,84,0
175,401,67,0
176,400,90,0
177,399,160,0
178,399,121,0
179,399,94,0
180,399,65,0
181,398,102,0
182,397,108,0
183,397,100,0
184,397,85,0
185,397,79,0
186,397,60,0
187,396,65,0
188,395,103,0
189,395,78,0
190,395,62,0
191,394,123,0
192,393,110,0
193,393,64,0
194,392,93,0
195,392,89,0
196,392,77,0
197,392,75,0
198,392,64,0
199,391,82,0
200,390,134,0
201,390,110,0
202,390,100,0
203,390,89,0
204,390,86,0
205,390,85,0
206,390,85,0
207,390,79,0
208,390,57,0
209,389,113,0
210,389,105,0
211,388,89,0
212,388,86,0
213,387,88,0
214,387,68,0
215,386,105,0
216,386,98,0
217,386,60,0
218,386,48,0
219,385,84,0
220,384,118,0
221,384,89,0
222,384,62,0
223,383,118,0
224,383,116,0
225,383,69,0
226,382,130,0
227,382,99,0
228,382,70,0
229,380,97,0
230,380,61,0
231,379,156,0
232,379,109,0
233,379,100,0
234,379,96,0
235,379,81,0
236,378,95,0
237,378,91,0
238,378,88,0
239,378,82,0
240,377,100,0
241,376,117,0
242,375,152,0
243,375,111,0
244,375,94,0
245,375,86,0
246,375,60,0
247,374,167,0
248,374,140,0
249,374,75,0
250,373,103,0
251,373,71,0
252,373,64,0
253,372,136,0
254,372,125,0
255,372,120,0
256,372,110,0
257,372,86,0
258,372,77,0
259,372,66,0
260,371,143,0
261,371,112,0
262,371,101,0
263,371,100,0
264,371,68,0
265,370,139,0
266,370,92,0
267,369,110,0
268,368,131,0
269,368,118,0
270,368,112,0
271,368,110,0
272,368,84,0
273,368,61,0
274,367,180,0
275,367,144,0
276,367,108,0
277,366,135,0
278,366,101,0
279,366,90,0
280,366,89,0
281,366,73,0
282,366,49,0
283,365,140,0
284,364,147,0
285,364,118,0
286,364,105,0
287,364,82,0
288,363,99,0
289,363,95,0
290,362,149,0
291,362,136,0
292,362,113,0
293,362,92,0
294,362,92,0
295,362,86,0
296,361,118,0
297,361,115,0
298,360,122,0
299,360,83,0
300,359,121,0
301,359,114,0
302,359,108,0
303,359,90,0
304,359,75,0
305,359,63,0
306,357,196,0
307,357,138,0
308,357,133,0
309,357,82,0
310,356,185,0
311,356,156,0
312,356,152,0
313,356,145,0
314,355,111,0
315,354,111,0
316,354,102,0
317,353,109,0
318,353,101,0
319,353,100,0
320,353,67,0
321,351,175,0
322,351,95,0
323,351,91,0
324,350,140,0
325,350,127,0
326,350,109,0
327,349,146,0
328,348,138,0
329,348,103,0
330,347,76,0
331,346,107,0
332,345,150,0
333,345,102,0
334,344,118,0
335,343,195,0
336,343,137,0
337,343,122,0
338,342,121,0
339,342,94,0
340,342,76,0
341,342,75,0
342,341,101,0
343,341,77,0
344,341,67,0
345,340,158,0
346,340,119,0
347,340,113,0
348,340,98,0
349,340,78,0
350,339,126,0
351,339,95,0
352,338,173,0
353,337,205,0
354,337,133,0
355,336,166,0
356,336,139,0
357,336,74,0
358,335,168,0
359,335,97,0
360,334,179,0
361,334,131,0
362,333,176,0
363,333,146,0
364,333,135,0
365,333,124,0
366,333,63,0
367,332,136,0
368,332,100,0
369,332,78,0
370,332,73,0
371,332,70,0
372,331,161,0
373,331,147,0
374,330,147,0
375,330,64,0
376,329,138,0
377,328,141,0
378,328,139,0
379,328,110,0
380,327,82,0
381,327,75,0
382,326,72,0
383,325,163,0
384,325,132,0
385,325,107,0
386,325,103,0
387,325,76,0
388,324,151,0
389,324,84,0
390,324,72,0
391,323,196,0
392,323,148,0
393,323,131,0
394,323,122,0
395,323,87,0
396,323,66,0
397,322,155,0
398,322,123,0
399,322,112,0
400,322,102,0
401,321,182,0
402,321,174,0
403,321,122,0
404,320,132,0
405,320,90,0
406,320,89,0
407,320,76,0
408,319,146,0
409,319,126,0
410,319,114,0
411,318,169,0
412,318,126,0
413,318,114,0
414,318,103,0
415,318,95,0
416,318,72,0
417,318,51,0
418,317,225,0
419,317,181,0
420,317,151,0
421,317,130,0
422,316,84,0
423,315,164,0
424,315,128,0
425,315,87,0
426,314,104,0
427,314,102,0
428,314,84,0
429,313,164,0
430,313,136,0
431,312,166,0
432,312,77,0
433,311,197,0
434,311,114,0
435,310,135,0
436,310,102,0
437,309,181,0
438,309,128,0
439,309,101,0
440,308,154,0
441,308,119,0
442,308,105,0
443,307,209,0
444,306,130,0
445,304,93,0
446,303,199,0
447,303,175,0
448,303,173,0
449,303,127,0
450,302,128,0
451,301,99,0
452,301,85,0
453,301,62,0
454,300,228,0
455,300,148,0
456,300,141,0
457,299,216,0
458,299,195,0
459,299,141,0
460,299,129,0
461,299,116,0
462,299,100,0
463,299,84,0
464,298,164,0
465,298,157,0
466,297,179,0
467,297,168,0
468,296,197,0
469,295,177,0
470,295,175,0
471,295,157,0
472,295,89,0
473,295,86,0
474,294,199,0
475,294,189,0
476,294,110,0
477,294,110,0
478,294,109,0
479,294,101,0
480,294,99,0
481,294,97,0
482,294,97,0
483,294,89,0
484,293,175,0
485,293,75,0
486,293,71,0
487,292,121,0
488,291,183,0
489,291,161,0
490,290,167,0
491,290,98,0
492,289,166,0
493,289,116,0
494,289,94,0
495,288,156,0
496,288,105,0
497,288,91,0
498,288,72,0
499,287,109,0
500,287,104,0
501,287,78,0
502,286,271,0
503,286,179,0
504,286,166,0
505,286,141,0
506,286,107,0
507,285,154,0
508,285,146,0
509,285,109,0
510,284,180,0
511,284,126,0
512,284,85,0
513,283,157,0
514,282,128,0
515,282,101,0
516,281,195,0
517,281,131,0
518,281,115,0
519,280,180,0
520,280,170,0
521,280,116,0
522,279,215,0
523,279,109,0
524,278,159,0
525,278,86,0
526,277,97,0
527,276,184,0
528,276,161,0
529,276,148,0
530,275,216,0
531,275,144,0
532,275,108,0
533,275,106,0
534,274,157,0
535,274,149,0
536,274,140,0
537,274,102,0
538,273,211,0
539,273,169,0
540,273,141,0
541,273,139,0
542,272,168,0
543,272,161,0
544,272,77,0
545,271,239,0
546,271,179,0
547,270,206,0
548,270,189,0
549,270,148,0
550,270,130,0
551,269,132,0
552,269,110,0
553,268,224,0
554,268,204,0
555,268,122,0
556,267,140,0
557,267,120,0
558,267,95,0
559,267,82,0
560,266,131,0
561,265,150,0
562,265,118,0
563,265,108,0
564,265,84,0
565,264,211,0
566,264,180,0
567,264,112,0
568,264,97,0
569,263,133,0
570,263,131,0
571,263,91,0
572,262,206,0
573,262,126,0
574,262,101,0
575,261,165,0
576,261,136,0
577,261,115,0
578,261,81,0
579,260,187,0
580,259,234,0
581,259,196,0
582,259,164,0
583,259,88,0
584,258,170,0
585,258,138,0
586,257,204,0
587,257,144,0
588,257,107,0
589,256,147,0
590,255,204,0
591,255,91,0
592,254,206,0
593,253,191,0
594,253,191,0
595,253,91,0
596,252,133,0
597,251,217,0
598,251,112,0
599,250,188,0
600,250,176,0
601,250,176,0
602,249,220,0
603,249,213,0
604,249,179,0
605,249,136,0
606,248,143,0
607,248,101,0
608,247,130,0
609,247,109,0
610,246,165,0
611,246,146,0
612,246,118,0
613,246,108,0
614,245,216,0
615,245,182,0
616,245,111,0
617,245,90,0
618,244,193,0
619,244,135,0
620,243,201,0
621,243,167,0
622,242,167,0
623,242,147,0
624,241,190,0
625,241,156,0
626,241,141,0
627,240,196,0
628,240,168,0
629,240,103,0
630,239,86,0
631,236,118,0
632,235,144,0
633,234,101,0
634,232,189,0
635,232,177,0
636,232,163,0
637,232,149,0
638,232,95,0
639,231,125,0
640,229,227,0
641,229,199,0
642,229,183,0
643,229,140,0
644,229,114,0
645,229,93,0
646,228,182,0
647,228,179,0
648,228,129,0
649,228,122,0
650,227,170,0
651,227,164,0
652,226,220,0
653,226,218,0
654,226,164,0
655,226,130,0
656,224,80,0
657,222,125,0
658,220,198,0
659,220,145,0
660,220,138,0
661,219,207,0
662,219,198,0
663,219,92,0
664,218,196,0
665,218,181,0
666,218,181,0
667,218,124,0
668,218,121,0
669,217,154,0
670,217,132,0
671,216,168,0
672,216,140,0
673,216,110,0
674,216,108,0
675,215,174,0
676,215,146,0
677,215,130,0
678,214,197,0
679,214,106,0
680,212,139,0
681,211,206,0
682,211,201,0
683,211,179,0
684,211,115,0
685,210,164,0
686,208,145,0
687,208,123,0
688,207,196,0
689,207,163,0
690,207,108,0
691,206,198,0
692,206,177,0
693,205,186,0
694,205,163,0
695,205,152,0
696,204,189,0
697,203,202,0
698,203,183,0
699,203,180,0
700,203,179,0
701,201,123,0
702,200,171,0
703,200,107,0
704,199,191,0
705,199,186,0
706,199,144,0
707,198,145,0
708,197,140,0
709,195,173,0
710,195,168,0
711,195,156,0
712,195,136,0
713,195,130,0
714,194,126,0
715,193,172,0
716,193,167,0
717,191,188,0
718,191,139,0
719,191,116,0
720,190,177,0
721,190,169,0
722,189,185,0
723,189,124,0
724,188,158,0
725,188,138,0
726,188,118,0
727,187,181,0
728,186,170,0
729,186,163,0
730,186,131,0
731,185,139,0
732,185,133,0
733,185,130,0
734,183,148,0
735,183,126,0
736,182,153,0
737,181,171,0
738,179,133,0
739,179,82,0
740,178,151,0
741,175,154,0
742,174,165,0
743,173,172,0
744,173,162,0
745,172,170,0
746,172,133,0
747,171,164,0
748,171,143,0
749,170,170,0
750,168,156,0
751,167,166,0
752,160,155,0
753,160,136,0
754,159,150,0
755,158,143,0
756,156,146,0
757,155,121,0
758,153,137,0
759,152,130,0
760,151,151,0
761,145,130,0
762,144,115,0
763,138,125,0
764,136,120,0
765,128,122,0


==> data/mnist/rebuttal_p_5model.csv <==
x,y1,y2,y3
0,708,58,0
1,707,59,0
2,705,61,0
3,702,64,0
4,697,69,0
5,697,69,0
6,696,70,0
7,695,71,0
8,694,72,0
9,690,76,0
10,687,79,0
11,687,79,0
12,685,81,0
13,684,82,0
14,683,83,0
15,679,87,0
16,678,88,0
17,676,90,0
18,676,90,0
19,673,93,0
20,673,93,0
21,672,94,0
22,671,95,0
23,668,98,0
24,667,99,0
25,663,103,0
26,662,104,0
27,660,106,0
28,659,107,0
29,658,108,0
30,658,108,0
31,656,110,0
32,650,116,0
33,648,118,0
34,648,118,0
35,644,122,0
36,643,123,0
37,643,123,0
38,642,124,0
39,641,125,0
40,640,126,0
41,640,126,0
42,639,127,0
43,639,127,0
44,639,127,0
45,638,128,0
46,638,128,0
47,638,128,0
48,637,129,0
49,637,129,0
50,635,131,0
51,635,131,0
52,634,132,0
53,633,133,0
54,633,133,0
55,632,134,0
56,631,135,0
57,631,135,0
58,629,137,0
59,628,138,0
60,626,140,0
61,625,141,0
62,624,142,0
63,622,144,0
64,621,145,0
65,621,145,0
66,619,147,0
67,618,148,0
68,617,149,0
69,617,149,0
70,614,152,0
71,614,152,0
72,613,153,0
73,612,154,0
74,611,155,0
75,611,155,0
76,610,156,0
77,610,156,0
78,609,157,0
79,609,157,0
80,609,157,0
81,609,157,0
82,608,158,0
83,605,161,0
84,604,162,0
85,604,162,0
86,602,164,0
87,602,164,0
88,601,165,0
89,601,165,0
90,599,167,0
91,598,168,0
92,597,169,0
93,597,169,0
94,597,169,0
95,597,169,0
96,596,170,0
97,595,171,0
98,595,171,0
99,593,173,0
100,593,173,0
101,592,174,0
102,592,174,0
103,592,174,0
104,592,174,0
105,591,175,0
106,591,175,0
107,589,177,0
108,589,177,0
109,585,181,0
110,584,182,0
111,583,183,0
112,583,183,0
113,582,184,0
114,582,184,0
115,582,184,0
116,580,186,0
117,578,188,0
118,575,191,0
119,575,191,0
120,574,192,0
121,570,196,0
122,570,196,0
123,569,197,0
124,567,199,0
125,567,199,0
126,567,199,0
127,566,200,0
128,565,201,0
129,564,202,0
130,564,202,0
131,564,202,0
132,562,204,0
133,561,205,0
134,561,205,0
135,561,205,0
136,561,205,0
137,560,206,0
138,559,207,0
139,557,209,0
140,556,210,0
141,555,211,0
142,554,212,0
143,553,213,0
144,552,214,0
145,551,215,0
146,550,216,0
147,550,216,0
148,550,216,0
149,550,216,0
150,550,216,0
151,547,219,0
152,547,219,0
153,544,222,0
154,543,223,0
155,543,223,0
156,543,223,0
157,542,224,0
158,542,224,0
159,541,225,0
160,540,226,0
161,538,228,0
162,538,228,0
163,538,228,0
164,538,228,0
165,537,229,0
166,537,229,0
167,537,229,0
168,537,229,0
169,535,231,0
170,534,232,0
171,530,236,0
172,529,237,0
173,529,237,0
174,529,237,0
175,528,238,0
176,528,238,0
177,528,238,0
178,527,239,0
179,527,239,0
180,526,240,0
181,524,242,0
182,524,242,0
183,524,242,0
184,524,242,0
185,523,243,0
186,522,244,0
187,522,244,0
188,521,245,0
189,521,245,0
190,520,246,0
191,520,246,0
192,519,247,0
193,519,247,0
194,519,247,0
195,519,247,0
196,518,248,0
197,518,248,0
198,517,249,0
199,514,252,0
200,514,252,0
201,512,254,0
202,512,254,0
203,512,254,0
204,512,254,0
205,512,254,0
206,512,254,0
207,512,254,0
208,511,255,0
209,510,256,0
210,510,256,0
211,509,257,0
212,509,257,0
213,509,257,0
214,508,258,0
215,506,260,0
216,506,260,0
217,505,261,0
218,505,261,0
219,505,261,0
220,505,261,0
221,504,262,0
222,504,262,0
223,504,262,0
224,503,263,0
225,503,263,0
226,502,264,0
227,500,266,0
228,500,266,0
229,500,266,0
230,499,267,0
231,499,267,0
232,498,268,0
233,498,268,0
234,497,269,0
235,496,270,0
236,495,271,0
237,494,272,0
238,493,273,0
239,492,274,0
240,492,274,0
241,492,274,0
242,491,275,0
243,491,275,0
244,491,275,0
245,490,276,0
246,490,276,0
247,489,277,0
248,488,278,0
249,488,278,0
250,488,278,0
251,487,279,0
252,487,279,0
253,486,280,0
254,486,280,0
255,486,280,0
256,484,282,0
257,481,285,0
258,479,287,0
259,479,287,0
260,478,288,0
261,478,288,0
262,478,288,0
263,477,289,0
264,477,289,0
265,476,290,0
266,476,290,0
267,475,291,0
268,475,291,0
269,474,292,0
270,473,293,0
271,473,293,0
272,473,293,0
273,471,295,0
274,471,295,0
275,469,297,0
276,469,297,0
277,464,302,0
278,464,302,0
279,464,302,0
280,463,303,0
281,462,304,0
282,462,304,0
283,459,307,0
284,458,308,0
285,458,308,0
286,456,310,0
287,456,310,0
288,455,311,0
289,454,312,0
290,453,313,0
291,452,314,0
292,452,314,0
293,451,315,0
294,447,319,0
295,446,320,0
296,446,320,0
297,444,322,0
298,443,323,0
299,442,324,0
300,442,324,0
301,441,325,0
302,439,327,0
303,437,329,0
304,435,331,0
305,434,332,0
306,434,332,0
307,433,333,0
308,432,334,0
309,428,338,0
310,428,338,0
311,428,338,0
312,427,339,0
313,426,340,0
314,426,340,0
315,426,340,0
316,424,342,0
317,423,343,0
318,423,343,0
319,421,345,0
320,421,345,0
321,420,346,0
322,420,346,0
323,418,348,0
324,418,348,0
325,418,348,0
326,418,348,0
327,417,349,0
328,416,350,0
329,413,353,0
330,413,353,0
331,412,354,0
332,411,355,0
333,410,356,0
334,409,357,0
335,409,357,0
336,409,357,0
337,408,358,0
338,408,358,0
339,408,358,0
340,407,359,0
341,404,362,0
342,404,362,0
343,401,365,0
344,401,365,0
345,400,366,0
346,398,368,0
347,393,373,0
348,390,376,0
349,390,376,0
350,388,378,0
351,388,378,0
352,388,378,0
353,386,380,0
354,386,380,0
355,385,381,0
356,385,381,0
357,385,381,0
358,383,383,0
359,383,383,0
360,382,384,0
361,381,385,0
362,381,385,0
363,381,385,0
364,381,385,0
365,381,385,0
366,379,387,0
367,378,388,0
368,378,388,0
369,378,388,0
370,378,388,0
371,377,389,0
372,375,391,0
373,374,392,0
374,373,393,0
375,372,394,0
376,372,394,0
377,372,394,0
378,371,395,0
379,368,398,0
380,361,405,0
381,359,407,0
382,359,407,0
383,359,407,0
384,357,409,0
385,357,409,0
386,354,412,0
387,352,414,0
388,352,414,0
389,351,415,0
390,350,416,0
391,348,418,0
392,347,419,0
393,347,419,0
394,346,420,0
395,343,423,0
396,342,424,0
397,342,424,0
398,341,425,0
399,339,427,0
400,337,429,0
401,337,429,0
402,335,431,0
403,335,431,0
404,334,432,0
405,333,433,0
406,333,433,0
407,330,436,0
408,330,436,0
409,330,436,0
410,329,437,0
411,328,438,0
412,327,439,0
413,327,439,0
414,327,439,0
415,325,441,0
416,324,442,0
417,323,443,0
418,322,444,0
419,322,444,0
420,322,444,0
421,321,445,0
422,321,445,0
423,321,445,0
424,321,445,0
425,320,446,0
426,320,446,0
427,320,446,0
428,319,447,0
429,319,447,0
430,318,448,0
431,317,449,0
432,314,452,0
433,314,452,0
434,314,452,0
435,314,452,0
436,313,453,0
437,311,455,0
438,310,456,0
439,309,457,0
440,309,457,0
441,308,458,0
442,305,461,0
443,305,461,0
444,296,470,0
445,295,471,0
446,294,472,0
447,293,473,0
448,292,474,0
449,290,476,0
450,290,476,0
451,289,477,0
452,289,477,0
453,288,478,0
454,287,479,0
455,287,479,0
456,286,480,0
457,283,483,0
458,282,484,0
459,281,485,0
460,279,487,0
461,278,488,0
462,276,490,0
463,275,491,0
464,273,493,0
465,272,494,0
466,271,495,0
467,270,496,0
468,270,496,0
469,269,497,0
470,268,498,0
471,268,498,0
472,266,500,0
473,266,500,0
474,265,501,0
475,264,502,0
476,264,502,0
477,263,503,0
478,263,503,0
479,260,506,0
480,259,507,0
481,258,508,0
482,256,510,0
483,255,511,0
484,251,515,0
485,251,515,0
486,250,516,0
487,250,516,0
488,249,517,0
489,248,518,0
490,246,520,0
491,242,524,0
492,240,526,0
493,239,527,0
494,237,529,0
495,237,529,0
496,235,531,0
497,235,531,0
498,235,531,0
499,234,532,0
500,234,532,0
501,231,535,0
502,231,535,0
503,231,535,0
504,230,536,0
505,229,537,0
506,228,538,0
507,228,538,0
508,228,538,0
509,227,539,0
510,227,539,0
511,226,540,0
512,226,540,0
513,225,541,0
514,222,544,0
515,221,545,0
516,221,545,0
517,215,551,0
518,213,553,0
519,213,553,0
520,213,553,0
521,211,555,0
522,210,556,0
523,207,559,0
524,206,560,0
525,206,560,0
526,205,561,0
527,204,562,0
528,203,563,0
529,201,565,0
530,197,569,0
531,196,570,0
532,193,573,0
533,191,575,0
534,191,575,0
535,190,576,0
536,186,580,0
537,185,581,0
538,184,582,0
539,184,582,0
540,181,585,0
541,176,590,0
542,173,593,0
543,173,593,0
544,172,594,0
545,171,595,0
546,171,595,0
547,168,598,0
548,165,601,0
549,162,604,0
550,160,606,0
551,157,609,0
552,156,610,0
553,149,617,0
554,146,620,0
555,145,621,0
556,145,621,0
557,144,622,0
558,142,624,0
559,141,625,0
560,140,626,0
561,139,627,0
562,138,628,0
563,136,630,0
564,134,632,0
565,132,634,0
566,130,636,0
567,127,639,0
568,125,641,0
569,125,641,0
570,124,642,0
571,112,654,0
572,111,655,0
573,111,655,0
574,109,657,0
575,108,658,0
576,105,661,0
577,104,662,0
578,97,669,0
579,89,677,0
580,79,687,0
581,71,695,0
582,71,695,0
583,71,695,0
584,70,696,0
585,69,697,0
586,68,698,0
587,67,699,0
588,65,701,0
589,65,701,0
590,52,714,0
591,51,715,0
592,46,720,0
593,45,721,0
594,44,722,0
595,44,722,0
596,43,723,0
597,27,739,0
598,22,744,0
599,14,752,0


==> data/mnist/rebuttal_p_6input.csv <==
x,y1,y2,y3
0,544,15,0
1,538,31,0
2,534,37,0
3,534,26,0
4,531,41,0
5,531,16,0
6,527,25,0
7,526,27,0
8,525,27,0
9,525,24,0
10,523,21,0
11,519,39,0
12,519,29,0
13,518,23,0
14,515,29,0
15,514,35,0
16,513,23,0
17,512,36,0
18,510,45,0
19,508,50,0
20,508,41,0
21,508,35,0
22,507,27,0
23,505,29,0
24,505,29,0
25,505,25,0
26,504,24,0
27,502,28,0
28,499,44,0
29,499,33,0
30,498,42,0
31,498,37,0
32,497,40,0
33,496,43,0
34,496,31,0
35,496,28,0
36,496,24,0
37,494,53,0
38,493,44,0
39,493,40,0
40,492,47,0
41,492,47,0
42,492,44,0
43,491,60,0
44,491,55,0
45,490,39,0
46,490,29,0
47,489,32,0
48,489,31,0
49,488,54,0
50,487,47,0
51,487,33,0
52,486,42,0
53,484,44,0
54,483,42,0
55,482,45,0
56,482,37,0
57,481,41,0
58,480,69,0
59,480,41,0
60,480,33,0
61,479,71,0
62,478,95,0
63,477,67,0
64,477,49,0
65,477,44,0
66,477,37,0
67,476,50,0
68,476,38,0
69,474,61,0
70,474,58,0
71,474,43,0
72,474,37,0
73,472,79,0
74,472,37,0
75,472,34,0
76,471,32,0
77,470,86,0
78,470,60,0
79,469,35,0
80,469,32,0
81,468,67,0
82,468,53,0
83,468,41,0
84,467,91,0
85,466,53,0
86,466,42,0
87,465,93,0
88,465,76,0
89,465,56,0
90,464,100,0
91,464,82,0
92,464,35,0
93,463,60,0
94,463,56,0
95,462,62,0
96,462,56,0
97,462,27,0
98,460,68,0
99,460,47,0
100,460,39,0
101,459,54,0
102,459,51,0
103,459,50,0
104,459,49,0
105,459,49,0
106,459,49,0
107,458,91,0
108,458,41,0
109,458,36,0
110,457,38,0
111,456,83,0
112,456,55,0
113,456,55,0
114,456,48,0
115,455,60,0
116,455,54,0
117,455,45,0
118,454,81,0
119,454,72,0
120,454,41,0
121,453,69,0
122,450,92,0
123,450,44,0
124,449,82,0
125,448,117,0
126,448,64,0
127,448,47,0
128,448,47,0
129,448,36,0
130,447,118,0
131,447,104,0
132,447,61,0
133,447,52,0
134,447,34,0
135,446,102,0
136,446,72,0
137,446,64,0
138,445,106,0
139,445,81,0
140,445,76,0
141,444,50,0
142,444,43,0
143,444,39,0
144,443,80,0
145,443,58,0
146,443,38,0
147,442,103,0
148,442,48,0
149,441,73,0
150,441,67,0
151,441,67,0
152,441,41,0
153,440,98,0
154,439,111,0
155,439,80,0
156,439,79,0
157,439,61,0
158,439,54,0
159,438,96,0
160,438,61,0
161,437,101,0
162,437,79,0
163,437,66,0
164,436,84,0
165,436,74,0
166,436,50,0
167,436,44,0
168,436,39,0
169,435,65,0
170,435,56,0
171,434,121,0
172,434,116,0
173,434,97,0
174,434,84,0
175,434,58,0
176,434,54,0
177,434,31,0
178,433,90,0
179,433,88,0
180,433,54,0
181,433,50,0
182,432,56,0
183,432,41,0
184,431,78,0
185,430,87,0
186,430,77,0
187,430,34,0
188,429,137,0
189,429,62,0
190,428,73,0
191,428,72,0
192,428,69,0
193,428,60,0
194,427,150,0
195,427,123,0
196,427,77,0
197,427,70,0
198,427,64,0
199,427,60,0
200,425,124,0
201,425,123,0
202,425,115,0
203,424,95,0
204,424,81,0
205,424,55,0
206,423,68,0
207,423,65,0
208,422,140,0
209,422,117,0
210,422,95,0
211,422,72,0
212,422,67,0
213,422,62,0
214,421,85,0
215,421,61,0
216,421,53,0
217,420,93,0
218,420,61,0
219,420,49,0
220,419,83,0
221,419,50,0
222,418,75,0
223,418,72,0
224,418,69,0
225,417,118,0
226,417,100,0
227,417,96,0
228,417,51,0
229,416,96,0
230,416,79,0
231,415,148,0
232,415,138,0
233,415,80,0
234,414,106,0
235,414,97,0
236,414,88,0
237,414,61,0
238,413,51,0
239,413,40,0
240,412,101,0
241,412,100,0
242,412,87,0
243,412,75,0
244,411,73,0
245,411,62,0
246,411,55,0
247,411,55,0
248,411,51,0
249,411,49,0
250,410,129,0
251,410,118,0
252,410,115,0
253,410,84,0
254,410,79,0
255,410,51,0
256,410,45,0
257,409,115,0
258,409,96,0
259,409,80,0
260,409,76,0
261,408,98,0
262,408,87,0
263,408,68,0
264,407,121,0
265,407,111,0
266,407,63,0
267,407,57,0
268,407,45,0
269,406,75,0
270,406,44,0
271,405,106,0
272,405,98,0
273,405,77,0
274,404,85,0
275,404,77,0
276,404,54,0
277,403,112,0
278,402,70,0
279,402,55,0
280,401,97,0
281,401,81,0
282,401,75,0
283,401,63,0
284,400,102,0
285,400,66,0
286,399,92,0
287,398,78,0
288,398,61,0
289,398,56,0
290,397,133,0
291,396,108,0
292,396,104,0
293,396,78,0
294,395,190,0
295,395,123,0
296,395,94,0
297,395,52,0
298,395,46,0
299,394,90,0
300,394,85,0
301,394,80,0
302,394,68,0
303,393,124,0
304,393,122,0
305,393,120,0
306,393,120,0
307,393,91,0
308,393,73,0
309,393,56,0
310,392,102,0
311,392,67,0
312,391,148,0
313,391,121,0
314,391,101,0
315,391,84,0
316,391,65,0
317,391,63,0
318,391,54,0
319,390,129,0
320,390,69,0
321,389,126,0
322,389,85,0
323,389,80,0
324,388,72,0
325,388,64,0
326,387,109,0
327,387,103,0
328,387,98,0
329,387,94,0
330,387,59,0
331,386,85,0
332,386,70,0
333,385,96,0
334,385,86,0
335,385,72,0
336,385,71,0
337,384,82,0
338,384,74,0
339,384,67,0
340,384,66,0
341,384,60,0
342,383,85,0
343,382,100,0
344,382,83,0
345,382,74,0
346,381,174,0
347,381,60,0
348,380,152,0
349,380,116,0
350,380,77,0
351,380,77,0
352,379,90,0
353,378,126,0
354,378,80,0
355,377,113,0
356,377,80,0
357,377,72,0
358,377,63,0
359,377,60,0
360,376,175,0
361,376,123,0
362,376,49,0
363,375,165,0
364,375,156,0
365,374,90,0
366,374,70,0
367,373,181,0
368,373,61,0
369,372,152,0
370,372,101,0
371,372,88,0
372,372,87,0
373,371,129,0
374,371,73,0
375,370,160,0
376,370,109,0
377,370,104,0
378,370,76,0
379,369,146,0
380,369,143,0
381,369,132,0
382,369,113,0
383,369,49,0
384,368,136,0
385,368,86,0
386,368,75,0
387,367,144,0
388,367,126,0
389,367,124,0
390,367,114,0
391,367,109,0
392,367,99,0
393,367,79,0
394,367,71,0
395,366,60,0
396,366,59,0
397,365,106,0
398,365,98,0
399,365,86,0
400,364,177,0
401,364,89,0
402,364,80,0
403,363,152,0
404,363,116,0
405,363,100,0
406,362,169,0
407,362,149,0
408,362,113,0
409,362,73,0
410,362,55,0
411,361,101,0
412,361,97,0
413,361,89,0
414,360,122,0
415,360,119,0
416,360,95,0
417,359,132,0
418,359,94,0
419,359,89,0
420,359,83,0
421,358,206,0
422,358,115,0
423,358,94,0
424,357,122,0
425,356,129,0
426,356,119,0
427,356,108,0
428,356,103,0
429,355,123,0
430,355,115,0
431,355,65,0
432,354,111,0
433,354,92,0
434,354,92,0
435,354,82,0
436,353,111,0
437,353,92,0
438,352,177,0
439,352,124,0
440,352,115,0
441,352,112,0
442,352,107,0
443,351,152,0
444,351,148,0
445,350,106,0
446,350,106,0
447,350,104,0
448,350,57,0
449,349,119,0
450,349,67,0
451,348,148,0
452,348,99,0
453,348,80,0
454,347,119,0
455,347,109,0
456,347,95,0
457,346,116,0
458,346,109,0
459,346,84,0
460,346,63,0
461,345,153,0
462,345,140,0
463,345,100,0
464,345,77,0
465,344,208,0
466,344,144,0
467,344,96,0
468,344,93,0
469,344,67,0
470,343,130,0
471,343,126,0
472,343,113,0
473,343,102,0
474,343,65,0
475,342,145,0
476,342,85,0
477,342,57,0
478,341,105,0
479,340,92,0
480,340,51,0
481,339,166,0
482,339,152,0
483,339,113,0
484,338,146,0
485,338,122,0
486,338,113,0
487,338,98,0
488,337,90,0
489,337,88,0
490,337,79,0
491,337,77,0
492,336,143,0
493,335,209,0
494,335,95,0
495,335,91,0
496,334,141,0
497,334,138,0
498,333,106,0
499,333,80,0
500,332,118,0
501,332,109,0
502,332,81,0
503,331,147,0
504,331,143,0
505,331,127,0
506,330,212,0
507,330,146,0
508,329,123,0
509,329,110,0
510,329,105,0
511,329,92,0
512,329,80,0
513,328,114,0
514,328,102,0
515,328,71,0
516,327,174,0
517,326,113,0
518,326,107,0
519,325,135,0
520,325,131,0
521,325,119,0
522,325,94,0
523,324,112,0
524,324,111,0
525,324,98,0
526,324,89,0
527,322,169,0
528,322,158,0
529,322,153,0
530,322,98,0
531,322,80,0
532,321,166,0
533,321,101,0
534,321,79,0
535,320,201,0
536,320,111,0
537,319,141,0
538,319,93,0
539,319,72,0
540,318,148,0
541,318,99,0
542,318,79,0
543,317,110,0
544,317,76,0
545,316,112,0
546,316,87,0
547,315,137,0
548,315,123,0
549,314,211,0
550,314,154,0
551,314,147,0
552,314,128,0
553,313,111,0
554,313,103,0
555,313,87,0
556,313,86,0
557,313,77,0
558,312,129,0
559,312,109,0
560,312,90,0
561,312,86,0
562,312,84,0
563,311,176,0
564,311,92,0
565,310,165,0
566,310,163,0
567,310,130,0
568,309,226,0
569,309,218,0
570,309,133,0
571,309,94,0
572,309,63,0
573,307,206,0
574,307,175,0
575,307,106,0
576,307,94,0
577,306,210,0
578,306,115,0
579,306,86,0
580,305,180,0
581,305,163,0
582,305,153,0
583,305,152,0
584,305,141,0
585,305,117,0
586,305,107,0
587,305,101,0
588,304,172,0
589,304,151,0
590,304,119,0
591,303,228,0
592,303,149,0
593,303,129,0
594,302,207,0
595,302,136,0
596,302,80,0
597,301,142,0
598,300,133,0
599,300,129,0
600,300,116,0
601,300,110,0
602,299,226,0
603,299,125,0
604,299,108,0
605,299,93,0
606,299,87,0
607,298,214,0
608,298,160,0
609,298,146,0
610,298,138,0
611,298,110,0
612,298,100,0
613,297,228,0
614,297,194,0
615,297,148,0
616,297,119,0
617,297,114,0
618,296,188,0
619,296,140,0
620,296,131,0
621,296,101,0
622,296,92,0
623,295,104,0
624,295,81,0
625,294,115,0
626,293,261,0
627,293,161,0
628,293,122,0
629,291,90,0
630,291,82,0
631,290,132,0
632,290,123,0
633,289,156,0
634,289,138,0
635,289,130,0
636,289,123,0
637,289,108,0
638,288,103,0
639,287,233,0
640,287,163,0
641,287,145,0
642,286,216,0
643,286,170,0
644,286,138,0
645,286,93,0
646,286,84,0
647,285,157,0
648,285,116,0
649,284,132,0
650,284,119,0
651,283,258,0
652,283,255,0
653,283,114,0
654,283,90,0
655,282,242,0
656,282,167,0
657,282,153,0
658,282,116,0
659,281,205,0
660,281,90,0
661,279,152,0
662,279,116,0
663,279,111,0
664,278,127,0
665,277,148,0
666,276,202,0
667,276,98,0
668,275,242,0
669,275,126,0
670,275,119,0
671,275,101,0
672,274,263,0
673,274,175,0
674,273,158,0
675,273,153,0
676,273,147,0
677,273,137,0
678,272,107,0
679,272,79,0
680,271,158,0
681,271,136,0
682,270,87,0
683,269,114,0
684,268,215,0
685,268,207,0
686,268,122,0
687,268,112,0
688,267,249,0
689,266,145,0
690,266,144,0
691,266,102,0
692,265,260,0
693,265,133,0
694,265,92,0
695,265,87,0
696,265,87,0
697,264,148,0
698,263,160,0
699,263,87,0
700,263,77,0
701,262,151,0
702,261,189,0
703,261,171,0
704,261,88,0
705,260,114,0
706,260,93,0
707,259,185,0
708,259,117,0
709,259,99,0
710,258,249,0
711,258,217,0
712,258,155,0
713,257,162,0
714,255,155,0
715,255,142,0
716,255,136,0
717,254,241,0
718,254,180,0
719,254,130,0
720,254,95,0
721,253,133,0
722,253,113,0
723,252,160,0
724,251,222,0
725,251,189,0
726,251,158,0
727,251,135,0
728,250,197,0
729,250,111,0
730,250,99,0
731,249,192,0
732,249,140,0
733,248,148,0
734,245,192,0
735,245,149,0
736,245,75,0
737,244,193,0
738,244,183,0
739,243,164,0
740,242,186,0
741,241,179,0
742,241,177,0
743,241,148,0
744,240,166,0
745,240,102,0
746,239,119,0
747,238,175,0
748,237,166,0
749,237,97,0
750,236,184,0
751,236,140,0
752,236,122,0
753,235,230,0
754,235,165,0
755,235,141,0
756,235,136,0
757,234,104,0
758,232,222,0
759,232,137,0
760,232,101,0
761,231,163,0
762,230,202,0
763,230,145,0
764,228,200,0
765,228,175,0
766,228,129,0
767,227,83,0
768,226,180,0
769,225,149,0
770,225,136,0
771,224,219,0
772,224,123,0
773,224,115,0
774,223,203,0
775,223,110,0
776,222,103,0
777,221,172,0
778,221,93,0
779,220,174,0
780,220,146,0
781,220,124,0
782,219,192,0
783,219,114,0
784,218,195,0
785,218,138,0
786,218,133,0
787,218,121,0
788,217,187,0
789,217,175,0
790,217,168,0
791,216,135,0
792,215,175,0
793,215,133,0
794,213,213,0
795,213,147,0
796,212,128,0
797,211,210,0
798,211,196,0
799,211,195,0
800,211,185,0
801,211,161,0
802,211,150,0
803,210,120,0
804,209,177,0
805,209,142,0
806,209,138,0
807,208,203,0
808,207,174,0
809,207,94,0
810,205,167,0
811,205,166,0
812,205,130,0
813,204,131,0
814,204,117,0
815,203,167,0
816,203,142,0
817,202,184,0
818,202,124,0
819,201,129,0
820,200,150,0
821,200,139,0
822,199,181,0
823,199,140,0
824,199,121,0
825,198,185,0
826,198,137,0
827,198,121,0
828,197,110,0
829,196,155,0
830,195,176,0
831,188,132,0
832,186,106,0
833,185,139,0
834,184,167,0
835,183,126,0
836,182,150,0
837,182,145,0
838,182,97,0
839,181,142,0
840,178,118,0
841,178,116,0
842,177,174,0
843,177,172,0
844,176,175,0
845,176,171,0
846,175,143,0
847,172,164,0
848,171,165,0
849,169,162,0
850,169,132,0
851,167,144,0
852,167,113,0
853,166,136,0
854,165,150,0
855,164,160,0
856,164,124,0
857,161,145,0
858,161,140,0
859,161,118,0
860,159,131,0
861,158,153,0
862,157,119,0
863,155,149,0
864,154,136,0
865,153,144,0
866,153,122,0
867,152,127,0
868,151,143,0
869,148,126,0
870,143,130,0
871,141,121,0
872,139,127,0
873,123,104,0


==> data/mnist/rebuttal_p_6model.csv <==
x,y1,y2,y3
0,821,53,0
1,816,58,0
2,808,66,0
3,807,67,0
4,806,68,0
5,803,71,0
6,800,74,0
7,800,74,0
8,799,75,0
9,796,78,0
10,796,78,0
11,796,78,0
12,789,85,0
13,788,86,0
14,787,87,0
15,787,87,0
16,785,89,0
17,785,89,0
18,783,91,0
19,781,93,0
20,779,95,0
21,775,99,0
22,775,99,0
23,774,100,0
24,772,102,0
25,770,104,0
26,770,104,0
27,770,104,0
28,767,107,0
29,765,109,0
30,764,110,0
31,763,111,0
32,762,112,0
33,760,114,0
34,759,115,0
35,759,115,0
36,758,116,0
37,758,116,0
38,757,117,0
39,757,117,0
40,756,118,0
41,755,119,0
42,755,119,0
43,751,123,0
44,751,123,0
45,750,124,0
46,749,125,0
47,746,128,0
48,744,130,0
49,741,133,0
50,740,134,0
51,738,136,0
52,738,136,0
53,734,140,0
54,730,144,0
55,730,144,0
56,729,145,0
57,729,145,0
58,728,146,0
59,728,146,0
60,728,146,0
61,726,148,0
62,726,148,0
63,724,150,0
64,724,150,0
65,724,150,0
66,723,151,0
67,721,153,0
68,721,153,0
69,720,154,0
70,717,157,0
71,716,158,0
72,716,158,0
73,714,160,0
74,714,160,0
75,712,162,0
76,710,164,0
77,708,166,0
78,708,166,0
79,707,167,0
80,706,168,0
81,705,169,0
82,702,172,0
83,702,172,0
84,701,173,0
85,701,173,0
86,700,174,0
87,700,174,0
88,699,175,0
89,699,175,0
90,698,176,0
91,698,176,0
92,698,176,0
93,698,176,0
94,697,177,0
95,696,178,0
96,696,178,0
97,696,178,0
98,695,179,0
99,695,179,0
100,693,181,0
101,692,182,0
102,691,183,0
103,691,183,0
104,690,184,0
105,689,185,0
106,687,187,0
107,687,187,0
108,686,188,0
109,685,189,0
110,685,189,0
111,683,191,0
112,683,191,0
113,683,191,0
114,681,193,0
115,681,193,0
116,680,194,0
117,680,194,0
118,678,196,0
119,677,197,0
120,676,198,0
121,676,198,0
122,676,198,0
123,676,198,0
124,676,198,0
125,675,199,0
126,674,200,0
127,674,200,0
128,674,200,0
129,673,201,0
130,673,201,0
131,672,202,0
132,672,202,0
133,670,204,0
134,670,204,0
135,669,205,0
136,666,208,0
137,666,208,0
138,666,208,0
139,664,210,0
140,662,212,0
141,662,212,0
142,661,213,0
143,660,214,0
144,660,214,0
145,658,216,0
146,656,218,0
147,655,219,0
148,654,220,0
149,653,221,0
150,653,221,0
151,652,222,0
152,650,224,0
153,650,224,0
154,649,225,0
155,649,225,0
156,648,226,0
157,645,229,0
158,643,231,0
159,642,232,0
160,642,232,0
161,640,234,0
162,640,234,0
163,639,235,0
164,638,236,0
165,637,237,0
166,637,237,0
167,637,237,0
168,636,238,0
169,636,238,0
170,634,240,0
171,634,240,0
172,634,240,0
173,634,240,0
174,634,240,0
175,633,241,0
176,631,243,0
177,631,243,0
178,630,244,0
179,630,244,0
180,629,245,0
181,629,245,0
182,629,245,0
183,628,246,0
184,628,246,0
185,628,246,0
186,625,249,0
187,625,249,0
188,625,249,0
189,624,250,0
190,623,251,0
191,623,251,0
192,622,252,0
193,622,252,0
194,622,252,0
195,619,255,0
196,618,256,0
197,617,257,0
198,617,257,0
199,616,258,0
200,615,259,0
201,615,259,0
202,615,259,0
203,615,259,0
204,615,259,0
205,612,262,0
206,612,262,0
207,611,263,0
208,611,263,0
209,611,263,0
210,610,264,0
211,609,265,0
212,608,266,0
213,607,267,0
214,606,268,0
215,605,269,0
216,603,271,0
217,603,271,0
218,602,272,0
219,602,272,0
220,602,272,0
221,600,274,0
222,600,274,0
223,600,274,0
224,599,275,0
225,599,275,0
226,599,275,0
227,597,277,0
228,596,278,0
229,596,278,0
230,592,282,0
231,590,284,0
232,590,284,0
233,589,285,0
234,589,285,0
235,588,286,0
236,587,287,0
237,587,287,0
238,587,287,0
239,587,287,0
240,586,288,0
241,584,290,0
242,584,290,0
243,583,291,0
244,583,291,0
245,580,294,0
246,578,296,0
247,578,296,0
248,575,299,0
249,575,299,0
250,573,301,0
251,572,302,0
252,570,304,0
253,569,305,0
254,569,305,0
255,567,307,0
256,566,308,0
257,565,309,0
258,565,309,0
259,563,311,0
260,562,312,0
261,561,313,0
262,560,314,0
263,560,314,0
264,560,314,0
265,559,315,0
266,559,315,0
267,558,316,0
268,558,316,0
269,557,317,0
270,556,318,0
271,555,319,0
272,553,321,0
273,552,322,0
274,551,323,0
275,550,324,0
276,550,324,0
277,549,325,0
278,549,325,0
279,548,326,0
280,548,326,0
281,546,328,0
282,545,329,0
283,545,329,0
284,543,331,0
285,542,332,0
286,542,332,0
287,541,333,0
288,539,335,0
289,539,335,0
290,538,336,0
291,538,336,0
292,538,336,0
293,536,338,0
294,534,340,0
295,534,340,0
296,531,343,0
297,531,343,0
298,530,344,0
299,530,344,0
300,528,346,0
301,528,346,0
302,525,349,0
303,525,349,0
304,524,350,0
305,523,351,0
306,523,351,0
307,522,352,0
308,522,352,0
309,522,352,0
310,520,354,0
311,519,355,0
312,519,355,0
313,519,355,0
314,518,356,0
315,517,357,0
316,517,357,0
317,517,357,0
318,515,359,0
319,514,360,0
320,514,360,0
321,514,360,0
322,512,362,0
323,511,363,0
324,510,364,0
325,510,364,0
326,508,366,0
327,508,366,0
328,507,367,0
329,507,367,0
330,506,368,0
331,506,368,0
332,504,370,0
333,503,371,0
334,502,372,0
335,502,372,0
336,501,373,0
337,499,375,0
338,498,376,0
339,498,376,0
340,496,378,0
341,495,379,0
342,494,380,0
343,493,381,0
344,492,382,0
345,491,383,0
346,490,384,0
347,490,384,0
348,489,385,0
349,489,385,0
350,488,386,0
351,487,387,0
352,485,389,0
353,485,389,0
354,485,389,0
355,484,390,0
356,484,390,0
357,483,391,0
358,483,391,0
359,483,391,0
360,482,392,0
361,476,398,0
362,476,398,0
363,475,399,0
364,475,399,0
365,474,400,0
366,474,400,0
367,473,401,0
368,472,402,0
369,472,402,0
370,470,404,0
371,470,404,0
372,469,405,0
373,469,405,0
374,468,406,0
375,467,407,0
376,467,407,0
377,467,407,0
378,467,407,0
379,466,408,0
380,465,409,0
381,463,411,0
382,463,411,0
383,463,411,0
384,461,413,0
385,461,413,0
386,459,415,0
387,458,416,0
388,456,418,0
389,454,420,0
390,453,421,0
391,453,421,0
392,449,425,0
393,447,427,0
394,446,428,0
395,444,430,0
396,444,430,0
397,443,431,0
398,441,433,0
399,438,436,0
400,437,437,0
401,437,437,0
402,436,438,0
403,433,441,0
404,432,442,0
405,428,446,0
406,427,447,0
407,426,448,0
408,426,448,0
409,426,448,0
410,425,449,0
411,424,450,0
412,424,450,0
413,422,452,0
414,422,452,0
415,421,453,0
416,419,455,0
417,418,456,0
418,418,456,0
419,417,457,0
420,417,457,0
421,416,458,0
422,416,458,0
423,414,460,0
424,414,460,0
425,414,460,0
426,412,462,0
427,411,463,0
428,410,464,0
429,409,465,0
430,407,467,0
431,406,468,0
432,405,469,0
433,404,470,0
434,401,473,0
435,400,474,0
436,399,475,0
437,398,476,0
438,397,477,0
439,397,477,0
440,393,481,0
441,391,483,0
442,391,483,0
443,390,484,0
444,389,485,0
445,387,487,0
446,387,487,0
447,383,491,0
448,380,494,0
449,379,495,0
450,379,495,0
451,377,497,0
452,376,498,0
453,375,499,0
454,373,501,0
455,372,502,0
456,372,502,0
457,371,503,0
458,370,504,0
459,368,506,0
460,367,507,0
461,365,509,0
462,361,513,0
463,360,514,0
464,358,516,0
465,358,516,0
466,356,518,0
467,354,520,0
468,354,520,0
469,353,521,0
470,353,521,0
471,353,521,0
472,352,522,0
473,348,526,0
474,348,526,0
475,348,526,0
476,342,532,0
477,341,533,0
478,341,533,0
479,341,533,0
480,338,536,0
481,338,536,0
482,337,537,0
483,336,538,0
484,336,538,0
485,333,541,0
486,332,542,0
487,331,543,0
488,330,544,0
489,327,547,0
490,327,547,0
491,326,548,0
492,326,548,0
493,326,548,0
494,324,550,0
495,323,551,0
496,320,554,0
497,319,555,0
498,318,556,0
499,317,557,0
500,315,559,0
501,314,560,0
502,314,560,0
503,314,560,0
504,313,561,0
505,309,565,0
506,309,565,0
507,307,567,0
508,305,569,0
509,304,570,0
510,302,572,0
511,302,572,0
512,301,573,0
513,300,574,0
514,297,577,0
515,297,577,0
516,297,577,0
517,295,579,0
518,293,581,0
519,290,584,0
520,287,587,0
521,287,587,0
522,286,588,0
523,283,591,0
524,281,593,0
525,278,596,0
526,275,599,0
527,275,599,0
528,272,602,0
529,271,603,0
530,268,606,0
531,263,611,0
532,260,614,0
533,259,615,0
534,255,619,0
535,253,621,0
536,250,624,0
537,249,625,0
538,243,631,0
539,243,631,0
540,233,641,0
541,233,641,0
542,227,647,0
543,222,652,0
544,220,654,0
545,212,662,0
546,210,664,0
547,210,664,0
548,204,670,0
549,203,671,0
550,202,672,0
551,199,675,0
552,197,677,0
553,194,680,0
554,194,680,0
555,193,681,0
556,191,683,0
557,190,684,0
558,185,689,0
559,185,689,0
560,184,690,0
561,183,691,0
562,181,693,0
563,180,694,0
564,176,698,0
565,174,700,0
566,168,706,0
567,164,710,0
568,158,716,0
569,156,718,0
570,155,719,0
571,150,724,0
572,148,726,0
573,148,726,0
574,146,728,0
575,143,731,0
576,138,736,0
577,124,750,0
578,119,755,0
579,117,757,0
580,116,758,0
581,112,762,0
582,110,764,0
583,106,768,0
584,104,770,0
585,101,773,0
586,100,774,0
587,96,778,0
588,90,784,0
589,87,787,0
590,84,790,0
591,78,796,0
592,72,802,0
593,70,804,0
594,68,806,0
595,62,812,0
596,58,816,0
597,48,826,0
598,41,833,0
599,32,842,0


==> data/mnist/rebuttal_p_7input.csv <==
x,y1,y2,y3
0,549,26,0
1,541,27,0
2,540,24,0
3,539,19,0
4,537,27,0
5,536,28,0
6,536,22,0
7,536,18,0
8,535,38,0
9,535,15,0
10,533,30,0
11,532,30,0
12,532,27,0
13,532,20,0
14,531,27,0
15,531,16,0
16,529,23,0
17,528,24,0
18,527,36,0
19,526,46,0
20,526,26,0
21,524,35,0
22,524,20,0
23,523,20,0
24,522,37,0
25,521,26,0
26,520,47,0
27,520,23,0
28,519,37,0
29,519,25,0
30,517,24,0
31,516,54,0
32,516,45,0
33,516,41,0
34,516,24,0
35,515,32,0
36,515,25,0
37,515,25,0
38,513,45,0
39,513,32,0
40,511,55,0
41,511,19,0
42,510,54,0
43,510,45,0
44,510,38,0
45,510,27,0
46,509,59,0
47,509,37,0
48,508,28,0
49,508,25,0
50,506,55,0
51,506,45,0
52,506,43,0
53,506,41,0
54,506,23,0
55,505,45,0
56,504,23,0
57,503,45,0
58,502,28,0
59,501,62,0
60,501,48,0
61,500,56,0
62,500,44,0
63,500,26,0
64,499,28,0
65,498,69,0
66,498,64,0
67,498,39,0
68,498,30,0
69,497,59,0
70,497,24,0
71,496,69,0
72,496,66,0
73,496,62,0
74,496,56,0
75,496,32,0
76,496,28,0
77,495,52,0
78,495,51,0
79,495,30,0
80,494,56,0
81,494,51,0
82,494,41,0
83,494,37,0
84,494,33,0
85,494,26,0
86,493,30,0
87,492,45,0
88,492,27,0
89,491,55,0
90,491,53,0
91,491,51,0
92,491,44,0
93,490,59,0
94,490,46,0
95,490,30,0
96,490,26,0
97,489,41,0
98,489,35,0
99,489,32,0
100,489,30,0
101,488,79,0
102,488,67,0
103,488,47,0
104,488,34,0
105,487,42,0
106,486,69,0
107,486,59,0
108,486,43,0
109,486,41,0
110,485,37,0
111,485,32,0
112,485,32,0
113,485,27,0
114,484,47,0
115,484,44,0
116,484,42,0
117,484,40,0
118,484,40,0
119,483,38,0
120,483,35,0
121,482,76,0
122,482,68,0
123,482,61,0
124,482,40,0
125,482,34,0
126,481,48,0
127,480,45,0
128,480,41,0
129,480,41,0
130,480,39,0
131,479,81,0
132,479,67,0
133,479,57,0
134,479,57,0
135,479,52,0
136,478,63,0
137,478,52,0
138,478,47,0
139,478,44,0
140,477,58,0
141,477,56,0
142,477,29,0
143,476,86,0
144,476,47,0
145,476,42,0
146,476,41,0
147,475,54,0
148,475,49,0
149,475,46,0
150,475,46,0
151,475,40,0
152,475,36,0
153,475,29,0
154,474,82,0
155,474,71,0
156,474,62,0
157,474,55,0
158,474,47,0
159,474,41,0
160,474,39,0
161,473,55,0
162,473,48,0
163,473,35,0
164,472,61,0
165,472,45,0
166,472,44,0
167,472,28,0
168,471,39,0
169,471,39,0
170,471,36,0
171,470,91,0
172,470,51,0
173,470,30,0
174,468,90,0
175,468,60,0
176,468,56,0
177,468,31,0
178,467,70,0
179,467,56,0
180,467,48,0
181,467,46,0
182,467,44,0
183,466,36,0
184,465,100,0
185,465,90,0
186,465,62,0
187,465,58,0
188,465,33,0
189,464,64,0
190,464,64,0
191,464,61,0
192,464,34,0
193,463,65,0
194,463,39,0
195,462,82,0
196,462,80,0
197,462,79,0
198,462,68,0
199,462,57,0
200,461,61,0
201,461,50,0
202,461,49,0
203,461,42,0
204,460,103,0
205,460,81,0
206,460,73,0
207,460,67,0
208,460,42,0
209,460,36,0
210,459,65,0
211,459,57,0
212,459,54,0
213,459,50,0
214,459,46,0
215,459,46,0
216,458,63,0
217,458,45,0
218,458,37,0
219,457,75,0
220,457,44,0
221,456,42,0
222,455,71,0
223,455,65,0
224,455,51,0
225,455,38,0
226,454,73,0
227,454,60,0
228,454,48,0
229,454,36,0
230,453,110,0
231,453,86,0
232,452,96,0
233,452,83,0
234,452,69,0
235,452,58,0
236,452,56,0
237,452,50,0
238,452,50,0
239,450,76,0
240,450,55,0
241,449,92,0
242,449,70,0
243,449,44,0
244,448,61,0
245,447,73,0
246,446,105,0
247,446,51,0
248,445,83,0
249,445,78,0
250,445,73,0
251,445,58,0
252,445,50,0
253,445,43,0
254,444,77,0
255,444,57,0
256,444,54,0
257,444,40,0
258,443,76,0
259,443,64,0
260,443,58,0
261,443,44,0
262,442,49,0
263,442,39,0
264,441,88,0
265,441,86,0
266,441,74,0
267,441,57,0
268,441,54,0
269,440,76,0
270,440,59,0
271,440,46,0
272,439,104,0
273,439,64,0
274,439,56,0
275,438,53,0
276,438,49,0
277,438,48,0
278,438,47,0
279,438,46,0
280,437,91,0
281,437,53,0
282,436,95,0
283,436,83,0
284,436,72,0
285,436,62,0
286,436,38,0
287,435,65,0
288,434,84,0
289,434,71,0
290,434,45,0
291,434,43,0
292,433,108,0
293,433,80,0
294,433,71,0
295,433,54,0
296,433,53,0
297,433,37,0
298,432,85,0
299,432,73,0
300,432,65,0
301,432,51,0
302,431,60,0
303,431,52,0
304,430,99,0
305,430,91,0
306,430,82,0
307,430,48,0
308,429,96,0
309,429,78,0
310,429,72,0
311,428,43,0
312,427,113,0
313,427,90,0
314,427,84,0
315,427,78,0
316,427,75,0
317,427,70,0
318,427,60,0
319,427,43,0
320,427,41,0
321,426,130,0
322,426,74,0
323,426,60,0
324,426,49,0
325,426,47,0
326,425,81,0
327,425,78,0
328,425,61,0
329,425,56,0
330,425,44,0
331,424,122,0
332,422,111,0
333,422,66,0
334,422,47,0
335,421,75,0
336,421,72,0
337,421,62,0
338,420,58,0
339,420,41,0
340,419,86,0
341,418,73,0
342,418,62,0
343,417,60,0
344,417,44,0
345,416,105,0
346,416,105,0
347,416,92,0
348,416,60,0
349,415,102,0
350,415,78,0
351,415,69,0
352,415,62,0
353,415,53,0
354,415,46,0
355,414,81,0
356,414,69,0
357,414,60,0
358,413,93,0
359,413,89,0
360,413,82,0
361,413,72,0
362,413,71,0
363,413,56,0
364,412,95,0
365,412,82,0
366,412,67,0
367,411,111,0
368,411,53,0
369,411,53,0
370,411,44,0
371,410,62,0
372,409,70,0
373,409,66,0
374,408,122,0
375,408,97,0
376,408,91,0
377,408,68,0
378,407,81,0
379,406,85,0
380,406,71,0
381,406,70,0
382,406,53,0
383,405,88,0
384,404,85,0
385,404,84,0
386,404,61,0
387,404,50,0
388,403,121,0
389,403,105,0
390,402,97,0
391,402,81,0
392,402,55,0
393,401,115,0
394,400,95,0
395,400,66,0
396,400,63,0
397,399,95,0
398,399,65,0
399,399,56,0
400,399,42,0
401,398,114,0
402,397,81,0
403,397,70,0
404,397,67,0
405,397,59,0
406,395,74,0
407,394,83,0
408,394,65,0
409,393,83,0
410,393,70,0
411,392,99,0
412,392,55,0
413,391,135,0
414,391,104,0
415,391,89,0
416,391,74,0
417,390,131,0
418,390,94,0
419,390,88,0
420,389,77,0
421,389,75,0
422,389,68,0
423,389,54,0
424,388,129,0
425,388,119,0
426,388,101,0
427,388,72,0
428,387,62,0
429,387,56,0
430,386,131,0
431,386,86,0
432,386,77,0
433,386,74,0
434,386,72,0
435,385,106,0
436,385,72,0
437,384,136,0
438,384,125,0
439,384,81,0
440,384,65,0
441,383,89,0
442,383,72,0
443,382,59,0
444,381,87,0
445,381,82,0
446,380,109,0
447,379,142,0
448,379,87,0
449,379,83,0
450,379,77,0
451,379,60,0
452,378,94,0
453,378,78,0
454,377,121,0
455,377,114,0
456,377,85,0
457,377,60,0
458,376,62,0
459,375,75,0
460,375,68,0
461,375,49,0
462,374,117,0
463,374,105,0
464,374,80,0
465,373,102,0
466,373,98,0
467,372,61,0
468,371,110,0
469,371,57,0
470,370,105,0
471,370,64,0
472,369,95,0
473,369,82,0
474,369,76,0
475,368,107,0
476,368,105,0
477,367,93,0
478,366,157,0
479,366,104,0
480,366,65,0
481,365,143,0
482,365,89,0
483,365,86,0
484,364,178,0
485,364,118,0
486,363,147,0
487,363,85,0
488,362,131,0
489,362,115,0
490,362,80,0
491,361,162,0
492,361,83,0
493,361,76,0
494,360,133,0
495,360,101,0
496,359,144,0
497,359,113,0
498,359,74,0
499,359,70,0
500,358,129,0
501,357,112,0
502,357,42,0
503,356,126,0
504,356,104,0
505,355,102,0
506,355,90,0
507,355,77,0
508,354,137,0
509,354,129,0
510,354,105,0
511,354,82,0
512,353,159,0
513,353,104,0
514,353,93,0
515,353,87,0
516,352,126,0
517,351,110,0
518,351,96,0
519,351,89,0
520,351,69,0
521,351,66,0
522,350,128,0
523,350,106,0
524,349,162,0
525,349,119,0
526,349,93,0
527,349,80,0
528,349,76,0
529,349,69,0
530,347,78,0
531,346,139,0
532,346,109,0
533,346,102,0
534,345,152,0
535,345,119,0
536,345,69,0
537,344,61,0
538,343,116,0
539,343,114,0
540,343,76,0
541,343,63,0
542,342,200,0
543,342,153,0
544,342,98,0
545,342,81,0
546,341,146,0
547,341,97,0
548,341,95,0
549,341,67,0
550,339,141,0
551,339,89,0
552,339,80,0
553,338,156,0
554,338,137,0
555,338,55,0
556,337,134,0
557,337,123,0
558,337,99,0
559,337,67,0
560,336,173,0
561,334,99,0
562,333,169,0
563,333,120,0
564,333,94,0
565,333,88,0
566,331,93,0
567,331,66,0
568,330,119,0
569,330,80,0
570,329,78,0
571,328,97,0
572,327,175,0
573,327,154,0
574,327,98,0
575,327,94,0
576,327,94,0
577,327,93,0
578,326,112,0
579,326,75,0
580,325,138,0
581,325,124,0
582,325,104,0
583,325,97,0
584,325,91,0
585,325,90,0
586,324,162,0
587,324,106,0
588,323,136,0
589,323,106,0
590,323,70,0
591,322,134,0
592,321,181,0
593,321,133,0
594,321,112,0
595,321,101,0
596,319,121,0
597,319,106,0
598,318,120,0
599,318,79,0
600,317,124,0
601,317,120,0
602,316,146,0
603,314,152,0
604,314,119,0
605,312,148,0
606,312,96,0
607,312,68,0
608,312,67,0
609,311,166,0
610,311,129,0
611,311,123,0
612,310,175,0
613,310,151,0
614,310,149,0
615,310,107,0
616,310,106,0
617,310,77,0
618,308,143,0
619,308,125,0
620,308,101,0
621,308,94,0
622,308,64,0
623,307,143,0
624,307,114,0
625,307,83,0
626,306,109,0
627,305,222,0
628,305,121,0
629,305,112,0
630,305,96,0
631,304,115,0
632,304,104,0
633,303,81,0
634,302,126,0
635,301,133,0
636,301,113,0
637,300,170,0
638,299,140,0
639,298,148,0
640,298,120,0
641,298,103,0
642,298,80,0
643,298,76,0
644,296,67,0
645,295,134,0
646,295,89,0
647,294,240,0
648,294,111,0
649,294,87,0
650,294,78,0
651,293,153,0
652,292,148,0
653,292,94,0
654,291,122,0
655,291,109,0
656,291,92,0
657,291,92,0
658,290,140,0
659,290,123,0
660,290,110,0
661,290,86,0
662,289,122,0
663,289,120,0
664,289,84,0
665,289,78,0
666,288,133,0
667,287,124,0
668,287,114,0
669,286,117,0
670,285,173,0
671,285,85,0
672,283,165,0
673,283,122,0
674,282,122,0
675,280,207,0
676,279,206,0
677,279,153,0
678,279,139,0
679,279,111,0
680,279,89,0
681,278,114,0
682,277,146,0
683,276,168,0
684,276,120,0
685,274,125,0
686,273,98,0
687,270,248,0
688,270,120,0
689,270,101,0
690,270,100,0
691,270,87,0
692,269,98,0
693,268,88,0
694,267,158,0
695,264,212,0
696,264,117,0
697,264,115,0
698,264,110,0
699,264,83,0
700,263,127,0
701,263,92,0
702,262,86,0
703,262,69,0
704,261,168,0
705,261,144,0
706,259,207,0
707,259,126,0
708,259,108,0
709,258,142,0
710,258,128,0
711,257,139,0
712,256,173,0
713,256,98,0
714,255,178,0
715,254,221,0
716,254,123,0
717,254,122,0
718,253,216,0
719,253,143,0
720,252,153,0
721,252,132,0
722,252,114,0
723,251,90,0
724,250,208,0
725,249,225,0
726,249,162,0
727,249,151,0
728,249,146,0
729,249,126,0
730,249,103,0
731,248,190,0
732,248,164,0
733,248,162,0
734,248,94,0
735,247,128,0
736,247,115,0
737,246,164,0
738,246,116,0
739,246,93,0
740,245,234,0
741,245,140,0
742,245,107,0
743,244,163,0
744,244,118,0
745,244,60,0
746,243,165,0
747,243,155,0
748,243,124,0
749,243,97,0
750,243,90,0
751,242,181,0
752,242,178,0
753,242,144,0
754,242,108,0
755,240,126,0
756,239,170,0
757,239,111,0
758,239,111,0
759,239,100,0
760,238,124,0
761,238,117,0
762,237,216,0
763,237,155,0
764,236,187,0
765,236,140,0
766,236,91,0
767,235,137,0
768,235,111,0
769,234,185,0
770,233,142,0
771,233,127,0
772,233,96,0
773,232,170,0
774,232,151,0
775,232,133,0
776,232,107,0
777,231,170,0
778,231,161,0
779,231,143,0
780,230,123,0
781,228,131,0
782,226,125,0
783,226,119,0
784,226,116,0
785,224,150,0
786,224,150,0
787,224,147,0
788,221,163,0
789,221,135,0
790,220,202,0
791,219,140,0
792,218,142,0
793,217,147,0
794,217,103,0
795,216,199,0
796,216,173,0
797,216,150,0
798,216,135,0
799,215,176,0
800,214,165,0
801,214,136,0
802,214,116,0
803,213,200,0
804,213,166,0
805,213,122,0
806,213,117,0
807,212,181,0
808,212,114,0
809,211,95,0
810,209,207,0
811,209,165,0
812,209,143,0
813,208,165,0
814,208,107,0
815,208,102,0
816,206,200,0
817,206,157,0
818,206,157,0
819,206,138,0
820,206,127,0
821,206,106,0
822,205,155,0
823,205,135,0
824,204,180,0
825,204,165,0
826,202,137,0
827,202,127,0
828,201,157,0
829,201,118,0
830,200,148,0
831,200,94,0
832,199,177,0
833,198,139,0
834,198,122,0
835,198,91,0
836,197,161,0
837,196,184,0
838,196,153,0
839,196,144,0
840,195,146,0
841,195,143,0
842,195,121,0
843,194,139,0
844,193,145,0
845,192,121,0
846,191,153,0
847,190,170,0
848,190,150,0
849,188,182,0
850,188,179,0
851,188,154,0
852,188,153,0
853,188,133,0
854,187,166,0
855,186,158,0
856,186,104,0
857,185,171,0
858,185,170,0
859,185,165,0
860,185,158,0
861,183,144,0
862,183,143,0
863,182,153,0
864,181,166,0
865,181,156,0
866,180,152,0
867,180,129,0
868,180,103,0
869,179,123,0
870,179,112,0
871,178,167,0
872,178,159,0
873,178,100,0
874,175,155,0
875,174,169,0
876,174,137,0
877,174,103,0
878,173,148,0
879,173,99,0
880,172,133,0
881,172,109,0
882,171,141,0
883,170,155,0
884,170,154,0
885,170,124,0
886,170,119,0
887,169,158,0
888,167,147,0
889,166,165,0
890,165,133,0
891,163,162,0
892,163,155,0
893,163,142,0
894,162,135,0
895,160,151,0
896,160,148,0
897,159,135,0
898,159,130,0
899,158,125,0
900,157,149,0
901,156,142,0
902,156,130,0
903,154,122,0
904,153,144,0
905,153,119,0
906,148,131,0
907,146,104,0
908,144,136,0
909,144,116,0
910,143,140,0
911,143,129,0
912,142,136,0
913,142,128,0
914,133,127,0
915,132,128,0
916,117,115,0


==> data/mnist/rebuttal_p_7model.csv <==
x,y1,y2,y3
0,843,74,0
1,832,85,0
2,831,86,0
3,828,89,0
4,827,90,0
5,823,94,0
6,822,95,0
7,813,104,0
8,813,104,0
9,811,106,0
10,810,107,0
11,809,108,0
12,808,109,0
13,807,110,0
14,806,111,0
15,805,112,0
16,804,113,0
17,803,114,0
18,800,117,0
19,800,117,0
20,799,118,0
21,797,120,0
22,797,120,0
23,796,121,0
24,793,124,0
25,793,124,0
26,793,124,0
27,793,124,0
28,792,125,0
29,792,125,0
30,791,126,0
31,789,128,0
32,788,129,0
33,787,130,0
34,783,134,0
35,783,134,0
36,782,135,0
37,781,136,0
38,781,136,0
39,780,137,0
40,779,138,0
41,778,139,0
42,778,139,0
43,778,139,0
44,778,139,0
45,777,140,0
46,777,140,0
47,776,141,0
48,776,141,0
49,775,142,0
50,774,143,0
51,774,143,0
52,772,145,0
53,772,145,0
54,771,146,0
55,769,148,0
56,769,148,0
57,769,148,0
58,767,150,0
59,766,151,0
60,765,152,0
61,765,152,0
62,765,152,0
63,765,152,0
64,764,153,0
65,763,154,0
66,762,155,0
67,761,156,0
68,761,156,0
69,761,156,0
70,761,156,0
71,759,158,0
72,759,158,0
73,758,159,0
74,757,160,0
75,756,161,0
76,755,162,0
77,753,164,0
78,752,165,0
79,752,165,0
80,751,166,0
81,751,166,0
82,747,170,0
83,746,171,0
84,745,172,0
85,745,172,0
86,745,172,0
87,744,173,0
88,743,174,0
89,741,176,0
90,741,176,0
91,740,177,0
92,740,177,0
93,740,177,0
94,739,178,0
95,738,179,0
96,738,179,0
97,738,179,0
98,738,179,0
99,737,180,0
100,737,180,0
101,737,180,0
102,737,180,0
103,737,180,0
104,736,181,0
105,735,182,0
106,734,183,0
107,734,183,0
108,732,185,0
109,732,185,0
110,731,186,0
111,731,186,0
112,731,186,0
113,728,189,0
114,728,189,0
115,727,190,0
116,726,191,0
117,725,192,0
118,725,192,0
119,724,193,0
120,722,195,0
121,721,196,0
122,720,197,0
123,719,198,0
124,718,199,0
125,717,200,0
126,716,201,0
127,716,201,0
128,715,202,0
129,715,202,0
130,715,202,0
131,715,202,0
132,714,203,0
133,714,203,0
134,712,205,0
135,711,206,0
136,711,206,0
137,710,207,0
138,709,208,0
139,709,208,0
140,708,209,0
141,708,209,0
142,707,210,0
143,707,210,0
144,706,211,0
145,705,212,0
146,705,212,0
147,704,213,0
148,703,214,0
149,703,214,0
150,701,216,0
151,701,216,0
152,700,217,0
153,700,217,0
154,699,218,0
155,698,219,0
156,698,219,0
157,698,219,0
158,697,220,0
159,697,220,0
160,696,221,0
161,695,222,0
162,694,223,0
163,694,223,0
164,693,224,0
165,693,224,0
166,692,225,0
167,692,225,0
168,691,226,0
169,691,226,0
170,690,227,0
171,687,230,0
172,687,230,0
173,686,231,0
174,686,231,0
175,686,231,0
176,685,232,0
177,684,233,0
178,683,234,0
179,683,234,0
180,682,235,0
181,682,235,0
182,682,235,0
183,682,235,0
184,681,236,0
185,681,236,0
186,681,236,0
187,680,237,0
188,680,237,0
189,679,238,0
190,679,238,0
191,679,238,0
192,679,238,0
193,678,239,0
194,677,240,0
195,676,241,0
196,675,242,0
197,675,242,0
198,675,242,0
199,674,243,0
200,673,244,0
201,673,244,0
202,673,244,0
203,672,245,0
204,671,246,0
205,670,247,0
206,669,248,0
207,669,248,0
208,669,248,0
209,669,248,0
210,668,249,0
211,668,249,0
212,667,250,0
213,661,256,0
214,661,256,0
215,661,256,0
216,660,257,0
217,660,257,0
218,659,258,0
219,658,259,0
220,657,260,0
221,657,260,0
222,656,261,0
223,655,262,0
224,655,262,0
225,655,262,0
226,655,262,0
227,655,262,0
228,655,262,0
229,654,263,0
230,652,265,0
231,652,265,0
232,652,265,0
233,651,266,0
234,651,266,0
235,650,267,0
236,650,267,0
237,650,267,0
238,649,268,0
239,649,268,0
240,649,268,0
241,648,269,0
242,648,269,0
243,647,270,0
244,644,273,0
245,642,275,0
246,641,276,0
247,641,276,0
248,640,277,0
249,638,279,0
250,635,282,0
251,635,282,0
252,633,284,0
253,632,285,0
254,632,285,0
255,632,285,0
256,631,286,0
257,631,286,0
258,631,286,0
259,630,287,0
260,629,288,0
261,628,289,0
262,628,289,0
263,627,290,0
264,626,291,0
265,626,291,0
266,624,293,0
267,624,293,0
268,624,293,0
269,621,296,0
270,620,297,0
271,620,297,0
272,619,298,0
273,619,298,0
274,619,298,0
275,618,299,0
276,617,300,0
277,616,301,0
278,616,301,0
279,616,301,0
280,616,301,0
281,615,302,0
282,615,302,0
283,614,303,0
284,613,304,0
285,612,305,0
286,612,305,0
287,611,306,0
288,611,306,0
289,610,307,0
290,610,307,0
291,609,308,0
292,608,309,0
293,607,310,0
294,605,312,0
295,605,312,0
296,605,312,0
297,603,314,0
298,603,314,0
299,602,315,0
300,600,317,0
301,599,318,0
302,599,318,0
303,598,319,0
304,597,320,0
305,596,321,0
306,596,321,0
307,596,321,0
308,594,323,0
309,594,323,0
310,594,323,0
311,594,323,0
312,593,324,0
313,591,326,0
314,591,326,0
315,590,327,0
316,590,327,0
317,590,327,0
318,589,328,0
319,588,329,0
320,587,330,0
321,585,332,0
322,584,333,0
323,584,333,0
324,584,333,0
325,581,336,0
326,581,336,0
327,581,336,0
328,581,336,0
329,580,337,0
330,580,337,0
331,580,337,0
332,579,338,0
333,578,339,0
334,578,339,0
335,578,339,0
336,578,339,0
337,577,340,0
338,577,340,0
339,569,348,0
340,568,349,0
341,568,349,0
342,567,350,0
343,564,353,0
344,563,354,0
345,563,354,0
346,560,357,0
347,560,357,0
348,560,357,0
349,560,357,0
350,557,360,0
351,555,362,0
352,552,365,0
353,552,365,0
354,549,368,0
355,548,369,0
356,548,369,0
357,548,369,0
358,544,373,0
359,540,377,0
360,538,379,0
361,538,379,0
362,537,380,0
363,535,382,0
364,534,383,0
365,532,385,0
366,530,387,0
367,529,388,0
368,528,389,0
369,527,390,0
370,527,390,0
371,526,391,0
372,523,394,0
373,523,394,0
374,523,394,0
375,521,396,0
376,520,397,0
377,517,400,0
378,516,401,0
379,515,402,0
380,514,403,0
381,512,405,0
382,512,405,0
383,511,406,0
384,510,407,0
385,510,407,0
386,509,408,0
387,509,408,0
388,508,409,0
389,508,409,0
390,508,409,0
391,506,411,0
392,506,411,0
393,506,411,0
394,506,411,0
395,499,418,0
396,497,420,0
397,497,420,0
398,496,421,0
399,496,421,0
400,494,423,0
401,492,425,0
402,491,426,0
403,490,427,0
404,489,428,0
405,485,432,0
406,484,433,0
407,483,434,0
408,483,434,0
409,483,434,0
410,483,434,0
411,482,435,0
412,480,437,0
413,478,439,0
414,476,441,0
415,474,443,0
416,474,443,0
417,474,443,0
418,472,445,0
419,472,445,0
420,471,446,0
421,471,446,0
422,467,450,0
423,463,454,0
424,460,457,0
425,460,457,0
426,459,458,0
427,459,458,0
428,457,460,0
429,457,460,0
430,456,461,0
431,456,461,0
432,455,462,0
433,452,465,0
434,447,470,0
435,446,471,0
436,446,471,0
437,445,472,0
438,442,475,0
439,440,477,0
440,440,477,0
441,438,479,0
442,437,480,0
443,436,481,0
444,435,482,0
445,434,483,0
446,433,484,0
447,433,484,0
448,430,487,0
449,427,490,0
450,427,490,0
451,426,491,0
452,422,495,0
453,420,497,0
454,417,500,0
455,417,500,0
456,416,501,0
457,415,502,0
458,415,502,0
459,414,503,0
460,414,503,0
461,413,504,0
462,410,507,0
463,410,507,0
464,410,507,0
465,404,513,0
466,401,516,0
467,401,516,0
468,400,517,0
469,396,521,0
470,395,522,0
471,395,522,0
472,395,522,0
473,394,523,0
474,393,524,0
475,393,524,0
476,392,525,0
477,391,526,0
478,389,528,0
479,389,528,0
480,388,529,0
481,382,535,0
482,381,536,0
483,378,539,0
484,376,541,0
485,373,544,0
486,372,545,0
487,372,545,0
488,370,547,0
489,370,547,0
490,365,552,0
491,364,553,0
492,362,555,0
493,362,555,0
494,361,556,0
495,356,561,0
496,356,561,0
497,355,562,0
498,355,562,0
499,354,563,0
500,351,566,0
501,351,566,0
502,350,567,0
503,350,567,0
504,350,567,0
505,345,572,0
506,345,572,0
507,344,573,0
508,340,577,0
509,338,579,0
510,337,580,0
511,331,586,0
512,327,590,0
513,325,592,0
514,323,594,0
515,320,597,0
516,319,598,0
517,319,598,0
518,318,599,0
519,317,600,0
520,316,601,0
521,314,603,0
522,311,606,0
523,310,607,0
524,305,612,0
525,304,613,0
526,304,613,0
527,299,618,0
528,299,618,0
529,297,620,0
530,293,624,0
531,291,626,0
532,288,629,0
533,279,638,0
534,278,639,0
535,277,640,0
536,275,642,0
537,267,650,0
538,266,651,0
539,260,657,0
540,254,663,0
541,253,664,0
542,251,666,0
543,249,668,0
544,246,671,0
545,241,676,0
546,239,678,0
547,235,682,0
548,234,683,0
549,224,693,0
550,218,699,0
551,214,703,0
552,214,703,0
553,213,704,0
554,208,709,0
555,206,711,0
556,205,712,0
557,204,713,0
558,200,717,0
559,199,718,0
560,195,722,0
561,193,724,0
562,193,724,0
563,189,728,0
564,187,730,0
565,186,731,0
566,181,736,0
567,176,741,0
568,171,746,0
569,171,746,0
570,159,758,0
571,154,763,0
572,149,768,0
573,148,769,0
574,146,771,0
575,141,776,0
576,125,792,0
577,123,794,0
578,121,796,0
579,110,807,0
580,103,814,0
581,100,817,0
582,100,817,0
583,97,820,0
584,92,825,0
585,87,830,0
586,82,835,0
587,77,840,0
588,77,840,0
589,72,845,0
590,67,850,0
591,63,854,0
592,58,859,0
593,54,863,0
594,52,865,0
595,50,867,0
596,42,875,0
597,34,883,0
598,29,888,0
599,19,898,0


==> data/mnist/rebuttal_p_8input.csv <==
x,y1,y2,y3
0,556,12,0
1,555,21,0
2,550,17,0
3,547,26,0
4,546,22,0
5,544,19,0
6,544,19,0
7,543,23,0
8,543,16,0
9,542,27,0
10,542,16,0
11,540,21,0
12,539,35,0
13,539,23,0
14,537,30,0
15,537,21,0
16,536,39,0
17,536,21,0
18,536,19,0
19,535,42,0
20,535,15,0
21,532,39,0
22,529,45,0
23,529,35,0
24,529,19,0
25,527,43,0
26,527,24,0
27,526,31,0
28,526,19,0
29,525,27,0
30,523,26,0
31,523,22,0
32,522,33,0
33,522,27,0
34,521,28,0
35,520,30,0
36,519,30,0
37,519,26,0
38,518,37,0
39,518,36,0
40,517,23,0
41,515,48,0
42,515,48,0
43,515,37,0
44,515,37,0
45,514,25,0
46,513,54,0
47,513,42,0
48,513,36,0
49,513,35,0
50,510,36,0
51,509,48,0
52,509,38,0
53,508,45,0
54,505,33,0
55,504,39,0
56,504,36,0
57,503,57,0
58,503,43,0
59,503,31,0
60,502,49,0
61,502,43,0
62,502,30,0
63,502,27,0
64,501,62,0
65,500,45,0
66,500,31,0
67,499,55,0
68,499,44,0
69,499,38,0
70,499,30,0
71,499,29,0
72,497,47,0
73,496,62,0
74,496,23,0
75,495,73,0
76,495,51,0
77,495,32,0
78,494,79,0
79,494,51,0
80,494,40,0
81,494,37,0
82,494,32,0
83,493,56,0
84,492,82,0
85,492,55,0
86,492,48,0
87,491,70,0
88,491,46,0
89,491,37,0
90,491,34,0
91,490,47,0
92,490,44,0
93,490,41,0
94,490,38,0
95,490,37,0
96,490,27,0
97,490,26,0
98,489,66,0
99,489,56,0
100,489,41,0
101,489,31,0
102,488,65,0
103,488,45,0
104,487,52,0
105,487,47,0
106,486,55,0
107,486,48,0
108,486,40,0
109,486,39,0
110,485,52,0
111,484,48,0
112,483,55,0
113,483,45,0
114,482,56,0
115,481,53,0
116,480,73,0
117,480,63,0
118,479,33,0
119,478,58,0
120,478,38,0
121,477,94,0
122,477,72,0
123,477,58,0
124,477,38,0
125,476,79,0
126,476,70,0
127,476,67,0
128,476,55,0
129,475,66,0
130,475,43,0
131,474,43,0
132,473,52,0
133,473,39,0
134,472,63,0
135,472,61,0
136,472,43,0
137,471,92,0
138,471,42,0
139,470,51,0
140,470,48,0
141,469,33,0
142,468,80,0
143,468,78,0
144,468,40,0
145,468,35,0
146,467,75,0
147,467,53,0
148,467,44,0
149,467,42,0
150,466,100,0
151,466,59,0
152,466,47,0
153,465,51,0
154,465,45,0
155,464,55,0
156,464,49,0
157,463,66,0
158,463,49,0
159,462,67,0
160,462,61,0
161,462,54,0
162,462,47,0
163,462,37,0
164,461,63,0
165,460,90,0
166,460,58,0
167,459,104,0
168,459,63,0
169,459,62,0
170,459,43,0
171,458,72,0
172,458,67,0
173,458,67,0
174,458,50,0
175,458,40,0
176,458,40,0
177,457,86,0
178,457,67,0
179,457,53,0
180,456,88,0
181,456,73,0
182,456,67,0
183,456,58,0
184,455,76,0
185,455,73,0
186,455,56,0
187,454,64,0
188,453,59,0
189,453,52,0
190,452,72,0
191,452,70,0
192,452,64,0
193,451,88,0
194,451,67,0
195,451,55,0
196,450,144,0
197,450,78,0
198,449,58,0
199,449,55,0
200,448,94,0
201,448,60,0
202,447,65,0
203,447,43,0
204,446,53,0
205,446,51,0
206,445,100,0
207,445,99,0
208,445,64,0
209,444,88,0
210,444,57,0
211,444,54,0
212,443,61,0
213,442,87,0
214,442,83,0
215,441,82,0
216,441,50,0
217,441,49,0
218,440,86,0
219,440,53,0
220,439,97,0
221,439,89,0
222,439,69,0
223,438,87,0
224,437,87,0
225,437,81,0
226,437,63,0
227,437,56,0
228,436,94,0
229,435,73,0
230,435,73,0
231,435,65,0
232,434,84,0
233,434,73,0
234,433,64,0
235,432,75,0
236,432,73,0
237,431,109,0
238,431,91,0
239,431,83,0
240,431,72,0
241,431,72,0
242,431,70,0
243,431,64,0
244,430,124,0
245,430,102,0
246,430,81,0
247,430,80,0
248,429,95,0
249,429,79,0
250,429,79,0
251,429,77,0
252,428,95,0
253,428,71,0
254,428,59,0
255,428,59,0
256,427,72,0
257,427,67,0
258,427,64,0
259,427,57,0
260,425,82,0
261,425,73,0
262,423,110,0
263,423,90,0
264,423,79,0
265,423,61,0
266,422,83,0
267,422,69,0
268,422,55,0
269,421,81,0
270,421,78,0
271,420,110,0
272,420,104,0
273,420,93,0
274,420,93,0
275,420,65,0
276,420,58,0
277,420,47,0
278,419,136,0
279,419,84,0
280,419,59,0
281,418,139,0
282,418,126,0
283,418,84,0
284,418,81,0
285,418,81,0
286,418,80,0
287,417,118,0
288,417,88,0
289,417,77,0
290,417,68,0
291,417,61,0
292,416,74,0
293,416,59,0
294,415,75,0
295,415,73,0
296,414,105,0
297,414,88,0
298,413,75,0
299,412,116,0
300,412,99,0
301,412,81,0
302,412,80,0
303,412,71,0
304,412,61,0
305,411,138,0
306,411,116,0
307,411,81,0
308,410,104,0
309,409,110,0
310,409,109,0
311,409,101,0
312,409,51,0
313,408,140,0
314,408,104,0
315,408,93,0
316,408,79,0
317,407,144,0
318,407,122,0
319,407,70,0
320,407,57,0
321,406,82,0
322,406,79,0
323,405,105,0
324,405,78,0
325,404,117,0
326,404,90,0
327,403,96,0
328,403,79,0
329,403,65,0
330,402,149,0
331,402,129,0
332,402,118,0
333,402,96,0
334,402,86,0
335,402,85,0
336,402,83,0
337,402,77,0
338,402,70,0
339,400,99,0
340,400,92,0
341,400,72,0
342,400,63,0
343,399,89,0
344,399,82,0
345,399,77,0
346,399,64,0
347,398,124,0
348,398,87,0
349,398,56,0
350,397,131,0
351,397,94,0
352,397,68,0
353,396,111,0
354,396,101,0
355,396,100,0
356,395,90,0
357,395,87,0
358,395,77,0
359,395,73,0
360,395,66,0
361,394,108,0
362,394,100,0
363,394,82,0
364,393,126,0
365,393,118,0
366,391,98,0
367,391,73,0
368,391,68,0
369,391,58,0
370,390,100,0
371,390,78,0
372,390,73,0
373,389,122,0
374,389,107,0
375,389,89,0
376,388,138,0
377,388,108,0
378,385,137,0
379,384,153,0
380,384,97,0
381,384,79,0
382,383,160,0
383,383,114,0
384,383,88,0
385,382,146,0
386,382,89,0
387,382,87,0
388,382,63,0
389,381,99,0
390,381,96,0
391,380,104,0
392,378,169,0
393,378,85,0
394,377,121,0
395,377,78,0
396,375,155,0
397,374,199,0
398,374,100,0
399,374,72,0
400,373,138,0
401,373,94,0
402,372,84,0
403,372,67,0
404,372,55,0
405,371,125,0
406,371,114,0
407,371,108,0
408,371,100,0
409,371,98,0
410,371,92,0
411,371,86,0
412,371,72,0
413,370,155,0
414,370,137,0
415,370,122,0
416,370,90,0
417,370,85,0
418,370,67,0
419,369,111,0
420,369,95,0
421,369,92,0
422,369,70,0
423,368,127,0
424,368,56,0
425,367,172,0
426,367,130,0
427,367,86,0
428,367,86,0
429,366,180,0
430,366,129,0
431,366,64,0
432,365,202,0
433,365,172,0
434,365,131,0
435,365,81,0
436,364,141,0
437,363,116,0
438,363,105,0
439,363,100,0
440,363,95,0
441,363,89,0
442,363,89,0
443,363,66,0
444,362,111,0
445,362,105,0
446,361,64,0
447,360,133,0
448,360,130,0
449,360,117,0
450,360,96,0
451,360,91,0
452,360,86,0
453,360,56,0
454,359,100,0
455,358,152,0
456,358,117,0
457,358,106,0
458,358,96,0
459,357,159,0
460,357,77,0
461,356,122,0
462,356,99,0
463,356,91,0
464,356,90,0
465,354,167,0
466,354,152,0
467,353,103,0
468,353,85,0
469,352,146,0
470,352,104,0
471,352,88,0
472,352,83,0
473,352,69,0
474,351,119,0
475,351,105,0
476,351,103,0
477,351,70,0
478,350,122,0
479,350,89,0
480,350,77,0
481,349,108,0
482,349,97,0
483,349,65,0
484,348,143,0
485,347,205,0
486,347,192,0
487,347,144,0
488,347,124,0
489,347,98,0
490,346,136,0
491,345,155,0
492,345,140,0
493,345,107,0
494,345,73,0
495,344,123,0
496,344,113,0
497,344,109,0
498,343,121,0
499,343,118,0
500,343,95,0
501,342,104,0
502,342,98,0
503,342,88,0
504,342,81,0
505,342,78,0
506,342,64,0
507,341,184,0
508,340,185,0
509,339,130,0
510,339,105,0
511,338,219,0
512,338,196,0
513,338,155,0
514,338,129,0
515,338,122,0
516,338,106,0
517,338,96,0
518,338,76,0
519,337,150,0
520,337,107,0
521,337,96,0
522,337,77,0
523,336,188,0
524,336,83,0
525,335,169,0
526,335,120,0
527,335,111,0
528,334,163,0
529,334,127,0
530,334,114,0
531,334,104,0
532,334,86,0
533,333,127,0
534,333,127,0
535,333,100,0
536,333,72,0
537,332,188,0
538,332,157,0
539,332,144,0
540,332,129,0
541,332,100,0
542,332,79,0
543,331,221,0
544,331,87,0
545,330,83,0
546,329,202,0
547,329,149,0
548,329,133,0
549,329,75,0
550,328,143,0
551,328,141,0
552,328,141,0
553,328,126,0
554,328,121,0
555,328,90,0
556,327,111,0
557,326,183,0
558,326,113,0
559,326,110,0
560,325,235,0
561,325,113,0
562,325,95,0
563,324,213,0
564,324,129,0
565,324,92,0
566,322,142,0
567,322,137,0
568,322,122,0
569,321,170,0
570,321,139,0
571,321,95,0
572,320,165,0
573,320,154,0
574,320,119,0
575,320,98,0
576,320,88,0
577,319,156,0
578,319,105,0
579,319,100,0
580,318,151,0
581,318,118,0
582,318,87,0
583,317,153,0
584,317,76,0
585,316,90,0
586,315,135,0
587,315,117,0
588,315,81,0
589,314,138,0
590,314,128,0
591,314,115,0
592,312,164,0
593,312,130,0
594,312,99,0
595,312,87,0
596,312,81,0
597,311,86,0
598,310,159,0
599,309,197,0
600,309,134,0
601,309,90,0
602,309,86,0
603,308,192,0
604,308,127,0
605,308,123,0
606,308,119,0
607,308,117,0
608,308,79,0
609,307,119,0
610,306,219,0
611,306,184,0
612,306,161,0
613,305,212,0
614,305,208,0
615,305,187,0
616,305,84,0
617,304,114,0
618,303,145,0
619,303,120,0
620,303,118,0
621,303,112,0
622,303,101,0
623,303,99,0
624,302,110,0
625,301,213,0
626,301,197,0
627,301,184,0
628,301,123,0
629,300,137,0
630,299,219,0
631,299,177,0
632,299,133,0
633,298,221,0
634,298,138,0
635,297,148,0
636,297,89,0
637,296,135,0
638,296,111,0
639,296,87,0
640,295,197,0
641,295,192,0
642,295,121,0
643,294,131,0
644,294,125,0
645,294,108,0
646,293,98,0
647,292,141,0
648,292,108,0
649,291,216,0
650,291,193,0
651,291,170,0
652,291,153,0
653,291,129,0
654,290,134,0
655,290,130,0
656,289,123,0
657,288,158,0
658,287,120,0
659,286,161,0
660,286,122,0
661,286,97,0
662,285,177,0
663,285,97,0
664,284,133,0
665,283,178,0
666,283,137,0
667,283,108,0
668,283,103,0
669,282,226,0
670,282,145,0
671,282,114,0
672,281,124,0
673,281,108,0
674,281,88,0
675,280,118,0
676,279,164,0
677,279,116,0
678,278,205,0
679,278,117,0
680,277,107,0
681,277,92,0
682,276,192,0
683,276,139,0
684,276,128,0
685,275,149,0
686,275,96,0
687,274,210,0
688,274,103,0
689,273,135,0
690,272,146,0
691,271,97,0
692,270,143,0
693,270,138,0
694,269,109,0
695,268,181,0
696,267,165,0
697,267,142,0
698,267,130,0
699,265,161,0
700,265,94,0
701,264,131,0
702,263,188,0
703,263,148,0
704,263,122,0
705,263,114,0
706,263,111,0
707,262,236,0
708,262,186,0
709,262,110,0
710,260,119,0
711,259,186,0
712,259,167,0
713,258,217,0
714,258,168,0
715,258,140,0
716,257,201,0
717,257,188,0
718,257,146,0
719,256,157,0
720,256,105,0
721,256,73,0
722,255,125,0
723,255,121,0
724,255,109,0
725,254,171,0
726,254,104,0
727,253,126,0
728,253,112,0
729,252,189,0
730,252,141,0
731,252,133,0
732,252,131,0
733,251,179,0
734,251,128,0
735,251,128,0
736,251,124,0
737,250,181,0
738,250,146,0
739,250,130,0
740,248,132,0
741,248,81,0
742,247,138,0
743,247,127,0
744,247,116,0
745,246,201,0
746,246,178,0
747,246,162,0
748,243,147,0
749,241,188,0
750,241,110,0
751,240,167,0
752,240,129,0
753,240,111,0
754,239,126,0
755,238,218,0
756,236,195,0
757,236,131,0
758,236,128,0
759,235,165,0
760,234,176,0
761,234,166,0
762,234,131,0
763,234,110,0
764,233,167,0
765,231,181,0
766,230,195,0
767,230,128,0
768,230,109,0
769,228,163,0
770,227,139,0
771,227,112,0
772,226,159,0
773,226,132,0
774,226,124,0
775,224,133,0
776,223,173,0
777,222,183,0
778,221,155,0
779,218,83,0
780,217,139,0
781,216,209,0
782,216,137,0
783,215,179,0
784,215,173,0
785,215,139,0
786,215,113,0
787,212,157,0
788,212,124,0
789,211,182,0
790,211,164,0
791,210,179,0
792,210,147,0
793,210,145,0
794,208,151,0
795,208,145,0
796,208,117,0
797,203,172,0
798,203,153,0
799,201,201,0
800,201,184,0
801,201,131,0
802,200,133,0
803,199,175,0
804,197,124,0
805,194,187,0
806,192,178,0
807,191,131,0
808,190,160,0
809,190,153,0
810,188,164,0
811,188,151,0
812,188,117,0
813,187,133,0
814,186,139,0
815,186,106,0
816,185,99,0
817,184,143,0
818,182,154,0
819,180,111,0
820,179,168,0
821,177,130,0
822,168,132,0
823,165,136,0
824,155,152,0
825,151,116,0
826,150,140,0
827,147,140,0
828,145,104,0


==> data/mnist/rebuttal_p_8model.csv <==
x,y1,y2,y3
0,812,17,0
1,808,21,0
2,804,25,0
3,802,27,0
4,801,28,0
5,798,31,0
6,798,31,0
7,796,33,0
8,795,34,0
9,791,38,0
10,790,39,0
11,788,41,0
12,787,42,0
13,785,44,0
14,785,44,0
15,785,44,0
16,783,46,0
17,781,48,0
18,780,49,0
19,778,51,0
20,776,53,0
21,774,55,0
22,774,55,0
23,771,58,0
24,767,62,0
25,766,63,0
26,766,63,0
27,764,65,0
28,763,66,0
29,760,69,0
30,757,72,0
31,756,73,0
32,756,73,0
33,755,74,0
34,754,75,0
35,753,76,0
36,753,76,0
37,753,76,0
38,751,78,0
39,750,79,0
40,750,79,0
41,748,81,0
42,746,83,0
43,746,83,0
44,743,86,0
45,743,86,0
46,743,86,0
47,741,88,0
48,740,89,0
49,740,89,0
50,739,90,0
51,739,90,0
52,738,91,0
53,738,91,0
54,737,92,0
55,735,94,0
56,733,96,0
57,732,97,0
58,729,100,0
59,729,100,0
60,727,102,0
61,726,103,0
62,726,103,0
63,725,104,0
64,724,105,0
65,724,105,0
66,724,105,0
67,723,106,0
68,722,107,0
69,721,108,0
70,721,108,0
71,721,108,0
72,721,108,0
73,721,108,0
74,720,109,0
75,718,111,0
76,718,111,0
77,717,112,0
78,716,113,0
79,716,113,0
80,715,114,0
81,714,115,0
82,713,116,0
83,712,117,0
84,712,117,0
85,711,118,0
86,711,118,0
87,710,119,0
88,709,120,0
89,706,123,0
90,706,123,0
91,706,123,0
92,706,123,0
93,706,123,0
94,705,124,0
95,703,126,0
96,702,127,0
97,700,129,0
98,699,130,0
99,698,131,0
100,698,131,0
101,697,132,0
102,697,132,0
103,697,132,0
104,693,136,0
105,691,138,0
106,690,139,0
107,689,140,0
108,688,141,0
109,686,143,0
110,684,145,0
111,684,145,0
112,683,146,0
113,682,147,0
114,678,151,0
115,678,151,0
116,677,152,0
117,677,152,0
118,676,153,0
119,675,154,0
120,674,155,0
121,674,155,0
122,673,156,0
123,673,156,0
124,672,157,0
125,671,158,0
126,671,158,0
127,668,161,0
128,668,161,0
129,667,162,0
130,667,162,0
131,666,163,0
132,666,163,0
133,665,164,0
134,665,164,0
135,664,165,0
136,663,166,0
137,662,167,0
138,661,168,0
139,660,169,0
140,660,169,0
141,659,170,0
142,659,170,0
143,659,170,0
144,659,170,0
145,658,171,0
146,657,172,0
147,656,173,0
148,656,173,0
149,655,174,0
150,655,174,0
151,653,176,0
152,653,176,0
153,652,177,0
154,652,177,0
155,651,178,0
156,650,179,0
157,649,180,0
158,649,180,0
159,648,181,0
160,648,181,0
161,648,181,0
162,648,181,0
163,647,182,0
164,646,183,0
165,645,184,0
166,645,184,0
167,644,185,0
168,644,185,0
169,643,186,0
170,643,186,0
171,642,187,0
172,641,188,0
173,640,189,0
174,639,190,0
175,639,190,0
176,638,191,0
177,636,193,0
178,636,193,0
179,633,196,0
180,632,197,0
181,631,198,0
182,630,199,0
183,628,201,0
184,627,202,0
185,626,203,0
186,624,205,0
187,623,206,0
188,622,207,0
189,619,210,0
190,619,210,0
191,619,210,0
192,619,210,0
193,618,211,0
194,618,211,0
195,618,211,0
196,617,212,0
197,617,212,0
198,615,214,0
199,615,214,0
200,614,215,0
201,613,216,0
202,612,217,0
203,610,219,0
204,609,220,0
205,609,220,0
206,609,220,0
207,608,221,0
208,608,221,0
209,607,222,0
210,607,222,0
211,607,222,0
212,606,223,0
213,606,223,0
214,606,223,0
215,605,224,0
216,604,225,0
217,604,225,0
218,603,226,0
219,602,227,0
220,602,227,0
221,601,228,0
222,601,228,0
223,600,229,0
224,600,229,0
225,597,232,0
226,596,233,0
227,596,233,0
228,596,233,0
229,595,234,0
230,594,235,0
231,591,238,0
232,590,239,0
233,590,239,0
234,590,239,0
235,588,241,0
236,588,241,0
237,587,242,0
238,585,244,0
239,585,244,0
240,585,244,0
241,582,247,0
242,582,247,0
243,581,248,0
244,579,250,0
245,579,250,0
246,578,251,0
247,576,253,0
248,576,253,0
249,574,255,0
250,574,255,0
251,573,256,0
252,573,256,0
253,573,256,0
254,571,258,0
255,571,258,0
256,570,259,0
257,569,260,0
258,567,262,0
259,566,263,0
260,565,264,0
261,564,265,0
262,562,267,0
263,562,267,0
264,558,271,0
265,557,272,0
266,557,272,0
267,557,272,0
268,557,272,0
269,556,273,0
270,555,274,0
271,554,275,0
272,554,275,0
273,552,277,0
274,550,279,0
275,550,279,0
276,549,280,0
277,549,280,0
278,549,280,0
279,549,280,0
280,548,281,0
281,547,282,0
282,547,282,0
283,546,283,0
284,545,284,0
285,541,288,0
286,541,288,0
287,541,288,0
288,540,289,0
289,539,290,0
290,539,290,0
291,538,291,0
292,538,291,0
293,537,292,0
294,537,292,0
295,536,293,0
296,536,293,0
297,534,295,0
298,533,296,0
299,531,298,0
300,527,302,0
301,526,303,0
302,524,305,0
303,523,306,0
304,522,307,0
305,521,308,0
306,521,308,0
307,520,309,0
308,518,311,0
309,518,311,0
310,517,312,0
311,515,314,0
312,514,315,0
313,513,316,0
314,512,317,0
315,512,317,0
316,512,317,0
317,511,318,0
318,510,319,0
319,510,319,0
320,508,321,0
321,506,323,0
322,505,324,0
323,505,324,0
324,504,325,0
325,503,326,0
326,502,327,0
327,502,327,0
328,501,328,0
329,501,328,0
330,500,329,0
331,500,329,0
332,499,330,0
333,499,330,0
334,499,330,0
335,499,330,0
336,497,332,0
337,497,332,0
338,496,333,0
339,496,333,0
340,495,334,0
341,494,335,0
342,494,335,0
343,494,335,0
344,493,336,0
345,493,336,0
346,492,337,0
347,492,337,0
348,491,338,0
349,490,339,0
350,490,339,0
351,488,341,0
352,486,343,0
353,486,343,0
354,485,344,0
355,484,345,0
356,484,345,0
357,482,347,0
358,480,349,0
359,480,349,0
360,479,350,0
361,479,350,0
362,477,352,0
363,476,353,0
364,475,354,0
365,474,355,0
366,474,355,0
367,473,356,0
368,472,357,0
369,472,357,0
370,472,357,0
371,472,357,0
372,469,360,0
373,469,360,0
374,468,361,0
375,467,362,0
376,466,363,0
377,466,363,0
378,465,364,0
379,465,364,0
380,465,364,0
381,464,365,0
382,464,365,0
383,464,365,0
384,464,365,0
385,464,365,0
386,463,366,0
387,462,367,0
388,461,368,0
389,461,368,0
390,460,369,0
391,460,369,0
392,459,370,0
393,456,373,0
394,455,374,0
395,454,375,0
396,454,375,0
397,452,377,0
398,450,379,0
399,446,383,0
400,445,384,0
401,445,384,0
402,444,385,0
403,444,385,0
404,444,385,0
405,443,386,0
406,443,386,0
407,440,389,0
408,440,389,0
409,438,391,0
410,436,393,0
411,435,394,0
412,435,394,0
413,434,395,0
414,432,397,0
415,432,397,0
416,432,397,0
417,431,398,0
418,428,401,0
419,428,401,0
420,428,401,0
421,427,402,0
422,427,402,0
423,427,402,0
424,427,402,0
425,427,402,0
426,426,403,0
427,426,403,0
428,426,403,0
429,423,406,0
430,422,407,0
431,421,408,0
432,420,409,0
433,419,410,0
434,419,410,0
435,416,413,0
436,414,415,0
437,414,415,0
438,413,416,0
439,410,419,0
440,410,419,0
441,410,419,0
442,407,422,0
443,404,425,0
444,404,425,0
445,403,426,0
446,402,427,0
447,402,427,0
448,401,428,0
449,399,430,0
450,399,430,0
451,398,431,0
452,396,433,0
453,395,434,0
454,395,434,0
455,393,436,0
456,391,438,0
457,389,440,0
458,387,442,0
459,386,443,0
460,385,444,0
461,384,445,0
462,384,445,0
463,379,450,0
464,378,451,0
465,378,451,0
466,376,453,0
467,376,453,0
468,375,454,0
469,370,459,0
470,369,460,0
471,366,463,0
472,366,463,0
473,363,466,0
474,362,467,0
475,361,468,0
476,360,469,0
477,359,470,0
478,359,470,0
479,358,471,0
480,356,473,0
481,353,476,0
482,348,481,0
483,347,482,0
484,345,484,0
485,345,484,0
486,345,484,0
487,343,486,0
488,342,487,0
489,341,488,0
490,339,490,0
491,334,495,0
492,333,496,0
493,333,496,0
494,332,497,0
495,331,498,0
496,330,499,0
497,329,500,0
498,325,504,0
499,322,507,0
500,320,509,0
501,315,514,0
502,315,514,0
503,315,514,0
504,312,517,0
505,312,517,0
506,311,518,0
507,309,520,0
508,308,521,0
509,305,524,0
510,305,524,0
511,304,525,0
512,301,528,0
513,300,529,0
514,299,530,0
515,296,533,0
516,296,533,0
517,295,534,0
518,295,534,0
519,293,536,0
520,292,537,0
521,292,537,0
522,292,537,0
523,289,540,0
524,286,543,0
525,286,543,0
526,285,544,0
527,283,546,0
528,280,549,0
529,280,549,0
530,280,549,0
531,279,550,0
532,278,551,0
533,277,552,0
534,275,554,0
535,274,555,0
536,274,555,0
537,273,556,0
538,269,560,0
539,269,560,0
540,268,561,0
541,265,564,0
542,265,564,0
543,264,565,0
544,262,567,0
545,260,569,0
546,252,577,0
547,252,577,0
548,251,578,0
549,251,578,0
550,247,582,0
551,247,582,0
552,245,584,0
553,238,591,0
554,237,592,0
555,236,593,0
556,234,595,0
557,233,596,0
558,229,600,0
559,227,602,0
560,220,609,0
561,213,616,0
562,212,617,0
563,207,622,0
564,195,634,0
565,191,638,0
566,183,646,0
567,183,646,0
568,181,648,0
569,176,653,0
570,175,654,0
571,171,658,0
572,166,663,0
573,166,663,0
574,164,665,0
575,160,669,0
576,155,674,0
577,147,682,0
578,141,688,0
579,141,688,0
580,140,689,0
581,139,690,0
582,138,691,0
583,131,698,0
584,127,702,0
585,125,704,0
586,112,717,0
587,107,722,0
588,105,724,0
589,102,727,0
590,93,736,0
591,93,736,0
592,71,758,0
593,68,761,0
594,64,765,0
595,64,765,0
596,59,770,0
597,42,787,0
598,40,789,0
599,24,805,0


==> data/mnist/rebuttal_p_9input.csv <==
x,y1,y2,y3
0,559,17,0
1,551,12,0
2,550,14,0
3,550,13,0
4,549,26,0
5,548,11,0
6,547,29,0
7,546,21,0
8,544,16,0
9,543,26,0
10,543,12,0
11,542,15,0
12,542,15,0
13,542,14,0
14,542,14,0
15,540,18,0
16,540,17,0
17,540,13,0
18,539,24,0
19,539,23,0
20,539,14,0
21,538,40,0
22,538,12,0
23,537,28,0
24,536,27,0
25,536,20,0
26,536,16,0
27,536,13,0
28,535,18,0
29,534,32,0
30,534,31,0
31,533,27,0
32,533,19,0
33,533,14,0
34,532,35,0
35,532,29,0
36,532,20,0
37,532,16,0
38,530,21,0
39,530,19,0
40,529,30,0
41,529,28,0
42,529,25,0
43,529,16,0
44,528,36,0
45,528,30,0
46,528,25,0
47,528,24,0
48,526,24,0
49,526,19,0
50,526,17,0
51,525,23,0
52,525,19,0
53,524,33,0
54,524,31,0
55,523,24,0
56,523,21,0
57,523,20,0
58,523,18,0
59,522,24,0
60,522,22,0
61,522,21,0
62,522,21,0
63,521,37,0
64,521,21,0
65,521,19,0
66,521,19,0
67,520,38,0
68,520,23,0
69,520,18,0
70,519,31,0
71,519,26,0
72,519,20,0
73,519,19,0
74,519,17,0
75,518,21,0
76,517,37,0
77,517,35,0
78,517,27,0
79,516,22,0
80,514,43,0
81,514,38,0
82,514,29,0
83,514,25,0
84,514,22,0
85,513,62,0
86,513,35,0
87,512,52,0
88,512,39,0
89,512,24,0
90,511,49,0
91,511,42,0
92,511,40,0
93,511,28,0
94,511,19,0
95,510,48,0
96,510,34,0
97,510,26,0
98,510,23,0
99,510,22,0
100,510,21,0
101,509,33,0
102,509,33,0
103,509,31,0
104,509,23,0
105,508,34,0
106,508,31,0
107,508,31,0
108,508,30,0
109,508,28,0
110,507,42,0
111,507,24,0
112,506,32,0
113,506,29,0
114,506,25,0
115,506,25,0
116,505,46,0
117,505,46,0
118,505,42,0
119,505,36,0
120,504,52,0
121,504,35,0
122,504,25,0
123,503,38,0
124,503,26,0
125,502,42,0
126,502,38,0
127,502,35,0
128,502,32,0
129,502,21,0
130,501,65,0
131,501,44,0
132,501,38,0
133,501,32,0
134,501,31,0
135,500,59,0
136,500,37,0
137,500,21,0
138,499,40,0
139,498,51,0
140,498,31,0
141,497,36,0
142,497,32,0
143,497,31,0
144,497,28,0
145,497,24,0
146,496,31,0
147,495,55,0
148,495,44,0
149,495,41,0
150,495,40,0
151,495,36,0
152,495,36,0
153,495,36,0
154,495,30,0
155,494,61,0
156,494,54,0
157,494,45,0
158,494,38,0
159,494,36,0
160,493,39,0
161,493,34,0
162,493,32,0
163,493,30,0
164,492,41,0
165,492,37,0
166,492,30,0
167,491,33,0
168,491,27,0
169,491,19,0
170,490,43,0
171,490,39,0
172,490,39,0
173,490,35,0
174,490,35,0
175,490,30,0
176,489,55,0
177,489,52,0
178,489,49,0
179,489,44,0
180,489,44,0
181,489,33,0
182,489,29,0
183,488,39,0
184,488,32,0
185,488,28,0
186,488,26,0
187,487,46,0
188,487,46,0
189,487,36,0
190,487,31,0
191,487,30,0
192,487,27,0
193,487,26,0
194,486,60,0
195,486,54,0
196,486,35,0
197,486,35,0
198,486,31,0
199,485,44,0
200,485,36,0
201,485,36,0
202,485,30,0
203,485,30,0
204,485,27,0
205,484,54,0
206,484,37,0
207,484,37,0
208,484,36,0
209,484,36,0
210,484,34,0
211,484,32,0
212,484,32,0
213,484,30,0
214,482,39,0
215,482,31,0
216,482,27,0
217,481,73,0
218,481,45,0
219,481,33,0
220,481,30,0
221,480,60,0
222,480,54,0
223,480,49,0
224,480,48,0
225,480,42,0
226,480,35,0
227,480,33,0
228,480,29,0
229,478,51,0
230,478,44,0
231,478,40,0
232,478,34,0
233,478,30,0
234,477,50,0
235,477,42,0
236,476,57,0
237,476,46,0
238,475,73,0
239,475,41,0
240,475,40,0
241,475,32,0
242,474,52,0
243,474,42,0
244,474,29,0
245,473,50,0
246,473,44,0
247,473,33,0
248,472,99,0
249,472,59,0
250,472,58,0
251,472,55,0
252,472,53,0
253,472,38,0
254,472,38,0
255,472,36,0
256,472,34,0
257,472,31,0
258,471,55,0
259,471,42,0
260,470,51,0
261,470,37,0
262,470,31,0
263,469,62,0
264,469,58,0
265,469,41,0
266,469,40,0
267,469,39,0
268,469,36,0
269,469,34,0
270,468,55,0
271,468,41,0
272,467,68,0
273,467,39,0
274,466,47,0
275,466,41,0
276,465,95,0
277,465,73,0
278,465,48,0
279,465,46,0
280,465,42,0
281,465,41,0
282,465,37,0
283,465,37,0
284,465,35,0
285,464,80,0
286,464,58,0
287,464,45,0
288,464,40,0
289,464,39,0
290,464,28,0
291,463,70,0
292,463,43,0
293,463,41,0
294,463,37,0
295,463,35,0
296,463,35,0
297,462,67,0
298,462,40,0
299,462,40,0
300,462,38,0
301,461,62,0
302,461,52,0
303,461,45,0
304,461,40,0
305,460,63,0
306,460,59,0
307,460,39,0
308,460,36,0
309,460,32,0
310,459,43,0
311,458,66,0
312,458,61,0
313,458,51,0
314,458,50,0
315,458,38,0
316,458,35,0
317,457,44,0
318,457,36,0
319,456,56,0
320,456,55,0
321,456,55,0
322,456,38,0
323,456,34,0
324,455,68,0
325,455,65,0
326,455,53,0
327,454,93,0
328,454,35,0
329,453,71,0
330,453,50,0
331,453,40,0
332,453,39,0
333,453,37,0
334,452,59,0
335,452,51,0
336,452,45,0
337,452,43,0
338,451,88,0
339,451,79,0
340,451,66,0
341,451,56,0
342,451,53,0
343,451,53,0
344,451,31,0
345,450,56,0
346,450,51,0
347,450,51,0
348,450,40,0
349,449,65,0
350,449,45,0
351,449,40,0
352,448,52,0
353,448,45,0
354,448,44,0
355,448,35,0
356,447,84,0
357,447,50,0
358,447,49,0
359,447,46,0
360,447,28,0
361,446,62,0
362,446,61,0
363,446,61,0
364,446,40,0
365,446,34,0
366,445,83,0
367,445,67,0
368,445,52,0
369,444,67,0
370,444,64,0
371,444,54,0
372,443,66,0
373,443,65,0
374,443,55,0
375,443,49,0
376,443,40,0
377,442,53,0
378,441,74,0
379,440,58,0
380,440,35,0
381,439,69,0
382,439,57,0
383,438,66,0
384,438,54,0
385,438,39,0
386,437,84,0
387,437,70,0
388,437,49,0
389,437,46,0
390,437,30,0
391,436,81,0
392,436,52,0
393,436,51,0
394,436,37,0
395,435,114,0
396,435,60,0
397,435,56,0
398,435,42,0
399,434,64,0
400,433,91,0
401,433,77,0
402,433,49,0
403,433,40,0
404,433,36,0
405,432,59,0
406,432,44,0
407,432,40,0
408,431,67,0
409,431,56,0
410,431,50,0
411,431,39,0
412,430,60,0
413,430,54,0
414,429,67,0
415,429,65,0
416,429,61,0
417,429,52,0
418,429,45,0
419,428,71,0
420,428,60,0
421,428,59,0
422,427,59,0
423,427,57,0
424,427,52,0
425,427,51,0
426,426,72,0
427,426,58,0
428,426,54,0
429,425,83,0
430,425,71,0
431,425,68,0
432,425,56,0
433,425,53,0
434,425,52,0
435,425,47,0
436,424,104,0
437,424,74,0
438,424,73,0
439,424,53,0
440,424,51,0
441,424,40,0
442,423,60,0
443,423,49,0
444,423,46,0
445,423,46,0
446,422,107,0
447,422,52,0
448,422,36,0
449,421,97,0
450,421,58,0
451,421,53,0
452,421,44,0
453,420,61,0
454,419,98,0
455,419,90,0
456,419,67,0
457,419,62,0
458,419,46,0
459,418,92,0
460,418,87,0
461,418,58,0
462,417,91,0
463,417,71,0
464,417,56,0
465,417,43,0
466,416,74,0
467,416,69,0
468,416,57,0
469,415,82,0
470,415,73,0
471,413,92,0
472,413,65,0
473,412,45,0
474,412,37,0
475,411,86,0
476,411,84,0
477,411,59,0
478,411,58,0
479,411,45,0
480,410,70,0
481,410,60,0
482,410,47,0
483,409,98,0
484,409,76,0
485,409,67,0
486,409,59,0
487,408,108,0
488,408,97,0
489,408,68,0
490,408,64,0
491,408,63,0
492,408,50,0
493,407,68,0
494,406,66,0
495,406,56,0
496,405,80,0
497,405,66,0
498,405,65,0
499,405,59,0
500,404,72,0
501,404,58,0
502,403,57,0
503,402,105,0
504,402,97,0
505,402,73,0
506,402,65,0
507,402,64,0
508,402,54,0
509,402,53,0
510,402,46,0
511,402,45,0
512,401,79,0
513,401,67,0
514,401,55,0
515,400,98,0
516,400,83,0
517,400,65,0
518,398,119,0
519,398,84,0
520,398,54,0
521,398,49,0
522,397,48,0
523,395,65,0
524,394,112,0
525,394,94,0
526,394,91,0
527,394,77,0
528,394,58,0
529,392,72,0
530,392,54,0
531,391,119,0
532,391,56,0
533,390,92,0
534,389,134,0
535,389,68,0
536,389,62,0
537,388,80,0
538,388,51,0
539,387,131,0
540,387,120,0
541,387,100,0
542,387,39,0
543,386,119,0
544,385,135,0
545,385,119,0
546,385,76,0
547,385,74,0
548,384,76,0
549,383,97,0
550,383,91,0
551,383,78,0
552,381,74,0
553,381,54,0
554,380,80,0
555,380,61,0
556,379,79,0
557,378,119,0
558,378,105,0
559,378,86,0
560,377,93,0
561,377,77,0
562,377,76,0
563,377,75,0
564,377,61,0
565,377,60,0
566,377,58,0
567,376,128,0
568,376,86,0
569,376,72,0
570,375,127,0
571,375,95,0
572,375,74,0
573,375,71,0
574,375,63,0
575,375,60,0
576,374,79,0
577,373,82,0
578,373,66,0
579,373,64,0
580,373,62,0
581,373,56,0
582,372,83,0
583,372,74,0
584,372,62,0
585,371,91,0
586,370,77,0
587,369,97,0
588,368,97,0
589,368,86,0
590,368,81,0
591,368,73,0
592,366,94,0
593,366,84,0
594,366,78,0
595,366,72,0
596,365,89,0
597,365,82,0
598,365,66,0
599,364,96,0
600,364,93,0
601,363,62,0
602,363,59,0
603,362,94,0
604,362,88,0
605,362,72,0
606,361,108,0
607,361,90,0
608,361,75,0
609,360,119,0
610,360,93,0
611,360,71,0
612,360,68,0
613,359,112,0
614,358,125,0
615,358,75,0
616,357,85,0
617,357,76,0
618,357,59,0
619,356,91,0
620,356,80,0
621,356,79,0
622,355,109,0
623,355,100,0
624,355,56,0
625,355,54,0
626,354,99,0
627,354,82,0
628,354,82,0
629,354,65,0
630,353,63,0
631,352,111,0
632,351,66,0
633,351,54,0
634,350,121,0
635,350,113,0
636,350,72,0
637,350,57,0
638,348,123,0
639,348,120,0
640,348,103,0
641,348,73,0
642,347,69,0
643,347,68,0
644,346,115,0
645,346,95,0
646,346,79,0
647,345,133,0
648,344,83,0
649,344,78,0
650,343,148,0
651,343,139,0
652,343,126,0
653,343,113,0
654,343,76,0
655,342,144,0
656,342,95,0
657,340,121,0
658,340,90,0
659,340,89,0
660,340,89,0
661,340,63,0
662,339,125,0
663,339,111,0
664,339,100,0
665,339,54,0
666,338,119,0
667,338,81,0
668,334,199,0
669,334,132,0
670,334,111,0
671,334,93,0
672,334,76,0
673,333,106,0
674,332,105,0
675,331,186,0
676,331,65,0
677,330,150,0
678,330,139,0
679,330,102,0
680,329,58,0
681,328,109,0
682,327,138,0
683,327,99,0
684,327,66,0
685,326,104,0
686,326,92,0
687,326,77,0
688,325,158,0
689,325,118,0
690,325,112,0
691,325,88,0
692,324,130,0
693,324,128,0
694,324,109,0
695,323,122,0
696,323,95,0
697,322,130,0
698,322,115,0
699,322,86,0
700,322,85,0
701,322,80,0
702,322,76,0
703,322,72,0
704,321,104,0
705,320,178,0
706,320,157,0
707,320,130,0
708,319,104,0
709,319,99,0
710,319,77,0
711,318,109,0
712,318,92,0
713,317,166,0
714,317,76,0
715,316,81,0
716,316,74,0
717,315,140,0
718,315,70,0
719,314,105,0
720,314,100,0
721,314,97,0
722,313,134,0
723,313,127,0
724,313,118,0
725,311,109,0
726,311,95,0
727,311,68,0
728,310,108,0
729,310,89,0
730,309,87,0
731,308,193,0
732,308,111,0
733,308,93,0
734,307,75,0
735,306,121,0
736,306,107,0
737,305,122,0
738,305,105,0
739,304,180,0
740,303,98,0
741,302,105,0
742,301,125,0
743,301,93,0
744,300,82,0
745,299,128,0
746,299,116,0
747,298,169,0
748,298,122,0
749,298,87,0
750,296,109,0
751,294,101,0
752,292,116,0
753,292,108,0
754,292,105,0
755,292,79,0
756,291,216,0
757,288,174,0
758,288,144,0
759,286,186,0
760,286,148,0
761,286,96,0
762,285,170,0
763,282,142,0
764,282,105,0
765,282,93,0
766,282,68,0
767,280,112,0
768,280,91,0
769,278,208,0
770,278,153,0
771,277,108,0
772,276,103,0
773,274,135,0
774,274,110,0
775,274,108,0
776,274,103,0
777,274,86,0
778,273,253,0
779,273,87,0
780,272,231,0
781,272,180,0
782,272,174,0
783,272,109,0
784,272,101,0
785,271,138,0
786,271,117,0
787,270,105,0
788,270,85,0
789,268,123,0
790,268,105,0
791,268,79,0
792,267,121,0
793,267,98,0
794,266,161,0
795,265,119,0
796,265,91,0
797,264,201,0
798,264,94,0
799,264,83,0
800,264,83,0
801,262,156,0
802,262,130,0
803,261,167,0
804,260,222,0
805,260,176,0
806,260,145,0
807,260,112,0
808,259,192,0
809,259,119,0
810,259,74,0
811,258,138,0
812,258,101,0
813,257,128,0
814,257,90,0
815,257,89,0
816,256,132,0
817,256,102,0
818,255,185,0
819,255,131,0
820,254,138,0
821,254,116,0
822,254,96,0
823,254,92,0
824,253,184,0
825,252,155,0
826,251,198,0
827,251,191,0
828,251,115,0
829,250,191,0
830,250,153,0
831,249,137,0
832,248,167,0
833,248,133,0
834,247,216,0
835,244,149,0
836,244,127,0
837,243,217,0
838,243,188,0
839,243,144,0
840,243,75,0
841,242,150,0
842,242,92,0
843,241,192,0
844,240,168,0
845,240,157,0
846,240,124,0
847,239,154,0
848,238,146,0
849,238,122,0
850,237,168,0
851,237,86,0
852,236,219,0
853,236,162,0
854,234,227,0
855,234,181,0
856,233,140,0
857,233,93,0
858,232,162,0
859,232,121,0
860,231,144,0
861,226,222,0
862,226,205,0
863,226,202,0
864,225,132,0
865,222,194,0
866,222,189,0
867,222,141,0
868,220,104,0
869,218,212,0
870,218,111,0
871,217,114,0
872,215,165,0
873,215,91,0
874,213,114,0
875,212,202,0
876,212,192,0
877,212,133,0
878,209,158,0
879,208,130,0
880,208,124,0
881,207,161,0
882,207,90,0
883,206,143,0
884,206,142,0
885,206,135,0
886,205,178,0
887,204,140,0
888,203,126,0
889,203,97,0
890,202,169,0
891,200,171,0
892,199,177,0
893,197,171,0
894,197,171,0
895,197,163,0
896,197,152,0
897,196,111,0
898,195,172,0
899,195,125,0
900,194,172,0
901,193,155,0
902,193,133,0
903,192,149,0
904,192,122,0
905,190,178,0
906,187,145,0
907,187,140,0
908,185,167,0
909,183,143,0
910,181,147,0
911,178,133,0
912,176,117,0
913,169,117,0
914,167,124,0
915,166,131,0
916,163,153,0
917,161,154,0
918,161,151,0
919,158,154,0
920,156,136,0
921,156,129,0
922,155,141,0
923,153,140,0
924,148,129,0
925,147,145,0
926,143,138,0
927,139,129,0
928,135,120,0
929,134,125,0
930,121,109,0


==> data/mnist/rebuttal_p_9model.csv <==
x,y1,y2,y3
0,891,40,0
1,889,42,0
2,888,43,0
3,876,55,0
4,876,55,0
5,875,56,0
6,875,56,0
7,874,57,0
8,874,57,0
9,873,58,0
10,873,58,0
11,871,60,0
12,870,61,0
13,869,62,0
14,869,62,0
15,867,64,0
16,866,65,0
17,865,66,0
18,865,66,0
19,863,68,0
20,862,69,0
21,861,70,0
22,861,70,0
23,860,71,0
24,859,72,0
25,859,72,0
26,858,73,0
27,852,79,0
28,850,81,0
29,850,81,0
30,849,82,0
31,848,83,0
32,848,83,0
33,848,83,0
34,847,84,0
35,844,87,0
36,842,89,0
37,841,90,0
38,840,91,0
39,840,91,0
40,840,91,0
41,839,92,0
42,838,93,0
43,836,95,0
44,836,95,0
45,836,95,0
46,834,97,0
47,833,98,0
48,833,98,0
49,832,99,0
50,830,101,0
51,830,101,0
52,828,103,0
53,828,103,0
54,826,105,0
55,825,106,0
56,823,108,0
57,822,109,0
58,822,109,0
59,821,110,0
60,821,110,0
61,821,110,0
62,820,111,0
63,818,113,0
64,817,114,0
65,816,115,0
66,816,115,0
67,816,115,0
68,816,115,0
69,814,117,0
70,813,118,0
71,813,118,0
72,813,118,0
73,813,118,0
74,812,119,0
75,811,120,0
76,810,121,0
77,809,122,0
78,808,123,0
79,807,124,0
80,806,125,0
81,806,125,0
82,804,127,0
83,803,128,0
84,801,130,0
85,800,131,0
86,799,132,0
87,799,132,0
88,797,134,0
89,797,134,0
90,795,136,0
91,794,137,0
92,791,140,0
93,791,140,0
94,791,140,0
95,790,141,0
96,789,142,0
97,789,142,0
98,788,143,0
99,787,144,0
100,786,145,0
101,785,146,0
102,784,147,0
103,784,147,0
104,784,147,0
105,782,149,0
106,782,149,0
107,782,149,0
108,781,150,0
109,781,150,0
110,780,151,0
111,780,151,0
112,779,152,0
113,779,152,0
114,778,153,0
115,778,153,0
116,778,153,0
117,776,155,0
118,774,157,0
119,774,157,0
120,772,159,0
121,772,159,0
122,772,159,0
123,772,159,0
124,771,160,0
125,770,161,0
126,770,161,0
127,769,162,0
128,769,162,0
129,768,163,0
130,768,163,0
131,768,163,0
132,768,163,0
133,768,163,0
134,768,163,0
135,767,164,0
136,766,165,0
137,765,166,0
138,764,167,0
139,764,167,0
140,763,168,0
141,763,168,0
142,762,169,0
143,761,170,0
144,759,172,0
145,758,173,0
146,758,173,0
147,758,173,0
148,758,173,0
149,758,173,0
150,758,173,0
151,758,173,0
152,758,173,0
153,757,174,0
154,754,177,0
155,754,177,0
156,754,177,0
157,753,178,0
158,751,180,0
159,749,182,0
160,749,182,0
161,747,184,0
162,747,184,0
163,747,184,0
164,746,185,0
165,743,188,0
166,742,189,0
167,741,190,0
168,741,190,0
169,740,191,0
170,740,191,0
171,740,191,0
172,739,192,0
173,739,192,0
174,739,192,0
175,738,193,0
176,737,194,0
177,736,195,0
178,736,195,0
179,736,195,0
180,735,196,0
181,735,196,0
182,734,197,0
183,734,197,0
184,732,199,0
185,732,199,0
186,730,201,0
187,730,201,0
188,730,201,0
189,729,202,0
190,728,203,0
191,728,203,0
192,728,203,0
193,728,203,0
194,727,204,0
195,727,204,0
196,725,206,0
197,724,207,0
198,723,208,0
199,722,209,0
200,721,210,0
201,720,211,0
202,720,211,0
203,720,211,0
204,720,211,0
205,718,213,0
206,718,213,0
207,716,215,0
208,716,215,0
209,716,215,0
210,714,217,0
211,714,217,0
212,713,218,0
213,711,220,0
214,711,220,0
215,710,221,0
216,710,221,0
217,710,221,0
218,709,222,0
219,709,222,0
220,709,222,0
221,708,223,0
222,707,224,0
223,707,224,0
224,706,225,0
225,705,226,0
226,705,226,0
227,705,226,0
228,704,227,0
229,703,228,0
230,702,229,0
231,697,234,0
232,696,235,0
233,696,235,0
234,695,236,0
235,695,236,0
236,694,237,0
237,694,237,0
238,693,238,0
239,693,238,0
240,692,239,0
241,692,239,0
242,692,239,0
243,691,240,0
244,691,240,0
245,690,241,0
246,688,243,0
247,688,243,0
248,688,243,0
249,687,244,0
250,687,244,0
251,686,245,0
252,686,245,0
253,685,246,0
254,684,247,0
255,684,247,0
256,683,248,0
257,683,248,0
258,682,249,0
259,681,250,0
260,680,251,0
261,679,252,0
262,678,253,0
263,677,254,0
264,677,254,0
265,676,255,0
266,676,255,0
267,676,255,0
268,675,256,0
269,675,256,0
270,674,257,0
271,674,257,0
272,674,257,0
273,673,258,0
274,672,259,0
275,672,259,0
276,671,260,0
277,671,260,0
278,671,260,0
279,670,261,0
280,669,262,0
281,669,262,0
282,668,263,0
283,668,263,0
284,667,264,0
285,667,264,0
286,667,264,0
287,666,265,0
288,665,266,0
289,665,266,0
290,664,267,0
291,661,270,0
292,660,271,0
293,660,271,0
294,659,272,0
295,658,273,0
296,657,274,0
297,657,274,0
298,655,276,0
299,653,278,0
300,653,278,0
301,653,278,0
302,651,280,0
303,651,280,0
304,650,281,0
305,649,282,0
306,649,282,0
307,648,283,0
308,647,284,0
309,647,284,0
310,647,284,0
311,646,285,0
312,643,288,0
313,641,290,0
314,640,291,0
315,640,291,0
316,640,291,0
317,639,292,0
318,638,293,0
319,638,293,0
320,638,293,0
321,636,295,0
322,636,295,0
323,635,296,0
324,634,297,0
325,634,297,0
326,634,297,0
327,632,299,0
328,632,299,0
329,632,299,0
330,629,302,0
331,629,302,0
332,629,302,0
333,627,304,0
334,626,305,0
335,624,307,0
336,624,307,0
337,623,308,0
338,623,308,0
339,623,308,0
340,621,310,0
341,621,310,0
342,620,311,0
343,620,311,0
344,620,311,0
345,619,312,0
346,619,312,0
347,619,312,0
348,619,312,0
349,618,313,0
350,618,313,0
351,616,315,0
352,615,316,0
353,614,317,0
354,613,318,0
355,612,319,0
356,610,321,0
357,609,322,0
358,608,323,0
359,603,328,0
360,602,329,0
361,601,330,0
362,601,330,0
363,599,332,0
364,599,332,0
365,599,332,0
366,599,332,0
367,598,333,0
368,598,333,0
369,597,334,0
370,597,334,0
371,597,334,0
372,596,335,0
373,596,335,0
374,595,336,0
375,595,336,0
376,594,337,0
377,594,337,0
378,594,337,0
379,592,339,0
380,592,339,0
381,592,339,0
382,591,340,0
383,589,342,0
384,589,342,0
385,586,345,0
386,583,348,0
387,582,349,0
388,582,349,0
389,579,352,0
390,577,354,0
391,576,355,0
392,576,355,0
393,575,356,0
394,574,357,0
395,574,357,0
396,571,360,0
397,571,360,0
398,571,360,0
399,570,361,0
400,569,362,0
401,569,362,0
402,567,364,0
403,567,364,0
404,566,365,0
405,566,365,0
406,565,366,0
407,564,367,0
408,563,368,0
409,561,370,0
410,561,370,0
411,560,371,0
412,560,371,0
413,560,371,0
414,557,374,0
415,556,375,0
416,556,375,0
417,554,377,0
418,553,378,0
419,550,381,0
420,549,382,0
421,549,382,0
422,549,382,0
423,549,382,0
424,548,383,0
425,547,384,0
426,546,385,0
427,545,386,0
428,544,387,0
429,542,389,0
430,539,392,0
431,537,394,0
432,536,395,0
433,536,395,0
434,535,396,0
435,533,398,0
436,532,399,0
437,532,399,0
438,530,401,0
439,527,404,0
440,526,405,0
441,525,406,0
442,525,406,0
443,523,408,0
444,522,409,0
445,522,409,0
446,521,410,0
447,520,411,0
448,520,411,0
449,520,411,0
450,517,414,0
451,516,415,0
452,516,415,0
453,513,418,0
454,513,418,0
455,513,418,0
456,509,422,0
457,509,422,0
458,508,423,0
459,506,425,0
460,501,430,0
461,496,435,0
462,495,436,0
463,494,437,0
464,491,440,0
465,489,442,0
466,486,445,0
467,486,445,0
468,484,447,0
469,477,454,0
470,476,455,0
471,474,457,0
472,473,458,0
473,472,459,0
474,471,460,0
475,470,461,0
476,468,463,0
477,468,463,0
478,468,463,0
479,468,463,0
480,465,466,0
481,465,466,0
482,464,467,0
483,460,471,0
484,460,471,0
485,457,474,0
486,454,477,0
487,452,479,0
488,451,480,0
489,448,483,0
490,447,484,0
491,446,485,0
492,446,485,0
493,441,490,0
494,438,493,0
495,437,494,0
496,437,494,0
497,436,495,0
498,435,496,0
499,431,500,0
500,430,501,0
501,429,502,0
502,428,503,0
503,426,505,0
504,426,505,0
505,423,508,0
506,422,509,0
507,420,511,0
508,419,512,0
509,418,513,0
510,415,516,0
511,415,516,0
512,414,517,0
513,409,522,0
514,406,525,0
515,403,528,0
516,403,528,0
517,401,530,0
518,396,535,0
519,389,542,0
520,388,543,0
521,383,548,0
522,382,549,0
523,380,551,0
524,380,551,0
525,377,554,0
526,376,555,0
527,375,556,0
528,368,563,0
529,366,565,0
530,363,568,0
531,363,568,0
532,361,570,0
533,360,571,0
534,357,574,0
535,349,582,0
536,346,585,0
537,345,586,0
538,342,589,0
539,339,592,0
540,335,596,0
541,333,598,0
542,328,603,0
543,327,604,0
544,327,604,0
545,318,613,0
546,306,625,0
547,302,629,0
548,301,630,0
549,292,639,0
550,287,644,0
551,279,652,0
552,278,653,0
553,276,655,0
554,267,664,0
555,263,668,0
556,260,671,0
557,257,674,0
558,256,675,0
559,254,677,0
560,242,689,0
561,235,696,0
562,225,706,0
563,225,706,0
564,221,710,0
565,216,715,0
566,210,721,0
567,204,727,0
568,198,733,0
569,197,734,0
570,196,735,0
571,196,735,0
572,194,737,0
573,187,744,0
574,184,747,0
575,183,748,0
576,183,748,0
577,179,752,0
578,168,763,0
579,167,764,0
580,153,778,0
581,151,780,0
582,142,789,0
583,133,798,0
584,127,804,0
585,125,806,0
586,121,810,0
587,118,813,0
588,110,821,0
589,104,827,0
590,94,837,0
591,85,846,0
592,60,871,0
593,58,873,0
594,50,881,0
595,44,887,0
596,43,888,0
597,16,915,0
598,14,917,0
599,8,923,0


==> data/mnist_linf.csv <==
x,0,1,0-normal,1-normal
0.0,69.84,53.92,91.65,89.66
0.025526315789473685,65.73,50.21,91.65,89.66
0.05105263157894737,60.88,46.87,91.65,89.66
0.07657894736842105,55.89,43.85,91.65,89.66
0.10210526315789474,49.77,40.43,91.65,89.66
0.12763157894736843,43.27,37.1,91.65,89.66
0.1531578947368421,37.25,33.76,91.65,89.66
0.1786842105263158,30.95,31.19,91.65,89.66
0.20421052631578948,25.0,28.81,91.65,89.66
0.22973684210526316,16.95,26.68,91.65,89.66
0.25526315789473686,0,24.2,91.65,89.66
0.28078947368421053,0,21.94,91.65,89.66
0.3063157894736842,0,19.96,91.65,89.66
0.3318421052631579,0,17.56,91.65,89.66
0.3573684210526316,0,15.09,91.65,89.66
0.3828947368421053,0,12.53,91.65,89.66
0.40842105263157896,0,9.93,91.65,89.66
0.43394736842105264,0,7.03,91.65,89.66
0.4594736842105263,0,4.03,91.65,89.66
0.485,0,0.0,91.65,89.66

